Automated Test Generation for Scratch Programs

The importance of programming education has lead to dedicated educational programming environments, where users visually arrange block-based programming constructs that typically control graphical, interactive game-like programs. The Scratch programming environment is particularly popular, with more than 70 million registered users at the time of this writing. While the block-based nature of Scratch helps learners by preventing syntactical mistakes, there nevertheless remains a need to provide feedback and support in order to implement desired functionality. To support individual learning and classroom settings, this feedback and support should ideally be provided in an automated fashion, which requires tests to enable dynamic program analysis. The Whisker framework enables automated testing of Scratch programs, but creating these automated tests for Scratch programs is challenging. In this paper, we therefore investigate how to automatically generate Whisker tests. This raises important challenges: First, game-like programs are typically randomised, leading to flaky tests. Second, Scratch programs usually consist of animations and interactions with long delays, inhibiting the application of classical test generation approaches. Evaluation on common programming exercises, a random sample of 1000 Scratch user programs, and the 1000 most popular Scratch programs demonstrates that our approach enables Whisker to reliably accelerate test executions, and even though many Scratch programs are small and easy to cover, there are many unique challenges for which advanced search-based test generation using many-objective algorithms is needed in order to achieve high coverage.

==> data/Algorithms/Configs/mio.json <==
{
    "testGenerator": "manyObjective",
    "algorithm": "mio",
    "extractor": "dynamic",
    "eventSelector": "interleaving",
    "startOfFocusedPhase": 1,
    "chromosome": {
        "type": "variableLengthTest",
        "minSampleLength": 2,
        "maxSampleLength": 20,
        "maxLength": 20
    },
    "mutation": {
        "operator": "variableLength",
        "gaussianMutationPower": 5,
        "maxMutationCountStart": 0,
        "maxMutationCountFocusedPhase": 3
    },
    "localSearch": [
        {
            "type": "Extension",
            "probability": 0.3,
            "newEventProbability": 0.5
        },
        {
            "type": "Reduction",
            "probability": 0.3
        }
    ],
    "selection": {
        "randomSelectionProbabilityStart": 0.9,
        "randomSelectionProbabilityFocusedPhase": 0.5
    },
    "fitnessFunction": {
        "type": "statement",
        "targets": []
    },
    "stoppingCondition": {
        "type": "combined",
        "conditions": [
            {
                "type": "fixedTime",
                "duration": 6000000
            },
            {
                "type": "optimal"
            }
        ]
    },
    "archive": {
        "maxArchiveSizeStart": 15,
        "maxArchiveSizeFocusedPhase": 5
    },
    "integerRange": {
        "min": 0,
        "max": 480
    },
    "durations": {
        "waitStepUpperBound": 100,
        "clickDuration": 1,
        "pressDuration": 5,
        "soundDuration": 1
    },
    "debugLogging": true,
    "minimize": true,
    "assertions": true,
    "minimizeAssertions": true
}


==> data/Algorithms/Configs/mosa.json <==
{
    "testGenerator": "manyObjective",
    "algorithm": "mosa",
    "extractor": "dynamic",
    "eventSelector": "interleaving",
    "populationSize": 30,
    "chromosome": {
        "type": "variableLengthTest",
        "minSampleLength": 2,
        "maxSampleLength": 20,
        "maxLength": 20
    },
    "mutation": {
        "operator": "variableLength",
        "probability": 1,
        "gaussianMutationPower": 5
    },
    "crossover": {
        "operator": "singlePointRelative",
        "probability": 0.7
    },
    "localSearch": [
        {
            "type": "Extension",
            "probability": 0.3,
            "newEventProbability": 0.5
        },
        {
            "type": "Reduction",
            "probability": 0.3
        }
        
    ],
    "selection": {
        "operator": "rank"
    },
    "fitnessFunction": {
        "type": "statement",
        "targets": []
    },
    "stoppingCondition": {
        "type": "combined",
        "conditions": [
            {
                "type": "fixedTime",
                "duration": 6000000
            },
            {
                "type": "optimal"
            }
        ]
    },
    "integerRange": {
        "min": 0,
        "max": 480
    },
    "durations": {
        "waitStepUpperBound": 100,
        "clickDuration": 1,
        "pressDuration": 5,
        "soundDuration": 1
    },
    "debugLogging": true,
    "minimize": true,
    "assertions": true,
    "minimizeAssertions": true
}


==> data/Algorithms/Configs/random.json <==
{
    "testGenerator": "manyObjective",
    "algorithm": "random",
    "extractor": "dynamic",
    "eventSelector": "interleaving",
    "chromosome": {
        "type": "variableLengthTest",
        "minSampleLength": 2,
        "maxSampleLength": 20
    },
    "fitnessFunction": {
        "type": "statement",
        "targets": []
    },
    "stoppingCondition": {
        "type": "combined",
        "conditions": [
            {
                "type": "fixedTime",
                "duration": 6000000
            },
            {
                "type": "optimal"
            }
        ]
    },
    "integerRange": {
        "min": 0,
        "max": 480
    },
    "durations": {
        "waitStepUpperBound": 100,
        "clickDuration": 1,
        "pressDuration": 5,
        "soundDuration": 1
    },
    "debugLogging": true,
    "minimize": true,
    "assertions": true,
    "minimizeAssertions": true
}


==> data/Algorithms/Plots/RandomSet/Plot_Log.txt <==
Failed Project-Config combinations:


==> data/Algorithms/Plots/RandomSetRev/Plot_Log.txt <==
Failed Project-Config combinations:
Failed Projects:
Project 400110431_23-05-2021_07-15-48
Project 400115721_23-05-2021_10-26-23
Project 400188968_25-05-2021_03-02-21
Project 400212754_25-05-2021_15-59-01
Project 401024262_20-05-2021_23-17-48
Project 401026323_21-05-2021_01-04-15
Project 401026574_21-05-2021_01-16-27
Project 401049550_21-05-2021_18-14-04
Project 401054348_21-05-2021_22-42-42
Project 402007377_13-05-2021_18-37-38
Project 402024511_20-05-2021_20-54-16
Project 402027000_20-05-2021_22-25-49
Project 402033593_21-05-2021_02-43-07
Project 402049859_21-05-2021_17-04-37
Project 402111250_25-05-2021_04-55-40
Project 402130188_26-05-2021_08-51-59
Project 501003236_13-05-2021_17-38-23

Total number of projects with full coverage: 696/983
Total number of trivial projects: 391/983

Trivial Threshold of 2.05 from project 501004945_13-05-2021_18-47-16.sb3

Top 10 Statement Counts ascending:
	0: 400085013_22-05-2021_16-05-47.sb3 with a block count of 5
	1: 500017589_14-05-2021_01-58-32.sb3 with a block count of 5
	2: 401033998_21-05-2021_06-33-23.sb3 with a block count of 6
	3: 402023765_14-05-2021_05-51-46.sb3 with a block count of 6
	4: 402108026_25-05-2021_14-26-08.sb3 with a block count of 6
	5: 500017839_14-05-2021_02-08-28.sb3 with a block count of 6
	6: 501008246_13-05-2021_20-56-52.sb3 with a block count of 6
	7: 400180545_24-05-2021_22-20-33.sb3 with a block count of 7
	8: 400180868_24-05-2021_22-31-05.sb3 with a block count of 7
	9: 400182018_24-05-2021_23-06-36.sb3 with a block count of 7
	10: 401079829_22-05-2021_17-23-26.sb3 with a block count of 7
	11: 501003944_13-05-2021_18-09-04.sb3 with a block count of 7

Top 10 Statement Counts descending:
	0: 400059997_21-05-2021_23-47-12.sb3 with a block count of 2692
	1: 400135731_23-05-2021_22-00-24.sb3 with a block count of 1082
	2: 401050644_21-05-2021_19-23-54.sb3 with a block count of 849
	3: 402176389_28-05-2021_19-08-37.sb3 with a block count of 775
	4: 401082627_22-05-2021_19-24-29.sb3 with a block count of 772
	5: 401099971_23-05-2021_08-21-36.sb3 with a block count of 709
	6: 402060195_22-05-2021_07-31-30.sb3 with a block count of 701
	7: 402022848_14-05-2021_05-14-48.sb3 with a block count of 659
	8: 402097422_24-05-2021_10-38-21.sb3 with a block count of 659
	9: 400158187_24-05-2021_10-14-30.sb3 with a block count of 642
	10: 400068294_22-05-2021_05-52-16.sb3 with a block count of 641
	11: 501018505_14-05-2021_05-57-14.sb3 with a block count of 606

Top 10 Block Counts of trivial projects ascending:
	0: 400035685_21-05-2021_05-47-33.sb3 with a block count of 10.0
	1: 400050176_21-05-2021_15-52-47.sb3 with a block count of 10.0
	2: 400063360_22-05-2021_02-15-40.sb3 with a block count of 10.0
	3: 400064609_22-05-2021_03-08-12.sb3 with a block count of 10.0
	4: 400076177_22-05-2021_10-53-16.sb3 with a block count of 10.0
	5: 400078334_22-05-2021_12-11-23.sb3 with a block count of 10.0
	6: 400098411_23-05-2021_00-08-47.sb3 with a block count of 10.0
	7: 400111977_23-05-2021_08-19-32.sb3 with a block count of 10.0
	8: 400113408_23-05-2021_09-06-47.sb3 with a block count of 10.0
	9: 400141773_24-05-2021_01-20-19.sb3 with a block count of 10.0
	10: 400160883_24-05-2021_11-41-45.sb3 with a block count of 10.0
	11: 400175072_24-05-2021_19-17-56.sb3 with a block count of 10.0

Top 10 Block Counts of trivial projects descending:
	0: 400011212_13-05-2021_17-10-38.sb3 with a block count of 314.0
	1: 501015960_14-05-2021_04-11-07.sb3 with a block count of 190.0
	2: 400168795_24-05-2021_15-54-19.sb3 with a block count of 162.0
	3: 400085817_22-05-2021_16-35-16.sb3 with a block count of 142.0
	4: 402026222_20-05-2021_21-58-43.sb3 with a block count of 122.0
	5: 401095862_23-05-2021_05-28-39.sb3 with a block count of 114.0
	6: 400114011_23-05-2021_09-29-20.sb3 with a block count of 103.0
	7: 402162589_28-05-2021_18-49-23.sb3 with a block count of 93.0
	8: 400223617_25-05-2021_23-54-14.sb3 with a block count of 86.0
	9: 401040059_21-05-2021_10-51-23.sb3 with a block count of 84.0
	10: 402122133_26-05-2021_12-06-24.sb3 with a block count of 81.0
	11: 402095536_24-05-2021_23-06-44.sb3 with a block count of 69.0

AverageCoverage RANDOM: 92.6456893551586
AverageCoverageNonTrivial RANDOM: 87.7883659393934
AverageCoverage MOSA: 95.39885272963505
AverageCoverageNonTrivial MOSA: 92.35991931289065
AverageCoverage MIO: 95.5444416746509
AverageCoverageNonTrivial MIO: 92.6016658212531

AverageSuiteEventCount RANDOM: 25.709053916581894
AverageSuiteEventCountNonTrivial RANDOM: 35.58817567567568
AverageSuiteEventCountEqualCov RANDOM: 17.473955431754874
AverageSuiteEventCountNonMinimized RANDOM: 68.33397761953205
AverageSuiteEventCountNonTrivialNonMinimized RANDOM: 85.60785472972972
AverageSuiteEventCountEqualCovNonMinimized RANDOM: 56.59108635097493
AverageSuiteEventCount MOSA: 25.840336809350287
AverageSuiteEventCountNonTrivial MOSA: 35.81275520876914
AverageSuiteEventCountEqualCov MOSA: 17.053621169916436
AverageSuiteEventCountNonMinimized MOSA: 69.12503346361835
AverageSuiteEventCountNonTrivialNonMinimized MOSA: 87.08269914651494
AverageSuiteEventCountEqualCovNonMinimized MOSA: 55.94526462395543
AverageSuiteEventCount MIO: 27.275831236279917
AverageSuiteEventCountNonTrivial MIO: 38.256658961593175
AverageSuiteEventCountEqualCov MIO: 17.017130919220055
AverageSuiteEventCountNonMinimized MIO: 85.05009102104192
AverageSuiteEventCountNonTrivialNonMinimized MIO: 113.90690789473685
AverageSuiteEventCountEqualCovNonMinimized MIO: 62.21942896935933

AverageNumberTestCases RANDOM: 3.2388097660223805
AverageNumberTestCasesNonTrivial RANDOM: 4.170777027027027
AverageNumberTestCasesEqualCov RANDOM: 2.6243732590529247
AverageNumberTestCases MOSA: 3.1697536132834028
AverageNumberTestCasesNonTrivial MOSA: 4.057546962597272
AverageNumberTestCasesEqualCov MOSA: 2.6055710306406685
AverageNumberTestCases MIO: 3.1431680676768217
AverageNumberTestCasesNonTrivial MIO: 4.011797652916074
AverageNumberTestCasesEqualCov MIO: 2.581197771587744

AverageNumberEventsPerTestCase RANDOM: 9.20355443359265
AverageNumberEventsPerTestCaseNonTrivial RANDOM: 11.12481358638887
AverageNumberEventsPerTestCaseEqualCov RANDOM: 7.515859181715675
AverageMinimized RANDOM: 42.624923702950156
AverageMinimizedNonTrivial RANDOM: 50.01967905405405
AverageMinimizedEqualCov RANDOM: 39.11713091922005
AverageNumberEventsPerTestCase MOSA: 8.961606237476031
AverageNumberEventsPerTestCaseNonTrivial MOSA: 10.722422047422059
AverageNumberEventsPerTestCaseEqualCov MOSA: 7.312262237690218
AverageMinimized MOSA: 43.28469665426807
AverageMinimizedNonTrivial MOSA: 51.26994393774579
AverageMinimizedEqualCov MOSA: 38.891643454039
AverageNumberEventsPerTestCase MIO: 9.17889190631022
AverageNumberEventsPerTestCaseNonTrivial MIO: 11.12328800316081
AverageNumberEventsPerTestCaseEqualCov MIO: 7.202313383649007
AverageMinimized MIO: 57.77425978476201
AverageMinimizedNonTrivial MIO: 75.65024893314367
AverageMinimizedEqualCov MIO: 45.20229805013928

AverageExecutionTime RANDOM: 2.8123604446202206
AverageExecutionTimeNonTrivial RANDOM: 2.854619986188483
AverageExecutionTimeEqual RANDOM: 2.310275592036781
AverageExecutionTime MOSA: 3.065160431418506
AverageExecutionTimeNonTrivial MOSA: 3.269804541165719
AverageExecutionTimeEqual MOSA: 2.348669481491631
AverageExecutionTime MIO: 3.155686213637102
AverageExecutionTimeNonTrivial MIO: 3.4242666043096333
AverageExecutionTimeEqual MIO: 2.3591220997414943

VD-Coverage: MOSA-Random
Average A12: 0.5528280773143438
Average Significant A12: 0.5578155872667399
significant better: 146
better: 174
equal: 727
significant worse: 38
worse: 82
total: 983

Vargha Delaney classification of significant results:
big_positive: 134
medium_positive 10
small_positive: 2
slight_positive: 0
middle: 727
slight_negative: 0
small_negative: 10
middle_negative: 8
big_negative: 20

both full coverage: 614

MOSA SIGNIFICANTLY outperforms Random in the following projects:
0: 402065095_22-05-2021_13-45-04.sb3 with 99.45945945945947 vs. 24.621621621621617
1: 400231107_10-06-2021_11-10-51.sb3 with 100.0 vs. 34.7008547008547
2: 400141995_24-05-2021_01-27-15.sb3 with 99.48979591836736 vs. 36.0204081632653
3: 400059640_21-05-2021_23-33-41.sb3 with 99.0909090909091 vs. 37.272727272727266
4: 400080959_22-05-2021_13-40-50.sb3 with 96.92708333333333 vs. 35.21306818181819
5: 400079745_22-05-2021_12-56-02.sb3 with 100.0 vs. 38.45528455284553
6: 401080412_22-05-2021_17-50-18.sb3 with 100.0 vs. 39.609756097560975
7: 400008022_13-05-2021_14-59-13.sb3 with 98.73684210526316 vs. 39.18421052631579
8: 400188380_25-05-2021_02-43-17.sb3 with 96.82539682539684 vs. 37.857142857142854
9: 401050644_21-05-2021_19-23-54.sb3 with 67.82685512367492 vs. 10.229681978798583
10: 400041151_21-05-2021_09-36-52.sb3 with 99.21052631578948 vs. 42.10526315789473
11: 400091454_22-05-2021_19-47-17.sb3 with 100.0 vs. 44.705882352941174
12: 402093536_24-05-2021_20-22-28.sb3 with 100.0 vs. 45.0
13: 401058605_22-05-2021_01-44-56.sb3 with 100.0 vs. 45.83333333333333
14: 400027550_20-05-2021_23-42-14.sb3 with 99.90291262135922 vs. 47.28155339805825
15: 400039246_21-05-2021_08-20-51.sb3 with 89.0548780487805 vs. 39.23780487804878
16: 402149026_27-05-2021_22-00-03.sb3 with 100.0 vs. 50.26315789473684
17: 401070051_22-05-2021_09-57-03.sb3 with 99.70588235294117 vs. 50.049019607843135
18: 401008368_13-05-2021_19-50-47.sb3 with 99.0 vs. 50.0
19: 402135194_26-05-2021_14-33-27.sb3 with 84.32960893854748 vs. 35.418994413407816
20: 401123527_24-05-2021_02-48-21.sb3 with 99.98233215547704 vs. 54.09893992932862
21: 402039283_21-05-2021_06-17-39.sb3 with 91.15384615384616 vs. 46.15384615384615
22: 402107829_25-05-2021_01-31-52.sb3 with 96.06741573033707 vs. 51.37640449438202
23: 401020582_14-05-2021_05-52-18.sb3 with 71.80672268907563 vs. 27.73109243697479
24: 401087395_22-05-2021_23-29-06.sb3 with 96.55172413793103 vs. 52.87356321839081
25: 401049784_21-05-2021_18-28-23.sb3 with 99.5 vs. 56.00000000000001
26: 400225205_26-05-2021_01-18-58.sb3 with 88.57142857142857 vs. 46.32142857142857
27: 402103802_24-05-2021_19-25-00.sb3 with 79.30419268510259 vs. 37.79661016949152
28: 400197322_25-05-2021_07-41-56.sb3 with 66.25 vs. 25.78125
29: 400171755_24-05-2021_17-28-55.sb3 with 75.96774193548387 vs. 38.774193548387096
30: 400198964_25-05-2021_08-34-23.sb3 with 72.23404255319149 vs. 35.159574468085104
31: 402160347_27-05-2021_23-23-34.sb3 with 84.875 vs. 49.229166666666664
32: 402032138_21-05-2021_01-46-27.sb3 with 93.56164383561644 vs. 58.6986301369863
33: 400021039_14-05-2021_01-17-41.sb3 with 98.65248226950354 vs. 64.04255319148936
34: 400195899_25-05-2021_06-53-21.sb3 with 100.0 vs. 65.43795620437956
35: 400070584_22-05-2021_07-25-48.sb3 with 100.0 vs. 65.71428571428571
36: 400015827_13-05-2021_20-16-42.sb3 with 77.68518518518519 vs. 46.2037037037037
37: 402160678_27-05-2021_23-43-54.sb3 with 100.0 vs. 70.19230769230768
38: 401108100_23-05-2021_14-42-25.sb3 with 76.5934065934066 vs. 47.417582417582416
39: 400223605_25-05-2021_23-53-37.sb3 with 88.9655172413793 vs. 60.301724137931025
40: 401101440_23-05-2021_09-23-11.sb3 with 100.0 vs. 73.55633802816901
41: 402101265_25-05-2021_07-16-25.sb3 with 97.72727272727272 vs. 72.5
42: 402151660_27-05-2021_11-42-54.sb3 with 100.0 vs. 75.19736842105263
43: 401085656_22-05-2021_22-00-55.sb3 with 100.0 vs. 77.34693877551021
44: 400073799_22-05-2021_09-28-22.sb3 with 99.81807155852032 vs. 77.83505154639175
45: 401038245_21-05-2021_09-37-41.sb3 with 78.5132935431362 vs. 56.855670103092784
46: 400023990_20-05-2021_21-13-54.sb3 with 100.0 vs. 79.26966292134831
47: 401054474_21-05-2021_22-50-00.sb3 with 73.08943089430895 vs. 52.84552845528455
48: 400006216_13-05-2021_13-52-37.sb3 with 89.78260869565219 vs. 69.78260869565217
49: 400169048_24-05-2021_16-02-41.sb3 with 93.49397590361446 vs. 74.75903614457832
50: 402084662_23-05-2021_15-25-19.sb3 with 100.0 vs. 81.66666666666667
51: 402054250_21-05-2021_23-45-09.sb3 with 100.0 vs. 81.97183098591549
52: 401095511_23-05-2021_05-14-17.sb3 with 57.8881469115192 vs. 40.14190317195325
53: 401081350_22-05-2021_18-31-31.sb3 with 81.13513513513513 vs. 65.10810810810811
54: 402065592_22-05-2021_14-26-29.sb3 with 99.0721649484536 vs. 83.09278350515464
55: 400211308_25-05-2021_15-08-31.sb3 with 100.0 vs. 84.48275862068965
56: 400224794_26-05-2021_00-54-33.sb3 with 100.0 vs. 85.44444444444444
57: 400008389_13-05-2021_15-13-23.sb3 with 79.06976744186046 vs. 64.63178294573643
58: 400231450_10-06-2021_11-24-01.sb3 with 81.58730158730158 vs. 67.30158730158729
59: 401087216_22-05-2021_23-23-06.sb3 with 100.0 vs. 85.99137931034483
60: 401002832_13-05-2021_16-13-08.sb3 with 76.70454545454545 vs. 62.897727272727266
61: 400221729_25-05-2021_22-19-47.sb3 with 67.30425055928411 vs. 53.73601789709172
62: 402176389_28-05-2021_19-08-37.sb3 with 49.019354838709674 vs. 35.677419354838705
63: 400013342_13-05-2021_18-34-37.sb3 with 100.0 vs. 86.66666666666667
64: 402133472_26-05-2021_12-44-10.sb3 with 100.0 vs. 86.81034482758619
65: 402031223_21-05-2021_01-09-25.sb3 with 100.0 vs. 87.29166666666666
66: 402071987_22-05-2021_23-51-39.sb3 with 100.0 vs. 87.375
67: 400148579_24-05-2021_05-05-19.sb3 with 92.57142857142857 vs. 80.14285714285714
68: 402065080_22-05-2021_13-42-19.sb3 with 80.95477386934674 vs. 68.87772194304858
69: 400097735_22-05-2021_23-40-58.sb3 with 88.7732342007435 vs. 76.71003717472118
70: 402017439_14-05-2021_01-16-48.sb3 with 76.54205607476635 vs. 64.57943925233644
71: 400141001_24-05-2021_00-54-32.sb3 with 100.0 vs. 88.34586466165413
72: 400223318_25-05-2021_23-37-16.sb3 with 71.41666666666666 vs. 59.81666666666666
73: 402004891_13-05-2021_17-14-01.sb3 with 100.0 vs. 88.42105263157895
74: 402022848_14-05-2021_05-14-48.sb3 with 96.60849772382399 vs. 85.10622154779969
75: 401068245_22-05-2021_08-45-34.sb3 with 100.0 vs. 89.28571428571429
76: 402113358_25-05-2021_07-32-37.sb3 with 100.0 vs. 89.55555555555556
77: 402177499_28-05-2021_20-25-16.sb3 with 100.0 vs. 89.64285714285714
78: 400066567_22-05-2021_04-39-57.sb3 with 80.1006711409396 vs. 69.83221476510067
79: 400021225_14-05-2021_01-28-52.sb3 with 93.55670103092784 vs. 83.29896907216495
80: 401127332_24-05-2021_05-18-27.sb3 with 100.0 vs. 89.82935153583617
81: 401052482_21-05-2021_21-21-54.sb3 with 100.0 vs. 90.0
82: 401023275_20-05-2021_22-32-11.sb3 with 98.91304347826087 vs. 89.13043478260869
83: 401002220_13-05-2021_15-49-47.sb3 with 92.85714285714286 vs. 83.14285714285714
84: 401007602_13-05-2021_19-21-22.sb3 with 84.33333333333334 vs. 75.0
85: 402012505_13-05-2021_21-52-31.sb3 with 84.33333333333334 vs. 75.0
86: 402166507_28-05-2021_08-38-11.sb3 with 100.0 vs. 91.22448979591837
87: 401036342_21-05-2021_08-13-27.sb3 with 100.0 vs. 91.42857142857143
88: 401054745_21-05-2021_23-00-56.sb3 with 94.04761904761904 vs. 85.53571428571428
89: 402170183_28-05-2021_12-19-36.sb3 with 97.75 vs. 89.25
90: 400127117_23-05-2021_17-09-05.sb3 with 98.83177570093459 vs. 90.42056074766356
91: 400162442_24-05-2021_12-28-02.sb3 with 95.83333333333334 vs. 87.5
92: 401001258_13-05-2021_15-09-51.sb3 with 98.4375 vs. 90.234375
93: 402132998_26-05-2021_12-08-35.sb3 with 100.0 vs. 91.95652173913044
94: 401066100_22-05-2021_07-07-25.sb3 with 80.45454545454545 vs. 72.46753246753246
95: 400082515_22-05-2021_14-36-00.sb3 with 71.20689655172414 vs. 63.275862068965516
96: 400012957_13-05-2021_18-18-48.sb3 with 100.0 vs. 92.14285714285714
97: 501004055_13-05-2021_18-12-38.sb3 with 46.0 vs. 38.7
98: 402104228_24-05-2021_20-08-29.sb3 with 89.09090909090911 vs. 81.81818181818183
99: 400047708_21-05-2021_14-00-44.sb3 with 89.35483870967741 vs. 82.90322580645162
100: 402067929_22-05-2021_17-53-36.sb3 with 100.0 vs. 93.81443298969072
101: 400028800_21-05-2021_00-43-37.sb3 with 100.0 vs. 93.84615384615384
102: 501013444_14-05-2021_02-19-47.sb3 with 100.0 vs. 93.92857142857143
103: 400189038_25-05-2021_03-04-53.sb3 with 91.34146341463415 vs. 85.60975609756098
104: 402165128_28-05-2021_06-33-06.sb3 with 95.3846153846154 vs. 90.0
105: 401046500_21-05-2021_15-30-14.sb3 with 98.8265306122449 vs. 93.62244897959184
106: 401038308_21-05-2021_09-39-54.sb3 with 87.5 vs. 82.41071428571428
107: 501012618_14-05-2021_01-31-09.sb3 with 100.0 vs. 95.0
108: 400058148_21-05-2021_22-26-33.sb3 with 87.74509803921569 vs. 83.38235294117648
109: 401082627_22-05-2021_19-24-29.sb3 with 87.70725388601036 vs. 83.38082901554404
110: 402031781_21-05-2021_01-28-44.sb3 with 100.0 vs. 95.76086956521739
111: 401038909_21-05-2021_10-06-26.sb3 with 61.111111111111114 vs. 57.22222222222222
112: 400068294_22-05-2021_05-52-16.sb3 with 84.49297971918877 vs. 80.6786271450858
113: 500019575_14-05-2021_03-24-55.sb3 with 72.97297297297297 vs. 69.1891891891892
114: 401099965_23-05-2021_08-21-18.sb3 with 100.0 vs. 96.25
115: 400058338_21-05-2021_22-35-28.sb3 with 100.0 vs. 96.28205128205128
116: 400212203_25-05-2021_15-38-49.sb3 with 99.76923076923077 vs. 96.07692307692308
117: 400048477_21-05-2021_14-40-20.sb3 with 95.8450704225352 vs. 92.53521126760563
118: 400027681_20-05-2021_23-47-47.sb3 with 100.0 vs. 97.0
119: 402032953_21-05-2021_02-17-37.sb3 with 100.0 vs. 97.14285714285714
120: 400080213_22-05-2021_13-15-39.sb3 with 98.41269841269842 vs. 95.71428571428572
121: 402092991_24-05-2021_04-54-24.sb3 with 98.08333333333333 vs. 95.58333333333333
122: 402095760_24-05-2021_08-03-27.sb3 with 70.55851063829788 vs. 68.08510638297872
123: 401081643_22-05-2021_18-44-08.sb3 with 100.0 vs. 97.70270270270271
124: 401047707_21-05-2021_16-36-12.sb3 with 100.0 vs. 97.82608695652173
125: 402025065_20-05-2021_21-14-30.sb3 with 100.0 vs. 97.92682926829268
126: 402114879_25-05-2021_09-30-39.sb3 with 100.0 vs. 97.94117647058823
127: 400009262_13-05-2021_15-44-59.sb3 with 95.4954954954955 vs. 93.55855855855857
128: 401112909_23-05-2021_18-18-33.sb3 with 93.35920177383592 vs. 91.65188470066519
129: 402111922_25-05-2021_05-35-39.sb3 with 96.39442231075698 vs. 94.7011952191235
130: 501018505_14-05-2021_05-57-14.sb3 with 91.36963696369638 vs. 89.72772277227723
131: 500006325_13-05-2021_18-58-56.sb3 with 95.40816326530611 vs. 93.87755102040816
132: 401026427_21-05-2021_01-09-40.sb3 with 99.921875 vs. 98.4375
133: 402086617_23-05-2021_18-57-04.sb3 with 100.0 vs. 98.64406779661017
134: 402076891_23-05-2021_05-26-25.sb3 with 100.0 vs. 98.68055555555556
135: 500001280_13-05-2021_16-11-29.sb3 with 79.16666666666666 vs. 78.125
136: 400132887_23-05-2021_20-21-34.sb3 with 100.0 vs. 98.97435897435898
137: 402115237_25-05-2021_09-52-01.sb3 with 100.0 vs. 99.03225806451613
138: 401070337_22-05-2021_10-06-59.sb3 with 90.08554469273744 vs. 89.36738191975621
139: 401097585_23-05-2021_06-38-38.sb3 with 87.08414872798434 vs. 86.40900195694717
140: 402093627_24-05-2021_05-43-52.sb3 with 61.118598382749326 vs. 60.44474393530997
141: 401083124_22-05-2021_19-48-18.sb3 with 47.65560165975103 vs. 47.07468879668049
142: 400091966_22-05-2021_20-06-22.sb3 with 100.0 vs. 99.46428571428572
143: 500004688_13-05-2021_18-05-11.sb3 with 100.0 vs. 99.60176991150442
144: 400003051_13-05-2021_11-57-04.sb3 with 99.37735849056604 vs. 99.0188679245283
145: 402153740_27-05-2021_13-59-58.sb3 with 100.0 vs. 99.71264367816092

Random SIGNIFICANTLY outperforms MOSA in the following projects:
0: 402157908_27-05-2021_19-37-11.sb3 with 94.54545454545455 vs. 84.54545454545455
1: 402050824_21-05-2021_18-41-37.sb3 with 94.87421383647799 vs. 86.14779874213838
2: 402090833_24-05-2021_02-09-17.sb3 with 93.97660818713449 vs. 87.3807325330871
3: 402032982_21-05-2021_02-18-33.sb3 with 98.06291390728477 vs. 92.6158940397351
4: 402120551_25-05-2021_16-34-00.sb3 with 99.42043222003929 vs. 94.65618860510806
5: 400226107_26-05-2021_01-56-34.sb3 with 83.59281437125749 vs. 79.2065868263473
6: 402060195_22-05-2021_07-31-30.sb3 with 41.32667617689015 vs. 37.09700427960057
7: 400118391_23-05-2021_12-00-08.sb3 with 100.0 vs. 96.08695652173913
8: 401063979_22-05-2021_05-44-50.sb3 with 98.0952380952381 vs. 94.28571428571429
9: 402050770_21-05-2021_18-38-33.sb3 with 93.125 vs. 89.375
10: 400135731_23-05-2021_22-00-24.sb3 with 41.08133086876155 vs. 37.46765249537893
11: 400069001_22-05-2021_06-16-54.sb3 with 96.72131147540985 vs. 93.27868852459018
12: 401101785_23-05-2021_09-40-03.sb3 with 100.0 vs. 96.64285714285715
13: 402030492_21-05-2021_00-36-50.sb3 with 95.76923076923077 vs. 92.69230769230771
14: 400152976_24-05-2021_07-25-47.sb3 with 100.0 vs. 97.27272727272728
15: 402069793_22-05-2021_20-24-02.sb3 with 99.21052631578948 vs. 96.57894736842105
16: 400134791_23-05-2021_21-26-43.sb3 with 28.177083333333332 vs. 25.75520833333333
17: 402097422_24-05-2021_10-38-21.sb3 with 51.578148710166914 vs. 49.34749620637329
18: 400094748_22-05-2021_21-44-08.sb3 with 89.36046511627906 vs. 87.20930232558139
19: 401017987_14-05-2021_03-51-37.sb3 with 100.0 vs. 97.94117647058823
20: 401097394_23-05-2021_06-30-08.sb3 with 71.15384615384616 vs. 69.1958041958042
21: 401102716_23-05-2021_10-25-18.sb3 with 100.0 vs. 98.0952380952381
22: 401029935_21-05-2021_03-35-14.sb3 with 94.9367088607595 vs. 93.20675105485232
23: 401042168_21-05-2021_12-20-30.sb3 with 100.0 vs. 98.42105263157895
24: 401049888_21-05-2021_18-36-32.sb3 with 70.8841463414634 vs. 69.3140243902439
25: 401079517_22-05-2021_17-11-26.sb3 with 100.0 vs. 98.5
26: 401116843_23-05-2021_21-14-14.sb3 with 98.78787878787878 vs. 97.62626262626263
27: 402042723_21-05-2021_09-19-34.sb3 with 97.94736842105264 vs. 96.81578947368422
28: 500021273_14-05-2021_04-29-00.sb3 with 100.0 vs. 99.0909090909091
29: 401038037_21-05-2021_09-25-26.sb3 with 39.72222222222223 vs. 38.88888888888889
30: 401098440_23-05-2021_07-11-23.sb3 with 98.31501831501832 vs. 97.58241758241759
31: 501018355_14-05-2021_05-53-20.sb3 with 97.2972972972973 vs. 96.62162162162163
32: 400158187_24-05-2021_10-14-30.sb3 with 83.60591900311526 vs. 82.95171339563863
33: 402001891_13-05-2021_15-24-16.sb3 with 71.15384615384616 vs. 70.51282051282051
34: 400067271_22-05-2021_05-11-56.sb3 with 100.0 vs. 99.43181818181819
35: 400112186_23-05-2021_08-25-14.sb3 with 98.97959183673468 vs. 98.72448979591836
36: 401008457_13-05-2021_19-55-10.sb3 with 94.8905109489051 vs. 94.74452554744525
37: 400183646_25-05-2021_00-01-44.sb3 with 28.50678733031674 vs. 28.3710407239819

VD-Coverage: MIO-Random
Average A12: 0.563173957273652
Average Significant A12: 0.5677049180327869
significant better: 159
better: 198
equal: 741
significant worse: 15
worse: 44
total: 983

Vargha Delaney classification of significant results:
big_positive: 143
medium_positive 13
small_positive: 3
slight_positive: 0
middle: 741
slight_negative: 0
small_negative: 3
middle_negative: 3
big_negative: 9

both full coverage: 625

MIO SIGNIFICANTLY outperforms Random in the following projects:
0: 402065095_22-05-2021_13-45-04.sb3 with 99.43243243243244 vs. 24.621621621621617
1: 400231107_10-06-2021_11-10-51.sb3 with 100.0 vs. 34.7008547008547
2: 400141995_24-05-2021_01-27-15.sb3 with 99.48979591836736 vs. 36.0204081632653
3: 400059640_21-05-2021_23-33-41.sb3 with 100.0 vs. 37.272727272727266
4: 400080959_22-05-2021_13-40-50.sb3 with 96.96022727272725 vs. 35.21306818181819
5: 400079745_22-05-2021_12-56-02.sb3 with 100.0 vs. 38.45528455284553
6: 400008022_13-05-2021_14-59-13.sb3 with 99.63157894736842 vs. 39.18421052631579
7: 401080412_22-05-2021_17-50-18.sb3 with 100.0 vs. 39.609756097560975
8: 400188380_25-05-2021_02-43-17.sb3 with 96.82539682539684 vs. 37.857142857142854
9: 400041151_21-05-2021_09-36-52.sb3 with 100.0 vs. 42.10526315789473
10: 401050644_21-05-2021_19-23-54.sb3 with 66.23674911660777 vs. 10.229681978798583
11: 400091454_22-05-2021_19-47-17.sb3 with 100.0 vs. 44.705882352941174
12: 402093536_24-05-2021_20-22-28.sb3 with 100.0 vs. 45.0
13: 401058605_22-05-2021_01-44-56.sb3 with 100.0 vs. 45.83333333333333
14: 400027550_20-05-2021_23-42-14.sb3 with 100.0 vs. 47.28155339805825
15: 400198964_25-05-2021_08-34-23.sb3 with 85.15957446808511 vs. 35.159574468085104
16: 401008368_13-05-2021_19-50-47.sb3 with 100.0 vs. 50.0
17: 401070051_22-05-2021_09-57-03.sb3 with 100.0 vs. 50.049019607843135
18: 402149026_27-05-2021_22-00-03.sb3 with 100.0 vs. 50.26315789473684
19: 402135194_26-05-2021_14-33-27.sb3 with 84.94413407821229 vs. 35.418994413407816
20: 400039246_21-05-2021_08-20-51.sb3 with 88.01829268292683 vs. 39.23780487804878
21: 401020582_14-05-2021_05-52-18.sb3 with 74.83193277310924 vs. 27.73109243697479
22: 401123527_24-05-2021_02-48-21.sb3 with 99.98233215547704 vs. 54.09893992932862
23: 402107829_25-05-2021_01-31-52.sb3 with 96.06741573033707 vs. 51.37640449438202
24: 401087395_22-05-2021_23-29-06.sb3 with 96.55172413793103 vs. 52.87356321839081
25: 401049784_21-05-2021_18-28-23.sb3 with 99.5 vs. 56.00000000000001
26: 400225205_26-05-2021_01-18-58.sb3 with 88.57142857142857 vs. 46.32142857142857
27: 400197322_25-05-2021_07-41-56.sb3 with 67.1875 vs. 25.78125
28: 402103802_24-05-2021_19-25-00.sb3 with 77.88135593220339 vs. 37.79661016949152
29: 402160347_27-05-2021_23-23-34.sb3 with 89.27083333333333 vs. 49.229166666666664
30: 402039283_21-05-2021_06-17-39.sb3 with 83.07692307692308 vs. 46.15384615384615
31: 400021039_14-05-2021_01-17-41.sb3 with 98.93617021276594 vs. 64.04255319148936
32: 400195899_25-05-2021_06-53-21.sb3 with 100.0 vs. 65.43795620437956
33: 400070584_22-05-2021_07-25-48.sb3 with 100.0 vs. 65.71428571428571
34: 402032138_21-05-2021_01-46-27.sb3 with 88.76712328767123 vs. 58.6986301369863
35: 402160678_27-05-2021_23-43-54.sb3 with 100.0 vs. 70.19230769230768
36: 401108100_23-05-2021_14-42-25.sb3 with 76.97802197802199 vs. 47.417582417582416
37: 400223605_25-05-2021_23-53-37.sb3 with 89.13793103448276 vs. 60.301724137931025
38: 400171755_24-05-2021_17-28-55.sb3 with 65.96774193548387 vs. 38.774193548387096
39: 401101440_23-05-2021_09-23-11.sb3 with 100.0 vs. 73.55633802816901
40: 402101265_25-05-2021_07-16-25.sb3 with 97.72727272727272 vs. 72.5
41: 402151660_27-05-2021_11-42-54.sb3 with 100.0 vs. 75.19736842105263
42: 401085656_22-05-2021_22-00-55.sb3 with 100.0 vs. 77.34693877551021
43: 400169048_24-05-2021_16-02-41.sb3 with 96.71686746987952 vs. 74.75903614457832
44: 400073799_22-05-2021_09-28-22.sb3 with 99.13185024416713 vs. 77.83505154639175
45: 400023990_20-05-2021_21-13-54.sb3 with 100.0 vs. 79.26966292134831
46: 401054474_21-05-2021_22-50-00.sb3 with 73.56981265464829 vs. 52.84552845528455
47: 402084662_23-05-2021_15-25-19.sb3 with 100.0 vs. 81.66666666666667
48: 402054250_21-05-2021_23-45-09.sb3 with 100.0 vs. 81.97183098591549
49: 400223318_25-05-2021_23-37-16.sb3 with 77.26666666666667 vs. 59.81666666666666
50: 401081350_22-05-2021_18-31-31.sb3 with 82.16216216216216 vs. 65.10810810810811
51: 400097735_22-05-2021_23-40-58.sb3 with 93.7546468401487 vs. 76.71003717472118
52: 400221729_25-05-2021_22-19-47.sb3 with 69.58612975391499 vs. 53.73601789709172
53: 402065592_22-05-2021_14-26-29.sb3 with 98.89175257731958 vs. 83.09278350515464
54: 400006216_13-05-2021_13-52-37.sb3 with 85.43478260869566 vs. 69.78260869565217
55: 400211308_25-05-2021_15-08-31.sb3 with 100.0 vs. 84.48275862068965
56: 400231450_10-06-2021_11-24-01.sb3 with 82.53968253968253 vs. 67.30158730158729
57: 401095511_23-05-2021_05-14-17.sb3 with 55.025041736227045 vs. 40.14190317195325
58: 400224794_26-05-2021_00-54-33.sb3 with 100.0 vs. 85.44444444444444
59: 401038245_21-05-2021_09-37-41.sb3 with 71.3917525773196 vs. 56.855670103092784
60: 402065080_22-05-2021_13-42-19.sb3 with 83.24958123953098 vs. 68.87772194304858
61: 401087216_22-05-2021_23-23-06.sb3 with 100.0 vs. 85.99137931034483
62: 400013342_13-05-2021_18-34-37.sb3 with 100.0 vs. 86.66666666666667
63: 402133472_26-05-2021_12-44-10.sb3 with 100.0 vs. 86.81034482758619
64: 401002832_13-05-2021_16-13-08.sb3 with 75.9659090909091 vs. 62.897727272727266
65: 402012505_13-05-2021_21-52-31.sb3 with 88.0 vs. 75.0
66: 402022848_14-05-2021_05-14-48.sb3 with 97.9362670713202 vs. 85.10622154779969
67: 400008389_13-05-2021_15-13-23.sb3 with 77.42248062015504 vs. 64.63178294573643
68: 402031223_21-05-2021_01-09-25.sb3 with 100.0 vs. 87.29166666666666
69: 401007602_13-05-2021_19-21-22.sb3 with 87.66666666666667 vs. 75.0
70: 400066567_22-05-2021_04-39-57.sb3 with 82.48322147651007 vs. 69.83221476510067
71: 402071987_22-05-2021_23-51-39.sb3 with 100.0 vs. 87.375
72: 400148579_24-05-2021_05-05-19.sb3 with 92.71428571428572 vs. 80.14285714285714
73: 402017439_14-05-2021_01-16-48.sb3 with 76.63551401869158 vs. 64.57943925233644
74: 401051703_21-05-2021_20-36-31.sb3 with 84.93848857644991 vs. 72.9261862917399
75: 402176389_28-05-2021_19-08-37.sb3 with 47.52903225806452 vs. 35.677419354838705
76: 400141001_24-05-2021_00-54-32.sb3 with 99.9624060150376 vs. 88.34586466165413
77: 402004891_13-05-2021_17-14-01.sb3 with 100.0 vs. 88.42105263157895
78: 400015827_13-05-2021_20-16-42.sb3 with 57.5 vs. 46.2037037037037
79: 400021225_14-05-2021_01-28-52.sb3 with 94.22680412371135 vs. 83.29896907216495
80: 401023275_20-05-2021_22-32-11.sb3 with 100.0 vs. 89.13043478260869
81: 402170183_28-05-2021_12-19-36.sb3 with 100.0 vs. 89.25
82: 401068245_22-05-2021_08-45-34.sb3 with 100.0 vs. 89.28571428571429
83: 401093133_23-05-2021_03-29-10.sb3 with 72.89855072463769 vs. 62.391304347826086
84: 402113358_25-05-2021_07-32-37.sb3 with 100.0 vs. 89.55555555555556
85: 402177499_28-05-2021_20-25-16.sb3 with 100.0 vs. 89.64285714285714
86: 401127332_24-05-2021_05-18-27.sb3 with 100.0 vs. 89.82935153583617
87: 401052482_21-05-2021_21-21-54.sb3 with 100.0 vs. 90.0
88: 401002220_13-05-2021_15-49-47.sb3 with 92.85714285714286 vs. 83.14285714285714
89: 400047708_21-05-2021_14-00-44.sb3 with 91.96774193548387 vs. 82.90322580645162
90: 402166507_28-05-2021_08-38-11.sb3 with 100.0 vs. 91.22448979591837
91: 402104228_24-05-2021_20-08-29.sb3 with 90.45454545454547 vs. 81.81818181818183
92: 401036342_21-05-2021_08-13-27.sb3 with 100.0 vs. 91.42857142857143
93: 401054745_21-05-2021_23-00-56.sb3 with 94.04761904761904 vs. 85.53571428571428
94: 400162442_24-05-2021_12-28-02.sb3 with 95.83333333333334 vs. 87.5
95: 401001258_13-05-2021_15-09-51.sb3 with 98.4375 vs. 90.234375
96: 400082515_22-05-2021_14-36-00.sb3 with 71.46551724137932 vs. 63.275862068965516
97: 402132998_26-05-2021_12-08-35.sb3 with 100.0 vs. 91.95652173913044
98: 400208778_25-05-2021_13-38-05.sb3 with 84.3491124260355 vs. 76.44970414201184
99: 400127117_23-05-2021_17-09-05.sb3 with 98.3177570093458 vs. 90.42056074766356
100: 400012957_13-05-2021_18-18-48.sb3 with 100.0 vs. 92.14285714285714
101: 501004055_13-05-2021_18-12-38.sb3 with 46.2 vs. 38.7
102: 401066100_22-05-2021_07-07-25.sb3 with 79.28571428571429 vs. 72.46753246753246
103: 402089829_24-05-2021_14-03-01.sb3 with 60.04826254826255 vs. 53.37837837837838
104: 402067929_22-05-2021_17-53-36.sb3 with 100.0 vs. 93.81443298969072
105: 400028800_21-05-2021_00-43-37.sb3 with 100.0 vs. 93.84615384615384
106: 400189038_25-05-2021_03-04-53.sb3 with 91.70731707317073 vs. 85.60975609756098
107: 501013444_14-05-2021_02-19-47.sb3 with 100.0 vs. 93.92857142857143
108: 402165128_28-05-2021_06-33-06.sb3 with 95.3846153846154 vs. 90.0
109: 401038308_21-05-2021_09-39-54.sb3 with 87.5 vs. 82.41071428571428
110: 501012618_14-05-2021_01-31-09.sb3 with 100.0 vs. 95.0
111: 401102077_23-05-2021_09-52-26.sb3 with 60.51020408163265 vs. 55.816326530612244
112: 401082627_22-05-2021_19-24-29.sb3 with 87.70077720207254 vs. 83.38082901554404
113: 400068294_22-05-2021_05-52-16.sb3 with 84.94539781591264 vs. 80.6786271450858
114: 402031781_21-05-2021_01-28-44.sb3 with 100.0 vs. 95.76086956521739
115: 401038909_21-05-2021_10-06-26.sb3 with 61.38888888888889 vs. 57.22222222222222
116: 401084699_22-05-2021_21-06-28.sb3 with 45.21739130434783 vs. 41.086956521739125
117: 400058148_21-05-2021_22-26-33.sb3 with 87.3529411764706 vs. 83.38235294117648
118: 400212203_25-05-2021_15-38-49.sb3 with 100.0 vs. 96.07692307692308
119: 400093942_22-05-2021_21-17-08.sb3 with 100.0 vs. 96.11111111111111
120: 500019575_14-05-2021_03-24-55.sb3 with 72.97297297297297 vs. 69.1891891891892
121: 401099965_23-05-2021_08-21-18.sb3 with 100.0 vs. 96.25
122: 400058338_21-05-2021_22-35-28.sb3 with 100.0 vs. 96.28205128205128
123: 400080213_22-05-2021_13-15-39.sb3 with 99.36507936507937 vs. 95.71428571428572
124: 400048477_21-05-2021_14-40-20.sb3 with 96.05633802816901 vs. 92.53521126760563
125: 400015349_13-05-2021_19-57-31.sb3 with 95.3 vs. 92.0
126: 400224037_26-05-2021_00-18-39.sb3 with 97.14285714285715 vs. 93.92857142857143
127: 400027681_20-05-2021_23-47-47.sb3 with 100.0 vs. 97.0
128: 402032953_21-05-2021_02-17-37.sb3 with 100.0 vs. 97.14285714285714
129: 401038351_21-05-2021_09-41-36.sb3 with 97.8030303030303 vs. 95.0
130: 401081643_22-05-2021_18-44-08.sb3 with 100.0 vs. 97.70270270270271
131: 402092991_24-05-2021_04-54-24.sb3 with 97.83333333333333 vs. 95.58333333333333
132: 402111922_25-05-2021_05-35-39.sb3 with 96.93227091633466 vs. 94.7011952191235
133: 401047707_21-05-2021_16-36-12.sb3 with 100.0 vs. 97.82608695652173
134: 402025065_20-05-2021_21-14-30.sb3 with 100.0 vs. 97.92682926829268
135: 402114879_25-05-2021_09-30-39.sb3 with 100.0 vs. 97.94117647058823
136: 500006325_13-05-2021_18-58-56.sb3 with 95.91836734693877 vs. 93.87755102040816
137: 400009262_13-05-2021_15-44-59.sb3 with 95.4954954954955 vs. 93.55855855855857
138: 402120853_25-05-2021_16-48-32.sb3 with 100.0 vs. 98.36363636363636
139: 400158187_24-05-2021_10-14-30.sb3 with 85.24143302180686 vs. 83.60591900311526
140: 401046500_21-05-2021_15-30-14.sb3 with 95.20408163265306 vs. 93.62244897959184
141: 401026427_21-05-2021_01-09-40.sb3 with 100.0 vs. 98.4375
142: 400160058_24-05-2021_11-14-06.sb3 with 51.23348017621145 vs. 49.73568281938326
143: 401112909_23-05-2021_18-18-33.sb3 with 93.12638580931264 vs. 91.65188470066519
144: 402086617_23-05-2021_18-57-04.sb3 with 100.0 vs. 98.64406779661017
145: 402076891_23-05-2021_05-26-25.sb3 with 100.0 vs. 98.68055555555556
146: 401051125_21-05-2021_19-53-52.sb3 with 96.61111111111111 vs. 95.55555555555556
147: 500001280_13-05-2021_16-11-29.sb3 with 79.16666666666666 vs. 78.125
148: 400132887_23-05-2021_20-21-34.sb3 with 100.0 vs. 98.97435897435898
149: 402115237_25-05-2021_09-52-01.sb3 with 100.0 vs. 99.03225806451613
150: 501018505_14-05-2021_05-57-14.sb3 with 90.6930693069307 vs. 89.72772277227723
151: 401070337_22-05-2021_10-06-59.sb3 with 90.13331640426614 vs. 89.36738191975621
152: 401097585_23-05-2021_06-38-38.sb3 with 87.08414872798434 vs. 86.40900195694717
153: 401083124_22-05-2021_19-48-18.sb3 with 47.717842323651446 vs. 47.07468879668049
154: 402093627_24-05-2021_05-43-52.sb3 with 61.064690026954175 vs. 60.44474393530997
155: 400091966_22-05-2021_20-06-22.sb3 with 100.0 vs. 99.46428571428572
156: 500004688_13-05-2021_18-05-11.sb3 with 100.0 vs. 99.60176991150442
157: 400003051_13-05-2021_11-57-04.sb3 with 99.39622641509433 vs. 99.0188679245283
158: 500004352_13-05-2021_17-51-59.sb3 with 100.0 vs. 99.74226804123711

Random SIGNIFICANTLY outperforms MIO in the following projects:
0: 402060195_22-05-2021_07-31-30.sb3 with 41.32667617689015 vs. 35.28530670470756
1: 402090833_24-05-2021_02-09-17.sb3 with 93.97660818713449 vs. 88.48876577408433
2: 400135731_23-05-2021_22-00-24.sb3 with 41.08133086876155 vs. 38.23012939001848
3: 402032982_21-05-2021_02-18-33.sb3 with 98.06291390728477 vs. 95.61258278145695
4: 401102716_23-05-2021_10-25-18.sb3 with 100.0 vs. 97.61904761904762
5: 402030492_21-05-2021_00-36-50.sb3 with 95.76923076923077 vs. 93.46153846153847
6: 402120551_25-05-2021_16-34-00.sb3 with 99.42043222003929 vs. 98.06483300589392
7: 401097394_23-05-2021_06-30-08.sb3 with 71.15384615384616 vs. 69.96503496503496
8: 401017987_14-05-2021_03-51-37.sb3 with 100.0 vs. 98.82352941176471
9: 401049888_21-05-2021_18-36-32.sb3 with 70.8841463414634 vs. 69.95426829268293
10: 401038037_21-05-2021_09-25-26.sb3 with 39.72222222222223 vs. 38.88888888888889
11: 402097422_24-05-2021_10-38-21.sb3 with 51.578148710166914 vs. 50.78907435508346
12: 400134791_23-05-2021_21-26-43.sb3 with 28.177083333333332 vs. 27.60416666666666
13: 401101785_23-05-2021_09-40-03.sb3 with 100.0 vs. 99.42857142857143
14: 402001891_13-05-2021_15-24-16.sb3 with 71.15384615384616 vs. 70.82051282051282

VD-Coverage: MIO-MOSA
Average A12: 0.5112716174974568
Average Significant A12: 0.5087690504103165
significant better: 40
better: 135
equal: 807
significant worse: 6
worse: 41
total: 983

Vargha Delaney classification of significant results:
big_positive: 23
medium_positive 8
small_positive: 9
slight_positive: 0
middle: 807
slight_negative: 0
small_negative: 0
middle_negative: 4
big_negative: 2

both full coverage: 674

MIO SIGNIFICANTLY outperforms MOSA in the following projects:
0: 400198964_25-05-2021_08-34-23.sb3 with 85.15957446808511 vs. 72.23404255319149
1: 401051703_21-05-2021_20-36-31.sb3 with 84.93848857644991 vs. 72.75043936731107
2: 402089829_24-05-2021_14-03-01.sb3 with 60.04826254826255 vs. 49.68146718146718
3: 402120853_25-05-2021_16-48-32.sb3 with 100.0 vs. 91.18181818181819
4: 402050824_21-05-2021_18-41-37.sb3 with 94.55974842767296 vs. 86.14779874213838
5: 400093942_22-05-2021_21-17-08.sb3 with 100.0 vs. 92.22222222222223
6: 401084699_22-05-2021_21-06-28.sb3 with 45.21739130434783 vs. 37.47826086956522
7: 400208778_25-05-2021_13-38-05.sb3 with 84.3491124260355 vs. 76.87869822485207
8: 400224037_26-05-2021_00-18-39.sb3 with 97.14285714285715 vs. 90.64285714285714
9: 400223318_25-05-2021_23-37-16.sb3 with 77.26666666666667 vs. 71.41666666666666
10: 400097735_22-05-2021_23-40-58.sb3 with 93.7546468401487 vs. 88.7732342007435
11: 400226107_26-05-2021_01-56-34.sb3 with 83.96706586826348 vs. 79.2065868263473
12: 402160347_27-05-2021_23-23-34.sb3 with 89.27083333333333 vs. 84.875
13: 400118391_23-05-2021_12-00-08.sb3 with 100.0 vs. 96.08695652173913
14: 402012505_13-05-2021_21-52-31.sb3 with 88.0 vs. 84.33333333333334
15: 402120551_25-05-2021_16-34-00.sb3 with 98.06483300589392 vs. 94.65618860510806
16: 400169048_24-05-2021_16-02-41.sb3 with 96.71686746987952 vs. 93.49397590361446
17: 402032982_21-05-2021_02-18-33.sb3 with 95.61258278145695 vs. 92.6158940397351
18: 400069001_22-05-2021_06-16-54.sb3 with 96.22950819672133 vs. 93.27868852459018
19: 400094748_22-05-2021_21-44-08.sb3 with 90.05813953488372 vs. 87.20930232558139
20: 401101785_23-05-2021_09-40-03.sb3 with 99.42857142857143 vs. 96.64285714285715
21: 401038351_21-05-2021_09-41-36.sb3 with 97.8030303030303 vs. 95.07575757575756
22: 400066567_22-05-2021_04-39-57.sb3 with 82.48322147651007 vs. 80.1006711409396
23: 400158187_24-05-2021_10-14-30.sb3 with 85.24143302180686 vs. 82.95171339563863
24: 400152976_24-05-2021_07-25-47.sb3 with 99.54545454545455 vs. 97.27272727272728
25: 401042168_21-05-2021_12-20-30.sb3 with 100.0 vs. 98.42105263157895
26: 402022848_14-05-2021_05-14-48.sb3 with 97.9362670713202 vs. 96.60849772382399
27: 401029935_21-05-2021_03-35-14.sb3 with 94.38818565400842 vs. 93.20675105485232
28: 401081350_22-05-2021_18-31-31.sb3 with 82.16216216216216 vs. 81.13513513513513
29: 401116843_23-05-2021_21-14-14.sb3 with 98.48484848484848 vs. 97.62626262626263
30: 400196403_25-05-2021_07-11-01.sb3 with 99.63414634146342 vs. 98.90243902439025
31: 400059997_21-05-2021_23-47-12.sb3 with 31.565750371471022 vs. 30.87481426448737
32: 501018355_14-05-2021_05-53-20.sb3 with 97.2972972972973 vs. 96.62162162162163
33: 400067271_22-05-2021_05-11-56.sb3 with 100.0 vs. 99.43181818181819
34: 401098440_23-05-2021_07-11-23.sb3 with 98.13186813186813 vs. 97.58241758241759
35: 500006325_13-05-2021_18-58-56.sb3 with 95.91836734693877 vs. 95.40816326530611
36: 402064036_22-05-2021_12-45-16.sb3 with 94.9375 vs. 94.5
37: 402001891_13-05-2021_15-24-16.sb3 with 70.82051282051282 vs. 70.51282051282051
38: 401008457_13-05-2021_19-55-10.sb3 with 94.8905109489051 vs. 94.74452554744525
39: 400080959_22-05-2021_13-40-50.sb3 with 96.96022727272725 vs. 96.92708333333333

MOSA SIGNIFICANTLY outperforms MIO in the following projects:
0: 400015827_13-05-2021_20-16-42.sb3 with 77.68518518518519 vs. 57.5
1: 400171755_24-05-2021_17-28-55.sb3 with 75.96774193548387 vs. 65.96774193548387
2: 401038245_21-05-2021_09-37-41.sb3 with 78.5132935431362 vs. 71.3917525773196
3: 400006216_13-05-2021_13-52-37.sb3 with 89.78260869565219 vs. 85.43478260869566
4: 401046500_21-05-2021_15-30-14.sb3 with 98.8265306122449 vs. 95.20408163265306
5: 402060195_22-05-2021_07-31-30.sb3 with 37.09700427960057 vs. 35.28530670470756

VD-TestSuiteEventCount: MOSA-Random
Average A12: 0.4819735503560529
Average Significant A12: 0.4766383701188455
significant better: 124
better: 335
equal: 395
significant worse: 70
worse: 253
total: 983

Vargha Delaney classification of significant results:
big_positive: 63
medium_positive 7
small_positive: 0
slight_positive: 0
middle: 395
slight_negative: 0
small_negative: 3
middle_negative: 17
big_negative: 104

VD-TestSuiteEventCount: MIO-Random
Average A12: 0.5176500508647
Average Significant A12: 0.5389164785553048
significant better: 102
better: 341
equal: 197
significant worse: 144
worse: 445
total: 983

Vargha Delaney classification of significant results:
big_positive: 129
medium_positive 13
small_positive: 2
slight_positive: 0
middle: 197
slight_negative: 0
small_negative: 2
middle_negative: 20
big_negative: 80

VD-TestSuiteEventCount: MIO-MOSA
Average A12: 0.535615462868769
Average Significant A12: 0.5801566579634465
significant better: 37
better: 288
equal: 203
significant worse: 143
worse: 492
total: 983

Vargha Delaney classification of significant results:
big_positive: 114
medium_positive 27
small_positive: 2
slight_positive: 0
middle: 203
slight_negative: 0
small_negative: 0
middle_negative: 16
big_negative: 21

VD-NumberTestCases: MOSA-Random
Average A12: 0.4912105798575788
Average Significant A12: 0.49243243243243245
significant better: 83
better: 285
equal: 491
significant worse: 55
worse: 207
total: 983

Vargha Delaney classification of significant results:
big_positive: 46
medium_positive 7
small_positive: 2
slight_positive: 0
middle: 491
slight_negative: 0
small_negative: 9
middle_negative: 19
big_negative: 55

VD-NumberTestCases: MIO-Random
Average A12: 0.48385554425228894
Average Significant A12: 0.4757487091222031
significant better: 107
better: 321
equal: 426
significant worse: 48
worse: 236
total: 983

Vargha Delaney classification of significant results:
big_positive: 32
medium_positive 13
small_positive: 3
slight_positive: 0
middle: 426
slight_negative: 0
small_negative: 7
middle_negative: 26
big_negative: 74

VD-NumberTestCases: MIO-MOSA
Average A12: 0.4922177009155646
Average Significant A12: 0.48875478927203064
significant better: 46
better: 281
equal: 452
significant worse: 24
worse: 250
total: 983

Vargha Delaney classification of significant results:
big_positive: 9
medium_positive 12
small_positive: 3
slight_positive: 0
middle: 452
slight_negative: 0
small_negative: 0
middle_negative: 21
big_negative: 25

VD-EventsPerTestCase: MOSA-Random
Average A12: 0.48752797558494404
Average Significant A12: 0.4856020066889632
significant better: 114
better: 319
equal: 399
significant worse: 85
worse: 265
total: 983

Vargha Delaney classification of significant results:
big_positive: 75
medium_positive 10
small_positive: 0
slight_positive: 0
middle: 399
slight_negative: 0
small_negative: 1
middle_negative: 13
big_negative: 100

VD-EventsPerTestCase: MIO-Random
Average A12: 0.5311088504577823
Average Significant A12: 0.5613948497854078
significant better: 102
better: 320
equal: 196
significant worse: 168
worse: 467
total: 983

Vargha Delaney classification of significant results:
big_positive: 152
medium_positive 14
small_positive: 2
slight_positive: 0
middle: 196
slight_negative: 0
small_negative: 0
middle_negative: 19
big_negative: 83

VD-EventsPerTestCase: MIO-MOSA
Average A12: 0.5466429298067141
Average Significant A12: 0.6008883248730964
significant better: 32
better: 271
equal: 202
significant worse: 160
worse: 510
total: 983

Vargha Delaney classification of significant results:
big_positive: 131
medium_positive 26
small_positive: 3
slight_positive: 0
middle: 202
slight_negative: 0
small_negative: 0
middle_negative: 13
big_negative: 19

VD-ExecutionTime: MOSA-Random
Average A12: 0.590620549338759
Average Significant A12: 0.6817176470588235
significant better: 45
better: 190
equal: 160
significant worse: 220
worse: 633
total: 983

Vargha Delaney classification of significant results:
big_positive: 213
medium_positive 7
small_positive: 0
slight_positive: 0
middle: 160
slight_negative: 0
small_negative: 0
middle_negative: 0
big_negative: 45

VD-ExecutionTime: MIO-Random
Average A12: 0.6091556459816887
Average Significant A12: 0.7988732394366197
significant better: 16
better: 319
equal: 97
significant worse: 242
worse: 567
total: 983

Vargha Delaney classification of significant results:
big_positive: 236
medium_positive 6
small_positive: 0
slight_positive: 0
middle: 97
slight_negative: 0
small_negative: 0
middle_negative: 2
big_negative: 14

VD-ExecutionTime: MIO-MOSA
Average A12: 0.4943641912512716
Average Significant A12: 0.5025732899022801
significant better: 108
better: 472
equal: 94
significant worse: 105
worse: 417
total: 983

Vargha Delaney classification of significant results:
big_positive: 95
medium_positive 10
small_positive: 0
slight_positive: 0
middle: 94
slight_negative: 0
small_negative: 0
middle_negative: 13
big_negative: 95

VD-Coverage-NonTrivial: MOSA-Random
Average A12: 0.5877195945945946
Average Significant A12: 0.6012884615384615
significant better: 146
better: 174
equal: 336
significant worse: 38
worse: 82
total: 592

Vargha Delaney classification of significant results:
big_positive: 134
medium_positive 10
small_positive: 2
slight_positive: 0
middle: 336
slight_negative: 0
small_negative: 10
middle_negative: 8
big_negative: 20

both full coverage: 223

MOSA SIGNIFICANTLY outperforms Random in the following projects:
0: 402065095_22-05-2021_13-45-04.sb3 with 99.45945945945947 vs. 24.621621621621617
1: 400231107_10-06-2021_11-10-51.sb3 with 100.0 vs. 34.7008547008547
2: 400141995_24-05-2021_01-27-15.sb3 with 99.48979591836736 vs. 36.0204081632653
3: 400059640_21-05-2021_23-33-41.sb3 with 99.0909090909091 vs. 37.272727272727266
4: 400080959_22-05-2021_13-40-50.sb3 with 96.92708333333333 vs. 35.21306818181819
5: 400079745_22-05-2021_12-56-02.sb3 with 100.0 vs. 38.45528455284553
6: 401080412_22-05-2021_17-50-18.sb3 with 100.0 vs. 39.609756097560975
7: 400008022_13-05-2021_14-59-13.sb3 with 98.73684210526316 vs. 39.18421052631579
8: 400188380_25-05-2021_02-43-17.sb3 with 96.82539682539684 vs. 37.857142857142854
9: 401050644_21-05-2021_19-23-54.sb3 with 67.82685512367492 vs. 10.229681978798583
10: 400041151_21-05-2021_09-36-52.sb3 with 99.21052631578948 vs. 42.10526315789473
11: 400091454_22-05-2021_19-47-17.sb3 with 100.0 vs. 44.705882352941174
12: 402093536_24-05-2021_20-22-28.sb3 with 100.0 vs. 45.0
13: 401058605_22-05-2021_01-44-56.sb3 with 100.0 vs. 45.83333333333333
14: 400027550_20-05-2021_23-42-14.sb3 with 99.90291262135922 vs. 47.28155339805825
15: 400039246_21-05-2021_08-20-51.sb3 with 89.0548780487805 vs. 39.23780487804878
16: 402149026_27-05-2021_22-00-03.sb3 with 100.0 vs. 50.26315789473684
17: 401070051_22-05-2021_09-57-03.sb3 with 99.70588235294117 vs. 50.049019607843135
18: 401008368_13-05-2021_19-50-47.sb3 with 99.0 vs. 50.0
19: 402135194_26-05-2021_14-33-27.sb3 with 84.32960893854748 vs. 35.418994413407816
20: 401123527_24-05-2021_02-48-21.sb3 with 99.98233215547704 vs. 54.09893992932862
21: 402039283_21-05-2021_06-17-39.sb3 with 91.15384615384616 vs. 46.15384615384615
22: 402107829_25-05-2021_01-31-52.sb3 with 96.06741573033707 vs. 51.37640449438202
23: 401020582_14-05-2021_05-52-18.sb3 with 71.80672268907563 vs. 27.73109243697479
24: 401087395_22-05-2021_23-29-06.sb3 with 96.55172413793103 vs. 52.87356321839081
25: 401049784_21-05-2021_18-28-23.sb3 with 99.5 vs. 56.00000000000001
26: 400225205_26-05-2021_01-18-58.sb3 with 88.57142857142857 vs. 46.32142857142857
27: 402103802_24-05-2021_19-25-00.sb3 with 79.30419268510259 vs. 37.79661016949152
28: 400197322_25-05-2021_07-41-56.sb3 with 66.25 vs. 25.78125
29: 400171755_24-05-2021_17-28-55.sb3 with 75.96774193548387 vs. 38.774193548387096
30: 400198964_25-05-2021_08-34-23.sb3 with 72.23404255319149 vs. 35.159574468085104
31: 402160347_27-05-2021_23-23-34.sb3 with 84.875 vs. 49.229166666666664
32: 402032138_21-05-2021_01-46-27.sb3 with 93.56164383561644 vs. 58.6986301369863
33: 400021039_14-05-2021_01-17-41.sb3 with 98.65248226950354 vs. 64.04255319148936
34: 400195899_25-05-2021_06-53-21.sb3 with 100.0 vs. 65.43795620437956
35: 400070584_22-05-2021_07-25-48.sb3 with 100.0 vs. 65.71428571428571
36: 400015827_13-05-2021_20-16-42.sb3 with 77.68518518518519 vs. 46.2037037037037
37: 402160678_27-05-2021_23-43-54.sb3 with 100.0 vs. 70.19230769230768
38: 401108100_23-05-2021_14-42-25.sb3 with 76.5934065934066 vs. 47.417582417582416
39: 400223605_25-05-2021_23-53-37.sb3 with 88.9655172413793 vs. 60.301724137931025
40: 401101440_23-05-2021_09-23-11.sb3 with 100.0 vs. 73.55633802816901
41: 402101265_25-05-2021_07-16-25.sb3 with 97.72727272727272 vs. 72.5
42: 402151660_27-05-2021_11-42-54.sb3 with 100.0 vs. 75.19736842105263
43: 401085656_22-05-2021_22-00-55.sb3 with 100.0 vs. 77.34693877551021
44: 400073799_22-05-2021_09-28-22.sb3 with 99.81807155852032 vs. 77.83505154639175
45: 401038245_21-05-2021_09-37-41.sb3 with 78.5132935431362 vs. 56.855670103092784
46: 400023990_20-05-2021_21-13-54.sb3 with 100.0 vs. 79.26966292134831
47: 401054474_21-05-2021_22-50-00.sb3 with 73.08943089430895 vs. 52.84552845528455
48: 400006216_13-05-2021_13-52-37.sb3 with 89.78260869565219 vs. 69.78260869565217
49: 400169048_24-05-2021_16-02-41.sb3 with 93.49397590361446 vs. 74.75903614457832
50: 402084662_23-05-2021_15-25-19.sb3 with 100.0 vs. 81.66666666666667
51: 402054250_21-05-2021_23-45-09.sb3 with 100.0 vs. 81.97183098591549
52: 401095511_23-05-2021_05-14-17.sb3 with 57.8881469115192 vs. 40.14190317195325
53: 401081350_22-05-2021_18-31-31.sb3 with 81.13513513513513 vs. 65.10810810810811
54: 402065592_22-05-2021_14-26-29.sb3 with 99.0721649484536 vs. 83.09278350515464
55: 400211308_25-05-2021_15-08-31.sb3 with 100.0 vs. 84.48275862068965
56: 400224794_26-05-2021_00-54-33.sb3 with 100.0 vs. 85.44444444444444
57: 400008389_13-05-2021_15-13-23.sb3 with 79.06976744186046 vs. 64.63178294573643
58: 400231450_10-06-2021_11-24-01.sb3 with 81.58730158730158 vs. 67.30158730158729
59: 401087216_22-05-2021_23-23-06.sb3 with 100.0 vs. 85.99137931034483
60: 401002832_13-05-2021_16-13-08.sb3 with 76.70454545454545 vs. 62.897727272727266
61: 400221729_25-05-2021_22-19-47.sb3 with 67.30425055928411 vs. 53.73601789709172
62: 402176389_28-05-2021_19-08-37.sb3 with 49.019354838709674 vs. 35.677419354838705
63: 400013342_13-05-2021_18-34-37.sb3 with 100.0 vs. 86.66666666666667
64: 402133472_26-05-2021_12-44-10.sb3 with 100.0 vs. 86.81034482758619
65: 402031223_21-05-2021_01-09-25.sb3 with 100.0 vs. 87.29166666666666
66: 402071987_22-05-2021_23-51-39.sb3 with 100.0 vs. 87.375
67: 400148579_24-05-2021_05-05-19.sb3 with 92.57142857142857 vs. 80.14285714285714
68: 402065080_22-05-2021_13-42-19.sb3 with 80.95477386934674 vs. 68.87772194304858
69: 400097735_22-05-2021_23-40-58.sb3 with 88.7732342007435 vs. 76.71003717472118
70: 402017439_14-05-2021_01-16-48.sb3 with 76.54205607476635 vs. 64.57943925233644
71: 400141001_24-05-2021_00-54-32.sb3 with 100.0 vs. 88.34586466165413
72: 400223318_25-05-2021_23-37-16.sb3 with 71.41666666666666 vs. 59.81666666666666
73: 402004891_13-05-2021_17-14-01.sb3 with 100.0 vs. 88.42105263157895
74: 402022848_14-05-2021_05-14-48.sb3 with 96.60849772382399 vs. 85.10622154779969
75: 401068245_22-05-2021_08-45-34.sb3 with 100.0 vs. 89.28571428571429
76: 402113358_25-05-2021_07-32-37.sb3 with 100.0 vs. 89.55555555555556
77: 402177499_28-05-2021_20-25-16.sb3 with 100.0 vs. 89.64285714285714
78: 400066567_22-05-2021_04-39-57.sb3 with 80.1006711409396 vs. 69.83221476510067
79: 400021225_14-05-2021_01-28-52.sb3 with 93.55670103092784 vs. 83.29896907216495
80: 401127332_24-05-2021_05-18-27.sb3 with 100.0 vs. 89.82935153583617
81: 401052482_21-05-2021_21-21-54.sb3 with 100.0 vs. 90.0
82: 401023275_20-05-2021_22-32-11.sb3 with 98.91304347826087 vs. 89.13043478260869
83: 401002220_13-05-2021_15-49-47.sb3 with 92.85714285714286 vs. 83.14285714285714
84: 401007602_13-05-2021_19-21-22.sb3 with 84.33333333333334 vs. 75.0
85: 402012505_13-05-2021_21-52-31.sb3 with 84.33333333333334 vs. 75.0
86: 402166507_28-05-2021_08-38-11.sb3 with 100.0 vs. 91.22448979591837
87: 401036342_21-05-2021_08-13-27.sb3 with 100.0 vs. 91.42857142857143
88: 401054745_21-05-2021_23-00-56.sb3 with 94.04761904761904 vs. 85.53571428571428
89: 402170183_28-05-2021_12-19-36.sb3 with 97.75 vs. 89.25
90: 400127117_23-05-2021_17-09-05.sb3 with 98.83177570093459 vs. 90.42056074766356
91: 400162442_24-05-2021_12-28-02.sb3 with 95.83333333333334 vs. 87.5
92: 401001258_13-05-2021_15-09-51.sb3 with 98.4375 vs. 90.234375
93: 402132998_26-05-2021_12-08-35.sb3 with 100.0 vs. 91.95652173913044
94: 401066100_22-05-2021_07-07-25.sb3 with 80.45454545454545 vs. 72.46753246753246
95: 400082515_22-05-2021_14-36-00.sb3 with 71.20689655172414 vs. 63.275862068965516
96: 400012957_13-05-2021_18-18-48.sb3 with 100.0 vs. 92.14285714285714
97: 501004055_13-05-2021_18-12-38.sb3 with 46.0 vs. 38.7
98: 402104228_24-05-2021_20-08-29.sb3 with 89.09090909090911 vs. 81.81818181818183
99: 400047708_21-05-2021_14-00-44.sb3 with 89.35483870967741 vs. 82.90322580645162
100: 402067929_22-05-2021_17-53-36.sb3 with 100.0 vs. 93.81443298969072
101: 400028800_21-05-2021_00-43-37.sb3 with 100.0 vs. 93.84615384615384
102: 501013444_14-05-2021_02-19-47.sb3 with 100.0 vs. 93.92857142857143
103: 400189038_25-05-2021_03-04-53.sb3 with 91.34146341463415 vs. 85.60975609756098
104: 402165128_28-05-2021_06-33-06.sb3 with 95.3846153846154 vs. 90.0
105: 401046500_21-05-2021_15-30-14.sb3 with 98.8265306122449 vs. 93.62244897959184
106: 401038308_21-05-2021_09-39-54.sb3 with 87.5 vs. 82.41071428571428
107: 501012618_14-05-2021_01-31-09.sb3 with 100.0 vs. 95.0
108: 400058148_21-05-2021_22-26-33.sb3 with 87.74509803921569 vs. 83.38235294117648
109: 401082627_22-05-2021_19-24-29.sb3 with 87.70725388601036 vs. 83.38082901554404
110: 402031781_21-05-2021_01-28-44.sb3 with 100.0 vs. 95.76086956521739
111: 401038909_21-05-2021_10-06-26.sb3 with 61.111111111111114 vs. 57.22222222222222
112: 400068294_22-05-2021_05-52-16.sb3 with 84.49297971918877 vs. 80.6786271450858
113: 500019575_14-05-2021_03-24-55.sb3 with 72.97297297297297 vs. 69.1891891891892
114: 401099965_23-05-2021_08-21-18.sb3 with 100.0 vs. 96.25
115: 400058338_21-05-2021_22-35-28.sb3 with 100.0 vs. 96.28205128205128
116: 400212203_25-05-2021_15-38-49.sb3 with 99.76923076923077 vs. 96.07692307692308
117: 400048477_21-05-2021_14-40-20.sb3 with 95.8450704225352 vs. 92.53521126760563
118: 400027681_20-05-2021_23-47-47.sb3 with 100.0 vs. 97.0
119: 402032953_21-05-2021_02-17-37.sb3 with 100.0 vs. 97.14285714285714
120: 400080213_22-05-2021_13-15-39.sb3 with 98.41269841269842 vs. 95.71428571428572
121: 402092991_24-05-2021_04-54-24.sb3 with 98.08333333333333 vs. 95.58333333333333
122: 402095760_24-05-2021_08-03-27.sb3 with 70.55851063829788 vs. 68.08510638297872
123: 401081643_22-05-2021_18-44-08.sb3 with 100.0 vs. 97.70270270270271
124: 401047707_21-05-2021_16-36-12.sb3 with 100.0 vs. 97.82608695652173
125: 402025065_20-05-2021_21-14-30.sb3 with 100.0 vs. 97.92682926829268
126: 402114879_25-05-2021_09-30-39.sb3 with 100.0 vs. 97.94117647058823
127: 400009262_13-05-2021_15-44-59.sb3 with 95.4954954954955 vs. 93.55855855855857
128: 401112909_23-05-2021_18-18-33.sb3 with 93.35920177383592 vs. 91.65188470066519
129: 402111922_25-05-2021_05-35-39.sb3 with 96.39442231075698 vs. 94.7011952191235
130: 501018505_14-05-2021_05-57-14.sb3 with 91.36963696369638 vs. 89.72772277227723
131: 500006325_13-05-2021_18-58-56.sb3 with 95.40816326530611 vs. 93.87755102040816
132: 401026427_21-05-2021_01-09-40.sb3 with 99.921875 vs. 98.4375
133: 402086617_23-05-2021_18-57-04.sb3 with 100.0 vs. 98.64406779661017
134: 402076891_23-05-2021_05-26-25.sb3 with 100.0 vs. 98.68055555555556
135: 500001280_13-05-2021_16-11-29.sb3 with 79.16666666666666 vs. 78.125
136: 400132887_23-05-2021_20-21-34.sb3 with 100.0 vs. 98.97435897435898
137: 402115237_25-05-2021_09-52-01.sb3 with 100.0 vs. 99.03225806451613
138: 401070337_22-05-2021_10-06-59.sb3 with 90.08554469273744 vs. 89.36738191975621
139: 401097585_23-05-2021_06-38-38.sb3 with 87.08414872798434 vs. 86.40900195694717
140: 402093627_24-05-2021_05-43-52.sb3 with 61.118598382749326 vs. 60.44474393530997
141: 401083124_22-05-2021_19-48-18.sb3 with 47.65560165975103 vs. 47.07468879668049
142: 400091966_22-05-2021_20-06-22.sb3 with 100.0 vs. 99.46428571428572
143: 500004688_13-05-2021_18-05-11.sb3 with 100.0 vs. 99.60176991150442
144: 400003051_13-05-2021_11-57-04.sb3 with 99.37735849056604 vs. 99.0188679245283
145: 402153740_27-05-2021_13-59-58.sb3 with 100.0 vs. 99.71264367816092

Random SIGNIFICANTLY outperforms MOSA in the following projects:
0: 402157908_27-05-2021_19-37-11.sb3 with 94.54545454545455 vs. 84.54545454545455
1: 402050824_21-05-2021_18-41-37.sb3 with 94.87421383647799 vs. 86.14779874213838
2: 402090833_24-05-2021_02-09-17.sb3 with 93.97660818713449 vs. 87.3807325330871
3: 402032982_21-05-2021_02-18-33.sb3 with 98.06291390728477 vs. 92.6158940397351
4: 402120551_25-05-2021_16-34-00.sb3 with 99.42043222003929 vs. 94.65618860510806
5: 400226107_26-05-2021_01-56-34.sb3 with 83.59281437125749 vs. 79.2065868263473
6: 402060195_22-05-2021_07-31-30.sb3 with 41.32667617689015 vs. 37.09700427960057
7: 400118391_23-05-2021_12-00-08.sb3 with 100.0 vs. 96.08695652173913
8: 401063979_22-05-2021_05-44-50.sb3 with 98.0952380952381 vs. 94.28571428571429
9: 402050770_21-05-2021_18-38-33.sb3 with 93.125 vs. 89.375
10: 400135731_23-05-2021_22-00-24.sb3 with 41.08133086876155 vs. 37.46765249537893
11: 400069001_22-05-2021_06-16-54.sb3 with 96.72131147540985 vs. 93.27868852459018
12: 401101785_23-05-2021_09-40-03.sb3 with 100.0 vs. 96.64285714285715
13: 402030492_21-05-2021_00-36-50.sb3 with 95.76923076923077 vs. 92.69230769230771
14: 400152976_24-05-2021_07-25-47.sb3 with 100.0 vs. 97.27272727272728
15: 402069793_22-05-2021_20-24-02.sb3 with 99.21052631578948 vs. 96.57894736842105
16: 400134791_23-05-2021_21-26-43.sb3 with 28.177083333333332 vs. 25.75520833333333
17: 402097422_24-05-2021_10-38-21.sb3 with 51.578148710166914 vs. 49.34749620637329
18: 400094748_22-05-2021_21-44-08.sb3 with 89.36046511627906 vs. 87.20930232558139
19: 401017987_14-05-2021_03-51-37.sb3 with 100.0 vs. 97.94117647058823
20: 401097394_23-05-2021_06-30-08.sb3 with 71.15384615384616 vs. 69.1958041958042
21: 401102716_23-05-2021_10-25-18.sb3 with 100.0 vs. 98.0952380952381
22: 401029935_21-05-2021_03-35-14.sb3 with 94.9367088607595 vs. 93.20675105485232
23: 401042168_21-05-2021_12-20-30.sb3 with 100.0 vs. 98.42105263157895
24: 401049888_21-05-2021_18-36-32.sb3 with 70.8841463414634 vs. 69.3140243902439
25: 401079517_22-05-2021_17-11-26.sb3 with 100.0 vs. 98.5
26: 401116843_23-05-2021_21-14-14.sb3 with 98.78787878787878 vs. 97.62626262626263
27: 402042723_21-05-2021_09-19-34.sb3 with 97.94736842105264 vs. 96.81578947368422
28: 500021273_14-05-2021_04-29-00.sb3 with 100.0 vs. 99.0909090909091
29: 401038037_21-05-2021_09-25-26.sb3 with 39.72222222222223 vs. 38.88888888888889
30: 401098440_23-05-2021_07-11-23.sb3 with 98.31501831501832 vs. 97.58241758241759
31: 501018355_14-05-2021_05-53-20.sb3 with 97.2972972972973 vs. 96.62162162162163
32: 400158187_24-05-2021_10-14-30.sb3 with 83.60591900311526 vs. 82.95171339563863
33: 402001891_13-05-2021_15-24-16.sb3 with 71.15384615384616 vs. 70.51282051282051
34: 400067271_22-05-2021_05-11-56.sb3 with 100.0 vs. 99.43181818181819
35: 400112186_23-05-2021_08-25-14.sb3 with 98.97959183673468 vs. 98.72448979591836
36: 401008457_13-05-2021_19-55-10.sb3 with 94.8905109489051 vs. 94.74452554744525
37: 400183646_25-05-2021_00-01-44.sb3 with 28.50678733031674 vs. 28.3710407239819

VD-Coverage-NonTrivial: MIO-Random
Average A12: 0.6048986486486486
Average Significant A12: 0.6182251908396946
significant better: 159
better: 198
equal: 350
significant worse: 15
worse: 44
total: 592

Vargha Delaney classification of significant results:
big_positive: 143
medium_positive 13
small_positive: 3
slight_positive: 0
middle: 350
slight_negative: 0
small_negative: 3
middle_negative: 3
big_negative: 9

both full coverage: 234

MIO SIGNIFICANTLY outperforms Random in the following projects:
0: 402065095_22-05-2021_13-45-04.sb3 with 99.43243243243244 vs. 24.621621621621617
1: 400231107_10-06-2021_11-10-51.sb3 with 100.0 vs. 34.7008547008547
2: 400141995_24-05-2021_01-27-15.sb3 with 99.48979591836736 vs. 36.0204081632653
3: 400059640_21-05-2021_23-33-41.sb3 with 100.0 vs. 37.272727272727266
4: 400080959_22-05-2021_13-40-50.sb3 with 96.96022727272725 vs. 35.21306818181819
5: 400079745_22-05-2021_12-56-02.sb3 with 100.0 vs. 38.45528455284553
6: 400008022_13-05-2021_14-59-13.sb3 with 99.63157894736842 vs. 39.18421052631579
7: 401080412_22-05-2021_17-50-18.sb3 with 100.0 vs. 39.609756097560975
8: 400188380_25-05-2021_02-43-17.sb3 with 96.82539682539684 vs. 37.857142857142854
9: 400041151_21-05-2021_09-36-52.sb3 with 100.0 vs. 42.10526315789473
10: 401050644_21-05-2021_19-23-54.sb3 with 66.23674911660777 vs. 10.229681978798583
11: 400091454_22-05-2021_19-47-17.sb3 with 100.0 vs. 44.705882352941174
12: 402093536_24-05-2021_20-22-28.sb3 with 100.0 vs. 45.0
13: 401058605_22-05-2021_01-44-56.sb3 with 100.0 vs. 45.83333333333333
14: 400027550_20-05-2021_23-42-14.sb3 with 100.0 vs. 47.28155339805825
15: 400198964_25-05-2021_08-34-23.sb3 with 85.15957446808511 vs. 35.159574468085104
16: 401008368_13-05-2021_19-50-47.sb3 with 100.0 vs. 50.0
17: 401070051_22-05-2021_09-57-03.sb3 with 100.0 vs. 50.049019607843135
18: 402149026_27-05-2021_22-00-03.sb3 with 100.0 vs. 50.26315789473684
19: 402135194_26-05-2021_14-33-27.sb3 with 84.94413407821229 vs. 35.418994413407816
20: 400039246_21-05-2021_08-20-51.sb3 with 88.01829268292683 vs. 39.23780487804878
21: 401020582_14-05-2021_05-52-18.sb3 with 74.83193277310924 vs. 27.73109243697479
22: 401123527_24-05-2021_02-48-21.sb3 with 99.98233215547704 vs. 54.09893992932862
23: 402107829_25-05-2021_01-31-52.sb3 with 96.06741573033707 vs. 51.37640449438202
24: 401087395_22-05-2021_23-29-06.sb3 with 96.55172413793103 vs. 52.87356321839081
25: 401049784_21-05-2021_18-28-23.sb3 with 99.5 vs. 56.00000000000001
26: 400225205_26-05-2021_01-18-58.sb3 with 88.57142857142857 vs. 46.32142857142857
27: 400197322_25-05-2021_07-41-56.sb3 with 67.1875 vs. 25.78125
28: 402103802_24-05-2021_19-25-00.sb3 with 77.88135593220339 vs. 37.79661016949152
29: 402160347_27-05-2021_23-23-34.sb3 with 89.27083333333333 vs. 49.229166666666664
30: 402039283_21-05-2021_06-17-39.sb3 with 83.07692307692308 vs. 46.15384615384615
31: 400021039_14-05-2021_01-17-41.sb3 with 98.93617021276594 vs. 64.04255319148936
32: 400195899_25-05-2021_06-53-21.sb3 with 100.0 vs. 65.43795620437956
33: 400070584_22-05-2021_07-25-48.sb3 with 100.0 vs. 65.71428571428571
34: 402032138_21-05-2021_01-46-27.sb3 with 88.76712328767123 vs. 58.6986301369863
35: 402160678_27-05-2021_23-43-54.sb3 with 100.0 vs. 70.19230769230768
36: 401108100_23-05-2021_14-42-25.sb3 with 76.97802197802199 vs. 47.417582417582416
37: 400223605_25-05-2021_23-53-37.sb3 with 89.13793103448276 vs. 60.301724137931025
38: 400171755_24-05-2021_17-28-55.sb3 with 65.96774193548387 vs. 38.774193548387096
39: 401101440_23-05-2021_09-23-11.sb3 with 100.0 vs. 73.55633802816901
40: 402101265_25-05-2021_07-16-25.sb3 with 97.72727272727272 vs. 72.5
41: 402151660_27-05-2021_11-42-54.sb3 with 100.0 vs. 75.19736842105263
42: 401085656_22-05-2021_22-00-55.sb3 with 100.0 vs. 77.34693877551021
43: 400169048_24-05-2021_16-02-41.sb3 with 96.71686746987952 vs. 74.75903614457832
44: 400073799_22-05-2021_09-28-22.sb3 with 99.13185024416713 vs. 77.83505154639175
45: 400023990_20-05-2021_21-13-54.sb3 with 100.0 vs. 79.26966292134831
46: 401054474_21-05-2021_22-50-00.sb3 with 73.56981265464829 vs. 52.84552845528455
47: 402084662_23-05-2021_15-25-19.sb3 with 100.0 vs. 81.66666666666667
48: 402054250_21-05-2021_23-45-09.sb3 with 100.0 vs. 81.97183098591549
49: 400223318_25-05-2021_23-37-16.sb3 with 77.26666666666667 vs. 59.81666666666666
50: 401081350_22-05-2021_18-31-31.sb3 with 82.16216216216216 vs. 65.10810810810811
51: 400097735_22-05-2021_23-40-58.sb3 with 93.7546468401487 vs. 76.71003717472118
52: 400221729_25-05-2021_22-19-47.sb3 with 69.58612975391499 vs. 53.73601789709172
53: 402065592_22-05-2021_14-26-29.sb3 with 98.89175257731958 vs. 83.09278350515464
54: 400006216_13-05-2021_13-52-37.sb3 with 85.43478260869566 vs. 69.78260869565217
55: 400211308_25-05-2021_15-08-31.sb3 with 100.0 vs. 84.48275862068965
56: 400231450_10-06-2021_11-24-01.sb3 with 82.53968253968253 vs. 67.30158730158729
57: 401095511_23-05-2021_05-14-17.sb3 with 55.025041736227045 vs. 40.14190317195325
58: 400224794_26-05-2021_00-54-33.sb3 with 100.0 vs. 85.44444444444444
59: 401038245_21-05-2021_09-37-41.sb3 with 71.3917525773196 vs. 56.855670103092784
60: 402065080_22-05-2021_13-42-19.sb3 with 83.24958123953098 vs. 68.87772194304858
61: 401087216_22-05-2021_23-23-06.sb3 with 100.0 vs. 85.99137931034483
62: 400013342_13-05-2021_18-34-37.sb3 with 100.0 vs. 86.66666666666667
63: 402133472_26-05-2021_12-44-10.sb3 with 100.0 vs. 86.81034482758619
64: 401002832_13-05-2021_16-13-08.sb3 with 75.9659090909091 vs. 62.897727272727266
65: 402012505_13-05-2021_21-52-31.sb3 with 88.0 vs. 75.0
66: 402022848_14-05-2021_05-14-48.sb3 with 97.9362670713202 vs. 85.10622154779969
67: 400008389_13-05-2021_15-13-23.sb3 with 77.42248062015504 vs. 64.63178294573643
68: 402031223_21-05-2021_01-09-25.sb3 with 100.0 vs. 87.29166666666666
69: 401007602_13-05-2021_19-21-22.sb3 with 87.66666666666667 vs. 75.0
70: 400066567_22-05-2021_04-39-57.sb3 with 82.48322147651007 vs. 69.83221476510067
71: 402071987_22-05-2021_23-51-39.sb3 with 100.0 vs. 87.375
72: 400148579_24-05-2021_05-05-19.sb3 with 92.71428571428572 vs. 80.14285714285714
73: 402017439_14-05-2021_01-16-48.sb3 with 76.63551401869158 vs. 64.57943925233644
74: 401051703_21-05-2021_20-36-31.sb3 with 84.93848857644991 vs. 72.9261862917399
75: 402176389_28-05-2021_19-08-37.sb3 with 47.52903225806452 vs. 35.677419354838705
76: 400141001_24-05-2021_00-54-32.sb3 with 99.9624060150376 vs. 88.34586466165413
77: 402004891_13-05-2021_17-14-01.sb3 with 100.0 vs. 88.42105263157895
78: 400015827_13-05-2021_20-16-42.sb3 with 57.5 vs. 46.2037037037037
79: 400021225_14-05-2021_01-28-52.sb3 with 94.22680412371135 vs. 83.29896907216495
80: 401023275_20-05-2021_22-32-11.sb3 with 100.0 vs. 89.13043478260869
81: 402170183_28-05-2021_12-19-36.sb3 with 100.0 vs. 89.25
82: 401068245_22-05-2021_08-45-34.sb3 with 100.0 vs. 89.28571428571429
83: 401093133_23-05-2021_03-29-10.sb3 with 72.89855072463769 vs. 62.391304347826086
84: 402113358_25-05-2021_07-32-37.sb3 with 100.0 vs. 89.55555555555556
85: 402177499_28-05-2021_20-25-16.sb3 with 100.0 vs. 89.64285714285714
86: 401127332_24-05-2021_05-18-27.sb3 with 100.0 vs. 89.82935153583617
87: 401052482_21-05-2021_21-21-54.sb3 with 100.0 vs. 90.0
88: 401002220_13-05-2021_15-49-47.sb3 with 92.85714285714286 vs. 83.14285714285714
89: 400047708_21-05-2021_14-00-44.sb3 with 91.96774193548387 vs. 82.90322580645162
90: 402166507_28-05-2021_08-38-11.sb3 with 100.0 vs. 91.22448979591837
91: 402104228_24-05-2021_20-08-29.sb3 with 90.45454545454547 vs. 81.81818181818183
92: 401036342_21-05-2021_08-13-27.sb3 with 100.0 vs. 91.42857142857143
93: 401054745_21-05-2021_23-00-56.sb3 with 94.04761904761904 vs. 85.53571428571428
94: 400162442_24-05-2021_12-28-02.sb3 with 95.83333333333334 vs. 87.5
95: 401001258_13-05-2021_15-09-51.sb3 with 98.4375 vs. 90.234375
96: 400082515_22-05-2021_14-36-00.sb3 with 71.46551724137932 vs. 63.275862068965516
97: 402132998_26-05-2021_12-08-35.sb3 with 100.0 vs. 91.95652173913044
98: 400208778_25-05-2021_13-38-05.sb3 with 84.3491124260355 vs. 76.44970414201184
99: 400127117_23-05-2021_17-09-05.sb3 with 98.3177570093458 vs. 90.42056074766356
100: 400012957_13-05-2021_18-18-48.sb3 with 100.0 vs. 92.14285714285714
101: 501004055_13-05-2021_18-12-38.sb3 with 46.2 vs. 38.7
102: 401066100_22-05-2021_07-07-25.sb3 with 79.28571428571429 vs. 72.46753246753246
103: 402089829_24-05-2021_14-03-01.sb3 with 60.04826254826255 vs. 53.37837837837838
104: 402067929_22-05-2021_17-53-36.sb3 with 100.0 vs. 93.81443298969072
105: 400028800_21-05-2021_00-43-37.sb3 with 100.0 vs. 93.84615384615384
106: 400189038_25-05-2021_03-04-53.sb3 with 91.70731707317073 vs. 85.60975609756098
107: 501013444_14-05-2021_02-19-47.sb3 with 100.0 vs. 93.92857142857143
108: 402165128_28-05-2021_06-33-06.sb3 with 95.3846153846154 vs. 90.0
109: 401038308_21-05-2021_09-39-54.sb3 with 87.5 vs. 82.41071428571428
110: 501012618_14-05-2021_01-31-09.sb3 with 100.0 vs. 95.0
111: 401102077_23-05-2021_09-52-26.sb3 with 60.51020408163265 vs. 55.816326530612244
112: 401082627_22-05-2021_19-24-29.sb3 with 87.70077720207254 vs. 83.38082901554404
113: 400068294_22-05-2021_05-52-16.sb3 with 84.94539781591264 vs. 80.6786271450858
114: 402031781_21-05-2021_01-28-44.sb3 with 100.0 vs. 95.76086956521739
115: 401038909_21-05-2021_10-06-26.sb3 with 61.38888888888889 vs. 57.22222222222222
116: 401084699_22-05-2021_21-06-28.sb3 with 45.21739130434783 vs. 41.086956521739125
117: 400058148_21-05-2021_22-26-33.sb3 with 87.3529411764706 vs. 83.38235294117648
118: 400212203_25-05-2021_15-38-49.sb3 with 100.0 vs. 96.07692307692308
119: 400093942_22-05-2021_21-17-08.sb3 with 100.0 vs. 96.11111111111111
120: 500019575_14-05-2021_03-24-55.sb3 with 72.97297297297297 vs. 69.1891891891892
121: 401099965_23-05-2021_08-21-18.sb3 with 100.0 vs. 96.25
122: 400058338_21-05-2021_22-35-28.sb3 with 100.0 vs. 96.28205128205128
123: 400080213_22-05-2021_13-15-39.sb3 with 99.36507936507937 vs. 95.71428571428572
124: 400048477_21-05-2021_14-40-20.sb3 with 96.05633802816901 vs. 92.53521126760563
125: 400015349_13-05-2021_19-57-31.sb3 with 95.3 vs. 92.0
126: 400224037_26-05-2021_00-18-39.sb3 with 97.14285714285715 vs. 93.92857142857143
127: 400027681_20-05-2021_23-47-47.sb3 with 100.0 vs. 97.0
128: 402032953_21-05-2021_02-17-37.sb3 with 100.0 vs. 97.14285714285714
129: 401038351_21-05-2021_09-41-36.sb3 with 97.8030303030303 vs. 95.0
130: 401081643_22-05-2021_18-44-08.sb3 with 100.0 vs. 97.70270270270271
131: 402092991_24-05-2021_04-54-24.sb3 with 97.83333333333333 vs. 95.58333333333333
132: 402111922_25-05-2021_05-35-39.sb3 with 96.93227091633466 vs. 94.7011952191235
133: 401047707_21-05-2021_16-36-12.sb3 with 100.0 vs. 97.82608695652173
134: 402025065_20-05-2021_21-14-30.sb3 with 100.0 vs. 97.92682926829268
135: 402114879_25-05-2021_09-30-39.sb3 with 100.0 vs. 97.94117647058823
136: 500006325_13-05-2021_18-58-56.sb3 with 95.91836734693877 vs. 93.87755102040816
137: 400009262_13-05-2021_15-44-59.sb3 with 95.4954954954955 vs. 93.55855855855857
138: 402120853_25-05-2021_16-48-32.sb3 with 100.0 vs. 98.36363636363636
139: 400158187_24-05-2021_10-14-30.sb3 with 85.24143302180686 vs. 83.60591900311526
140: 401046500_21-05-2021_15-30-14.sb3 with 95.20408163265306 vs. 93.62244897959184
141: 401026427_21-05-2021_01-09-40.sb3 with 100.0 vs. 98.4375
142: 400160058_24-05-2021_11-14-06.sb3 with 51.23348017621145 vs. 49.73568281938326
143: 401112909_23-05-2021_18-18-33.sb3 with 93.12638580931264 vs. 91.65188470066519
144: 402086617_23-05-2021_18-57-04.sb3 with 100.0 vs. 98.64406779661017
145: 402076891_23-05-2021_05-26-25.sb3 with 100.0 vs. 98.68055555555556
146: 401051125_21-05-2021_19-53-52.sb3 with 96.61111111111111 vs. 95.55555555555556
147: 500001280_13-05-2021_16-11-29.sb3 with 79.16666666666666 vs. 78.125
148: 400132887_23-05-2021_20-21-34.sb3 with 100.0 vs. 98.97435897435898
149: 402115237_25-05-2021_09-52-01.sb3 with 100.0 vs. 99.03225806451613
150: 501018505_14-05-2021_05-57-14.sb3 with 90.6930693069307 vs. 89.72772277227723
151: 401070337_22-05-2021_10-06-59.sb3 with 90.13331640426614 vs. 89.36738191975621
152: 401097585_23-05-2021_06-38-38.sb3 with 87.08414872798434 vs. 86.40900195694717
153: 401083124_22-05-2021_19-48-18.sb3 with 47.717842323651446 vs. 47.07468879668049
154: 402093627_24-05-2021_05-43-52.sb3 with 61.064690026954175 vs. 60.44474393530997
155: 400091966_22-05-2021_20-06-22.sb3 with 100.0 vs. 99.46428571428572
156: 500004688_13-05-2021_18-05-11.sb3 with 100.0 vs. 99.60176991150442
157: 400003051_13-05-2021_11-57-04.sb3 with 99.39622641509433 vs. 99.0188679245283
158: 500004352_13-05-2021_17-51-59.sb3 with 100.0 vs. 99.74226804123711

Random SIGNIFICANTLY outperforms MIO in the following projects:
0: 402060195_22-05-2021_07-31-30.sb3 with 41.32667617689015 vs. 35.28530670470756
1: 402090833_24-05-2021_02-09-17.sb3 with 93.97660818713449 vs. 88.48876577408433
2: 400135731_23-05-2021_22-00-24.sb3 with 41.08133086876155 vs. 38.23012939001848
3: 402032982_21-05-2021_02-18-33.sb3 with 98.06291390728477 vs. 95.61258278145695
4: 401102716_23-05-2021_10-25-18.sb3 with 100.0 vs. 97.61904761904762
5: 402030492_21-05-2021_00-36-50.sb3 with 95.76923076923077 vs. 93.46153846153847
6: 402120551_25-05-2021_16-34-00.sb3 with 99.42043222003929 vs. 98.06483300589392
7: 401097394_23-05-2021_06-30-08.sb3 with 71.15384615384616 vs. 69.96503496503496
8: 401017987_14-05-2021_03-51-37.sb3 with 100.0 vs. 98.82352941176471
9: 401049888_21-05-2021_18-36-32.sb3 with 70.8841463414634 vs. 69.95426829268293
10: 401038037_21-05-2021_09-25-26.sb3 with 39.72222222222223 vs. 38.88888888888889
11: 402097422_24-05-2021_10-38-21.sb3 with 51.578148710166914 vs. 50.78907435508346
12: 400134791_23-05-2021_21-26-43.sb3 with 28.177083333333332 vs. 27.60416666666666
13: 401101785_23-05-2021_09-40-03.sb3 with 100.0 vs. 99.42857142857143
14: 402001891_13-05-2021_15-24-16.sb3 with 71.15384615384616 vs. 70.82051282051282

VD-Coverage-NonTrivial: MIO-MOSA
Average A12: 0.5187162162162162
Average Significant A12: 0.5161904761904762
significant better: 40
better: 135
equal: 416
significant worse: 6
worse: 41
total: 592

Vargha Delaney classification of significant results:
big_positive: 23
medium_positive 8
small_positive: 9
slight_positive: 0
middle: 416
slight_negative: 0
small_negative: 0
middle_negative: 4
big_negative: 2

both full coverage: 283

MIO SIGNIFICANTLY outperforms MOSA in the following projects:
0: 400198964_25-05-2021_08-34-23.sb3 with 85.15957446808511 vs. 72.23404255319149
1: 401051703_21-05-2021_20-36-31.sb3 with 84.93848857644991 vs. 72.75043936731107
2: 402089829_24-05-2021_14-03-01.sb3 with 60.04826254826255 vs. 49.68146718146718
3: 402120853_25-05-2021_16-48-32.sb3 with 100.0 vs. 91.18181818181819
4: 402050824_21-05-2021_18-41-37.sb3 with 94.55974842767296 vs. 86.14779874213838
5: 400093942_22-05-2021_21-17-08.sb3 with 100.0 vs. 92.22222222222223
6: 401084699_22-05-2021_21-06-28.sb3 with 45.21739130434783 vs. 37.47826086956522
7: 400208778_25-05-2021_13-38-05.sb3 with 84.3491124260355 vs. 76.87869822485207
8: 400224037_26-05-2021_00-18-39.sb3 with 97.14285714285715 vs. 90.64285714285714
9: 400223318_25-05-2021_23-37-16.sb3 with 77.26666666666667 vs. 71.41666666666666
10: 400097735_22-05-2021_23-40-58.sb3 with 93.7546468401487 vs. 88.7732342007435
11: 400226107_26-05-2021_01-56-34.sb3 with 83.96706586826348 vs. 79.2065868263473
12: 402160347_27-05-2021_23-23-34.sb3 with 89.27083333333333 vs. 84.875
13: 400118391_23-05-2021_12-00-08.sb3 with 100.0 vs. 96.08695652173913
14: 402012505_13-05-2021_21-52-31.sb3 with 88.0 vs. 84.33333333333334
15: 402120551_25-05-2021_16-34-00.sb3 with 98.06483300589392 vs. 94.65618860510806
16: 400169048_24-05-2021_16-02-41.sb3 with 96.71686746987952 vs. 93.49397590361446
17: 402032982_21-05-2021_02-18-33.sb3 with 95.61258278145695 vs. 92.6158940397351
18: 400069001_22-05-2021_06-16-54.sb3 with 96.22950819672133 vs. 93.27868852459018
19: 400094748_22-05-2021_21-44-08.sb3 with 90.05813953488372 vs. 87.20930232558139
20: 401101785_23-05-2021_09-40-03.sb3 with 99.42857142857143 vs. 96.64285714285715
21: 401038351_21-05-2021_09-41-36.sb3 with 97.8030303030303 vs. 95.07575757575756
22: 400066567_22-05-2021_04-39-57.sb3 with 82.48322147651007 vs. 80.1006711409396
23: 400158187_24-05-2021_10-14-30.sb3 with 85.24143302180686 vs. 82.95171339563863
24: 400152976_24-05-2021_07-25-47.sb3 with 99.54545454545455 vs. 97.27272727272728
25: 401042168_21-05-2021_12-20-30.sb3 with 100.0 vs. 98.42105263157895
26: 402022848_14-05-2021_05-14-48.sb3 with 97.9362670713202 vs. 96.60849772382399
27: 401029935_21-05-2021_03-35-14.sb3 with 94.38818565400842 vs. 93.20675105485232
28: 401081350_22-05-2021_18-31-31.sb3 with 82.16216216216216 vs. 81.13513513513513
29: 401116843_23-05-2021_21-14-14.sb3 with 98.48484848484848 vs. 97.62626262626263
30: 400196403_25-05-2021_07-11-01.sb3 with 99.63414634146342 vs. 98.90243902439025
31: 400059997_21-05-2021_23-47-12.sb3 with 31.565750371471022 vs. 30.87481426448737
32: 501018355_14-05-2021_05-53-20.sb3 with 97.2972972972973 vs. 96.62162162162163
33: 400067271_22-05-2021_05-11-56.sb3 with 100.0 vs. 99.43181818181819
34: 401098440_23-05-2021_07-11-23.sb3 with 98.13186813186813 vs. 97.58241758241759
35: 500006325_13-05-2021_18-58-56.sb3 with 95.91836734693877 vs. 95.40816326530611
36: 402064036_22-05-2021_12-45-16.sb3 with 94.9375 vs. 94.5
37: 402001891_13-05-2021_15-24-16.sb3 with 70.82051282051282 vs. 70.51282051282051
38: 401008457_13-05-2021_19-55-10.sb3 with 94.8905109489051 vs. 94.74452554744525
39: 400080959_22-05-2021_13-40-50.sb3 with 96.96022727272725 vs. 96.92708333333333

MOSA SIGNIFICANTLY outperforms MIO in the following projects:
0: 400015827_13-05-2021_20-16-42.sb3 with 77.68518518518519 vs. 57.5
1: 400171755_24-05-2021_17-28-55.sb3 with 75.96774193548387 vs. 65.96774193548387
2: 401038245_21-05-2021_09-37-41.sb3 with 78.5132935431362 vs. 71.3917525773196
3: 400006216_13-05-2021_13-52-37.sb3 with 89.78260869565219 vs. 85.43478260869566
4: 401046500_21-05-2021_15-30-14.sb3 with 98.8265306122449 vs. 95.20408163265306
5: 402060195_22-05-2021_07-31-30.sb3 with 37.09700427960057 vs. 35.28530670470756

VD-TestSuiteEventCount-Equal: MOSA-Random
Average A12: 0.47983286908077993
Average Significant A12: 0.4701138952164009
significant better: 47
better: 187
equal: 388
significant worse: 4
worse: 143
total: 718

Vargha Delaney classification of significant results:
big_positive: 3
medium_positive 1
small_positive: 0
slight_positive: 0
middle: 388
slight_negative: 0
small_negative: 2
middle_negative: 8
big_negative: 37

VD-TestSuiteEventCount-Equal: MIO-Random
Average A12: 0.4933844011142061
Average Significant A12: 0.48715254237288136
significant better: 58
better: 244
equal: 194
significant worse: 43
worse: 280
total: 718

Vargha Delaney classification of significant results:
big_positive: 34
medium_positive 8
small_positive: 1
slight_positive: 0
middle: 194
slight_negative: 0
small_negative: 1
middle_negative: 15
big_negative: 42

VD-TestSuiteEventCount-Equal: MIO-MOSA
Average A12: 0.511991643454039
Average Significant A12: 0.5347333333333333
significant better: 35
better: 226
equal: 195
significant worse: 70
worse: 297
total: 718

Vargha Delaney classification of significant results:
big_positive: 50
medium_positive 18
small_positive: 2
slight_positive: 0
middle: 195
slight_negative: 0
small_negative: 0
middle_negative: 15
big_negative: 20

VD-TestSuiteEventCount-Equal-NonTrivial: MOSA-Random
Average A12: 0.4559633027522936
Average Significant A12: 0.402089552238806
significant better: 47
better: 143
equal: 83
significant worse: 4
worse: 101
total: 327

Vargha Delaney classification of significant results:
big_positive: 3
medium_positive 1
small_positive: 0
slight_positive: 0
middle: 83
slight_negative: 0
small_negative: 2
middle_negative: 8
big_negative: 37

VD-TestSuiteEventCount-Equal-NonTrivial: MIO-Random
Average A12: 0.48397553516819575
Average Significant A12: 0.47265625
significant better: 56
better: 158
equal: 30
significant worse: 42
worse: 139
total: 327

Vargha Delaney classification of significant results:
big_positive: 34
medium_positive 8
small_positive: 0
slight_positive: 0
middle: 30
slight_negative: 0
small_negative: 1
middle_negative: 14
big_negative: 41

VD-TestSuiteEventCount-Equal-NonTrivial: MIO-MOSA
Average A12: 0.5245871559633027
Average Significant A12: 0.5833333333333334
significant better: 34
better: 144
equal: 23
significant worse: 69
worse: 160
total: 327

Vargha Delaney classification of significant results:
big_positive: 50
medium_positive 18
small_positive: 1
slight_positive: 0
middle: 23
slight_negative: 0
small_negative: 0
middle_negative: 14
big_negative: 20

VD-ExecutionTime-Equal: MOSA-Random
Average A12: 0.5221727019498608
Average Significant A12: 0.5368548387096774
significant better: 31
better: 159
equal: 159
significant worse: 58
worse: 400
total: 718

Vargha Delaney classification of significant results:
big_positive: 55
medium_positive 3
small_positive: 0
slight_positive: 0
middle: 159
slight_negative: 0
small_negative: 0
middle_negative: 0
big_negative: 31

VD-ExecutionTime-Equal: MIO-Random
Average A12: 0.5433704735376045
Average Significant A12: 0.6881034482758621
significant better: 6
better: 276
equal: 92
significant worse: 76
worse: 350
total: 718

Vargha Delaney classification of significant results:
big_positive: 73
medium_positive 3
small_positive: 0
slight_positive: 0
middle: 92
slight_negative: 0
small_negative: 0
middle_negative: 1
big_negative: 5

VD-ExecutionTime-Equal: MIO-MOSA
Average A12: 0.5063649025069638
Average Significant A12: 0.5647023809523809
significant better: 28
better: 326
equal: 90
significant worse: 50
worse: 302
total: 718

Vargha Delaney classification of significant results:
big_positive: 47
medium_positive 3
small_positive: 0
slight_positive: 0
middle: 90
slight_negative: 0
small_negative: 0
middle_negative: 4
big_negative: 24

VD-ExecutionTime-Equal-NonTrivial: MOSA-Random
Average A12: 0.541651376146789
Average Significant A12: 0.5687218045112782
significant better: 31
better: 73
equal: 44
significant worse: 58
worse: 210
total: 327

Vargha Delaney classification of significant results:
big_positive: 55
medium_positive 3
small_positive: 0
slight_positive: 0
middle: 44
slight_negative: 0
small_negative: 0
middle_negative: 0
big_negative: 31

VD-ExecutionTime-Equal-NonTrivial: MIO-Random
Average A12: 0.5914373088685015
Average Significant A12: 0.8481914893617021
significant better: 6
better: 143
equal: 12
significant worse: 76
worse: 172
total: 327

Vargha Delaney classification of significant results:
big_positive: 73
medium_positive 3
small_positive: 0
slight_positive: 0
middle: 12
slight_negative: 0
small_negative: 0
middle_negative: 1
big_negative: 5

VD-ExecutionTime-Equal-NonTrivial: MIO-MOSA
Average A12: 0.515474006116208
Average Significant A12: 0.6235227272727273
significant better: 28
better: 184
equal: 10
significant worse: 50
worse: 133
total: 327

Vargha Delaney classification of significant results:
big_positive: 47
medium_positive 3
small_positive: 0
slight_positive: 0
middle: 10
slight_negative: 0
small_negative: 0
middle_negative: 4
big_negative: 24

VD-NumberTestCases-Equal: MOSA-Random
Average A12: 0.49406685236768805
Average Significant A12: 0.49380855397148676
significant better: 20
better: 144
equal: 465
significant worse: 6
worse: 109
total: 718

Vargha Delaney classification of significant results:
big_positive: 5
medium_positive 0
small_positive: 1
slight_positive: 0
middle: 465
slight_negative: 0
small_negative: 3
middle_negative: 8
big_negative: 9

VD-NumberTestCases-Equal: MIO-Random
Average A12: 0.4856267409470752
Average Significant A12: 0.4778202247191011
significant better: 43
better: 184
equal: 397
significant worse: 5
worse: 137
total: 718

Vargha Delaney classification of significant results:
big_positive: 2
medium_positive 3
small_positive: 0
slight_positive: 0
middle: 397
slight_negative: 0
small_negative: 2
middle_negative: 15
big_negative: 26

VD-NumberTestCases-Equal: MIO-MOSA
Average A12: 0.49114206128133703
Average Significant A12: 0.4867494356659142
significant better: 29
better: 167
equal: 406
significant worse: 8
worse: 145
total: 718

Vargha Delaney classification of significant results:
big_positive: 1
medium_positive 6
small_positive: 1
slight_positive: 0
middle: 406
slight_negative: 0
small_negative: 0
middle_negative: 11
big_negative: 18

VD-NumberTestCases-Equal-NonTrivial: MOSA-Random
Average A12: 0.4879816513761468
Average Significant A12: 0.4808805031446541
significant better: 20
better: 110
equal: 133
significant worse: 6
worse: 84
total: 327

Vargha Delaney classification of significant results:
big_positive: 5
medium_positive 0
small_positive: 1
slight_positive: 0
middle: 133
slight_negative: 0
small_negative: 3
middle_negative: 8
big_negative: 9

VD-NumberTestCases-Equal-NonTrivial: MIO-Random
Average A12: 0.46788990825688076
Average Significant A12: 0.433758389261745
significant better: 43
better: 136
equal: 101
significant worse: 5
worse: 90
total: 327

Vargha Delaney classification of significant results:
big_positive: 2
medium_positive 3
small_positive: 0
slight_positive: 0
middle: 101
slight_negative: 0
small_negative: 2
middle_negative: 15
big_negative: 26

VD-NumberTestCases-Equal-NonTrivial: MIO-MOSA
Average A12: 0.4788073394495413
Average Significant A12: 0.457463768115942
significant better: 29
better: 127
equal: 101
significant worse: 8
worse: 99
total: 327

Vargha Delaney classification of significant results:
big_positive: 1
medium_positive 6
small_positive: 1
slight_positive: 0
middle: 101
slight_negative: 0
small_negative: 0
middle_negative: 11
big_negative: 18

VD-EventsPerTestCase-Equal: MOSA-Random
Average A12: 0.4827158774373259
Average Significant A12: 0.47404444444444443
significant better: 47
better: 183
equal: 390
significant worse: 13
worse: 145
total: 718

Vargha Delaney classification of significant results:
big_positive: 9
medium_positive 4
small_positive: 0
slight_positive: 0
middle: 390
slight_negative: 0
small_negative: 1
middle_negative: 9
big_negative: 37

VD-EventsPerTestCase-Equal: MIO-Random
Average A12: 0.5060027855153203
Average Significant A12: 0.5147
significant better: 54
better: 231
equal: 190
significant worse: 56
worse: 297
total: 718

Vargha Delaney classification of significant results:
big_positive: 49
medium_positive 5
small_positive: 2
slight_positive: 0
middle: 190
slight_negative: 0
small_negative: 0
middle_negative: 16
big_negative: 38

VD-EventsPerTestCase-Equal: MIO-MOSA
Average A12: 0.5218105849582173
Average Significant A12: 0.5556375838926174
significant better: 30
better: 215
equal: 196
significant worse: 72
worse: 307
total: 718

Vargha Delaney classification of significant results:
big_positive: 63
medium_positive 6
small_positive: 3
slight_positive: 0
middle: 196
slight_negative: 0
small_negative: 0
middle_negative: 13
big_negative: 17

VD-EventsPerTestCase-Equal-NonTrivial: MOSA-Random
Average A12: 0.4608256880733945
Average Significant A12: 0.4183216783216783
significant better: 47
better: 143
equal: 83
significant worse: 13
worse: 101
total: 327

Vargha Delaney classification of significant results:
big_positive: 9
medium_positive 4
small_positive: 0
slight_positive: 0
middle: 83
slight_negative: 0
small_negative: 1
middle_negative: 9
big_negative: 37

VD-EventsPerTestCase-Equal-NonTrivial: MIO-Random
Average A12: 0.5107339449541285
Average Significant A12: 0.5363565891472868
significant better: 52
better: 152
equal: 22
significant worse: 55
worse: 153
total: 327

Vargha Delaney classification of significant results:
big_positive: 49
medium_positive 5
small_positive: 1
slight_positive: 0
middle: 22
slight_negative: 0
small_negative: 0
middle_negative: 14
big_negative: 38

VD-EventsPerTestCase-Equal-NonTrivial: MIO-MOSA
Average A12: 0.5467889908256881
Average Significant A12: 0.6380327868852459
significant better: 28
better: 135
equal: 23
significant worse: 71
worse: 169
total: 327

Vargha Delaney classification of significant results:
big_positive: 63
medium_positive 6
small_positive: 2
slight_positive: 0
middle: 23
slight_negative: 0
small_negative: 0
middle_negative: 11
big_negative: 17


==> data/Dataset/TrivialProjects-Random.txt <==
400001125_13-05-2021_10-46-43.sb3
400001653_13-05-2021_11-04-44.sb3
400001981_13-05-2021_11-15-40.sb3
400002037_13-05-2021_11-18-05.sb3
400004328_13-05-2021_12-43-59.sb3
400006768_13-05-2021_14-14-40.sb3
400007268_13-05-2021_14-31-50.sb3
400009102_13-05-2021_15-39-21.sb3
400011076_13-05-2021_17-02-22.sb3
400011212_13-05-2021_17-10-38.sb3
400012833_13-05-2021_18-14-01.sb3
400015310_13-05-2021_19-55-59.sb3
400016151_13-05-2021_20-32-55.sb3
400017893_13-05-2021_22-10-33.sb3
400018891_13-05-2021_23-09-59.sb3
400019970_14-05-2021_00-10-51.sb3
400020084_14-05-2021_00-19-01.sb3
400021529_14-05-2021_01-52-43.sb3
400021534_14-05-2021_01-52-57.sb3
400022488_14-05-2021_02-39-38.sb3
400026335_20-05-2021_22-51-52.sb3
400029565_21-05-2021_01-20-06.sb3
400030016_21-05-2021_01-37-08.sb3
400032210_21-05-2021_03-10-03.sb3
400032688_21-05-2021_03-29-50.sb3
400035617_21-05-2021_05-44-18.sb3
400035685_21-05-2021_05-47-33.sb3
400037860_21-05-2021_07-26-06.sb3
400040737_21-05-2021_09-22-55.sb3
400042528_21-05-2021_10-32-22.sb3
400043815_21-05-2021_11-25-41.sb3
400045771_21-05-2021_12-38-19.sb3
400050176_21-05-2021_15-52-47.sb3
400050200_21-05-2021_15-53-22.sb3
400051328_21-05-2021_16-38-56.sb3
400053484_21-05-2021_18-22-10.sb3
400054753_21-05-2021_19-29-28.sb3
400055305_21-05-2021_20-08-48.sb3
400057896_21-05-2021_22-14-47.sb3
400058120_21-05-2021_22-25-42.sb3
400059461_21-05-2021_23-26-06.sb3
400059971_21-05-2021_23-46-13.sb3
400060396_22-05-2021_00-08-11.sb3
400060547_22-05-2021_00-16-04.sb3
400063360_22-05-2021_02-15-40.sb3
400064609_22-05-2021_03-08-12.sb3
400073025_22-05-2021_08-59-07.sb3
400076177_22-05-2021_10-53-16.sb3
400078170_22-05-2021_12-02-37.sb3
400078334_22-05-2021_12-11-23.sb3
400079971_22-05-2021_13-05-57.sb3
400080232_22-05-2021_13-16-27.sb3
400080655_22-05-2021_13-30-17.sb3
400080966_22-05-2021_13-41-06.sb3
400081813_22-05-2021_14-09-36.sb3
400085013_22-05-2021_16-05-47.sb3
400085817_22-05-2021_16-35-16.sb3
400086889_22-05-2021_17-12-28.sb3
400087615_22-05-2021_17-41-05.sb3
400088919_22-05-2021_18-23-07.sb3
400090603_22-05-2021_19-20-31.sb3
400094264_22-05-2021_21-27-45.sb3
400095723_22-05-2021_22-25-28.sb3
400095873_22-05-2021_22-30-46.sb3
400097967_22-05-2021_23-49-09.sb3
400098411_23-05-2021_00-08-47.sb3
400101345_23-05-2021_01-49-20.sb3
400102403_23-05-2021_02-26-45.sb3
400103189_23-05-2021_02-50-57.sb3
400104516_23-05-2021_03-40-11.sb3
400106068_23-05-2021_04-40-26.sb3
400106542_23-05-2021_04-57-46.sb3
400108023_23-05-2021_05-54-59.sb3
400111969_23-05-2021_08-18-13.sb3
400111977_23-05-2021_08-19-32.sb3
400113408_23-05-2021_09-06-47.sb3
400113644_23-05-2021_09-16-15.sb3
400114011_23-05-2021_09-29-20.sb3
400115325_23-05-2021_10-13-46.sb3
400117257_23-05-2021_11-18-27.sb3
400117719_23-05-2021_11-37-12.sb3
400118467_23-05-2021_12-02-52.sb3
400120302_23-05-2021_13-06-59.sb3
400120460_23-05-2021_13-11-25.sb3
400123044_23-05-2021_14-38-51.sb3
400123528_23-05-2021_14-55-56.sb3
400124211_23-05-2021_15-19-37.sb3
400129563_23-05-2021_18-28-01.sb3
400129865_23-05-2021_18-38-06.sb3
400135305_23-05-2021_21-43-28.sb3
400138514_23-05-2021_23-32-01.sb3
400139046_23-05-2021_23-49-11.sb3
400139986_24-05-2021_00-20-04.sb3
400140924_24-05-2021_00-51-42.sb3
400141508_24-05-2021_01-10-41.sb3
400141773_24-05-2021_01-20-19.sb3
400144190_24-05-2021_02-41-30.sb3
400146374_24-05-2021_03-52-37.sb3
400146943_24-05-2021_04-11-32.sb3
400148577_24-05-2021_05-04-47.sb3
400148814_24-05-2021_05-13-02.sb3
400149801_24-05-2021_05-48-54.sb3
400149956_24-05-2021_05-53-41.sb3
400151141_24-05-2021_06-29-10.sb3
400153048_24-05-2021_07-28-22.sb3
400153105_24-05-2021_07-30-31.sb3
400157108_24-05-2021_09-40-32.sb3
400157309_24-05-2021_09-47-22.sb3
400157604_24-05-2021_09-56-27.sb3
400158170_24-05-2021_10-13-36.sb3
400158540_24-05-2021_10-25-28.sb3
400159314_24-05-2021_10-50-25.sb3
400159392_24-05-2021_10-53-10.sb3
400159740_24-05-2021_11-04-42.sb3
400160883_24-05-2021_11-41-45.sb3
400162550_24-05-2021_12-30-56.sb3
400162661_24-05-2021_12-34-05.sb3
400163025_24-05-2021_12-48-06.sb3
400163132_24-05-2021_12-51-47.sb3
400163257_24-05-2021_12-55-16.sb3
400167844_24-05-2021_15-26-31.sb3
400167875_24-05-2021_15-27-24.sb3
400168795_24-05-2021_15-54-19.sb3
400170406_24-05-2021_16-47-55.sb3
400172620_24-05-2021_17-58-16.sb3
400173370_24-05-2021_18-21-00.sb3
400174497_24-05-2021_18-59-13.sb3
400175072_24-05-2021_19-17-56.sb3
400175268_24-05-2021_19-26-15.sb3
400179676_24-05-2021_21-50-21.sb3
400180329_24-05-2021_22-13-00.sb3
400180917_24-05-2021_22-32-16.sb3
400182018_24-05-2021_23-06-36.sb3
400183061_24-05-2021_23-40-47.sb3
400183201_24-05-2021_23-47-02.sb3
400183754_25-05-2021_00-06-14.sb3
400187039_25-05-2021_01-56-55.sb3
400189023_25-05-2021_03-04-31.sb3
400189337_25-05-2021_03-14-32.sb3
400189988_25-05-2021_03-36-19.sb3
400196800_25-05-2021_07-25-30.sb3
400199748_25-05-2021_08-57-54.sb3
400200368_25-05-2021_09-16-09.sb3
400206570_25-05-2021_12-31-00.sb3
400206880_25-05-2021_12-41-18.sb3
400207035_25-05-2021_12-45-38.sb3
400208070_10-06-2021_14-07-05.sb3
400208436_25-05-2021_13-26-39.sb3
400211260_25-05-2021_15-07-07.sb3
400211331_25-05-2021_15-09-16.sb3
400214060_25-05-2021_16-43-49.sb3
400214395_25-05-2021_16-56-43.sb3
400217464_25-05-2021_18-39-06.sb3
400218392_25-05-2021_19-10-49.sb3
400218741_25-05-2021_19-26-05.sb3
400220120_25-05-2021_20-40-44.sb3
400220314_25-05-2021_20-49-28.sb3
400222666_25-05-2021_23-07-59.sb3
400223617_25-05-2021_23-54-14.sb3
400225450_26-05-2021_01-27-09.sb3
400226427_26-05-2021_02-09-49.sb3
400227308_26-05-2021_02-52-21.sb3
400228648_10-06-2021_09-25-49.sb3
401000401_13-05-2021_14-35-24.sb3
401001676_13-05-2021_15-28-03.sb3
401002018_13-05-2021_15-40-52.sb3
401002195_13-05-2021_15-48-51.sb3
401004308_13-05-2021_17-10-53.sb3
401005782_13-05-2021_18-06-52.sb3
401006059_13-05-2021_18-18-39.sb3
401007193_13-05-2021_19-04-07.sb3
401007631_13-05-2021_19-22-10.sb3
401009312_13-05-2021_20-35-09.sb3
401010809_13-05-2021_21-44-08.sb3
401012837_13-05-2021_23-02-35.sb3
401016653_14-05-2021_02-36-18.sb3
401016772_14-05-2021_02-40-32.sb3
401020066_14-05-2021_05-28-35.sb3
401020397_14-05-2021_05-43-46.sb3
401021046_20-05-2021_20-49-21.sb3
401024227_20-05-2021_23-15-24.sb3
401024874_20-05-2021_23-45-12.sb3
401025423_21-05-2021_00-07-50.sb3
401026543_21-05-2021_01-15-30.sb3
401028380_21-05-2021_02-24-27.sb3
401031934_21-05-2021_05-06-56.sb3
401033998_21-05-2021_06-33-23.sb3
401034597_21-05-2021_06-59-27.sb3
401035363_21-05-2021_07-33-10.sb3
401035668_21-05-2021_07-45-09.sb3
401038967_21-05-2021_10-09-27.sb3
401039212_21-05-2021_10-18-53.sb3
401040059_21-05-2021_10-51-23.sb3
401041948_21-05-2021_12-12-40.sb3
401043546_21-05-2021_13-25-27.sb3
401047264_21-05-2021_16-08-38.sb3
401048205_21-05-2021_17-05-43.sb3
401048323_21-05-2021_17-11-53.sb3
401049237_21-05-2021_17-59-20.sb3
401049738_21-05-2021_18-25-57.sb3
401050555_21-05-2021_19-15-58.sb3
401053160_21-05-2021_21-49-01.sb3
401053393_21-05-2021_21-57-38.sb3
401055554_21-05-2021_23-41-18.sb3
401056872_22-05-2021_00-37-42.sb3
401059083_22-05-2021_02-06-18.sb3
401067713_22-05-2021_08-19-03.sb3
401068488_22-05-2021_08-56-36.sb3
401070159_22-05-2021_10-00-29.sb3
401072891_22-05-2021_11-54-24.sb3
401074104_22-05-2021_12-44-58.sb3
401074215_22-05-2021_12-52-49.sb3
401075495_22-05-2021_13-48-42.sb3
401078299_22-05-2021_16-00-53.sb3
401079956_22-05-2021_17-29-40.sb3
401082486_22-05-2021_19-17-01.sb3
401084424_22-05-2021_20-50-58.sb3
401085294_22-05-2021_21-37-41.sb3
401086328_22-05-2021_22-39-43.sb3
401087244_22-05-2021_23-24-03.sb3
401088589_23-05-2021_00-17-48.sb3
401088696_23-05-2021_00-22-45.sb3
401089914_23-05-2021_01-19-46.sb3
401090269_23-05-2021_01-33-46.sb3
401090877_23-05-2021_01-59-45.sb3
401091428_23-05-2021_02-21-50.sb3
401091702_23-05-2021_02-32-07.sb3
401092712_23-05-2021_03-14-23.sb3
401093863_23-05-2021_04-01-33.sb3
401094424_23-05-2021_04-23-00.sb3
401095862_23-05-2021_05-28-39.sb3
401100141_23-05-2021_08-31-06.sb3
401100331_23-05-2021_08-37-39.sb3
401101700_23-05-2021_09-35-35.sb3
401103778_23-05-2021_11-15-25.sb3
401107292_23-05-2021_14-04-41.sb3
401109604_23-05-2021_15-50-20.sb3
401113585_23-05-2021_18-48-40.sb3
401115407_23-05-2021_20-04-42.sb3
401117064_23-05-2021_21-30-40.sb3
401117591_23-05-2021_22-02-08.sb3
401121795_24-05-2021_01-34-13.sb3
401121881_24-05-2021_01-39-09.sb3
401122078_24-05-2021_01-46-56.sb3
401123743_24-05-2021_02-58-06.sb3
401124506_24-05-2021_03-28-51.sb3
401125534_24-05-2021_04-10-23.sb3
401125696_24-05-2021_04-19-02.sb3
401127676_24-05-2021_05-29-30.sb3
402000622_13-05-2021_14-39-30.sb3
402002514_13-05-2021_15-48-50.sb3
402005585_13-05-2021_17-36-52.sb3
402011650_13-05-2021_21-20-53.sb3
402012805_13-05-2021_22-03-31.sb3
402014002_13-05-2021_22-47-05.sb3
402014800_13-05-2021_23-13-55.sb3
402016460_14-05-2021_00-25-52.sb3
402019096_14-05-2021_02-35-26.sb3
402020855_14-05-2021_03-57-36.sb3
402021686_14-05-2021_04-30-24.sb3
402023765_14-05-2021_05-51-46.sb3
402026222_20-05-2021_21-58-43.sb3
402028419_21-05-2021_12-41-36.sb3
402029020_20-05-2021_23-37-49.sb3
402030574_21-05-2021_00-42-42.sb3
402031515_21-05-2021_01-19-10.sb3
402031803_21-05-2021_01-29-58.sb3
402032856_21-05-2021_02-15-15.sb3
402033588_21-05-2021_02-42-58.sb3
402035619_21-05-2021_03-58-57.sb3
402036964_21-05-2021_04-50-23.sb3
402038229_21-05-2021_05-38-12.sb3
402040129_21-05-2021_06-50-11.sb3
402041046_21-05-2021_07-44-13.sb3
402044736_22-05-2021_07-35-09.sb3
402045229_21-05-2021_11-46-56.sb3
402045569_21-05-2021_12-11-44.sb3
402046723_21-05-2021_13-23-26.sb3
402048492_21-05-2021_15-20-47.sb3
402048510_22-05-2021_11-39-53.sb3
402048909_21-05-2021_15-58-54.sb3
402050689_21-05-2021_18-34-39.sb3
402051325_21-05-2021_19-18-00.sb3
402053801_21-05-2021_22-39-29.sb3
402055003_22-05-2021_18-29-43.sb3
402055065_22-05-2021_00-50-10.sb3
402064310_22-05-2021_13-01-37.sb3
402065445_22-05-2021_14-20-59.sb3
402066928_23-05-2021_09-44-17.sb3
402069321_22-05-2021_19-36-28.sb3
402072515_23-05-2021_16-51-57.sb3
402073285_23-05-2021_01-26-15.sb3
402076582_23-05-2021_05-05-10.sb3
402077631_23-05-2021_06-24-40.sb3
402079196_23-05-2021_08-18-48.sb3
402080822_23-05-2021_10-02-10.sb3
402081487_23-05-2021_11-04-31.sb3
402082534_23-05-2021_12-46-27.sb3
402082922_23-05-2021_13-19-05.sb3
402084144_23-05-2021_14-42-36.sb3
402094132_24-05-2021_06-26-29.sb3
402094520_24-05-2021_06-46-32.sb3
402095536_24-05-2021_23-06-44.sb3
402096152_24-05-2021_08-24-37.sb3
402097379_24-05-2021_10-37-04.sb3
402097602_24-05-2021_10-46-22.sb3
402098740_24-05-2021_12-01-11.sb3
402099220_24-05-2021_12-41-03.sb3
402099580_25-05-2021_05-32-50.sb3
402101221_24-05-2021_15-56-59.sb3
402105453_24-05-2021_22-34-35.sb3
402105745_24-05-2021_23-01-26.sb3
402106862_25-05-2021_00-38-25.sb3
402108026_25-05-2021_14-26-08.sb3
402109629_25-05-2021_03-07-35.sb3
402110091_25-05-2021_03-39-57.sb3
402111297_25-05-2021_04-57-45.sb3
402113074_25-05-2021_07-14-46.sb3
402119756_25-05-2021_15-42-04.sb3
402121337_26-05-2021_11-06-31.sb3
402121378_25-05-2021_17-20-17.sb3
402122041_25-05-2021_18-12-17.sb3
402122133_26-05-2021_12-06-24.sb3
402123737_25-05-2021_21-26-01.sb3
402124168_25-05-2021_22-44-26.sb3
402125435_26-05-2021_15-51-23.sb3
402127615_26-05-2021_05-32-20.sb3
402127962_26-05-2021_05-56-12.sb3
402128101_26-05-2021_18-53-06.sb3
402130546_26-05-2021_09-20-25.sb3
402133289_26-05-2021_12-34-04.sb3
402133669_26-05-2021_12-52-23.sb3
402134302_26-05-2021_13-33-56.sb3
402136061_26-05-2021_15-57-40.sb3
402136145_26-05-2021_16-09-11.sb3
402136891_26-05-2021_17-04-54.sb3
402137501_26-05-2021_17-40-53.sb3
402141687_26-05-2021_23-20-52.sb3
402142637_27-05-2021_00-26-02.sb3
402143612_27-05-2021_01-21-53.sb3
402145615_27-05-2021_04-15-46.sb3
402145791_27-05-2021_18-49-22.sb3
402147691_27-05-2021_07-05-10.sb3
402149323_27-05-2021_08-43-43.sb3
402149365_27-05-2021_08-49-58.sb3
402150135_27-05-2021_09-49-21.sb3
402150532_27-05-2021_10-21-47.sb3
402150855_27-05-2021_10-39-15.sb3
402151313_28-05-2021_01-01-31.sb3
402151879_27-05-2021_11-52-45.sb3
402152136_27-05-2021_12-04-29.sb3
402153781_27-05-2021_14-02-13.sb3
402154245_27-05-2021_14-34-53.sb3
402158411_27-05-2021_20-13-42.sb3
402160448_28-05-2021_16-04-51.sb3
402160876_27-05-2021_23-56-34.sb3
402162473_28-05-2021_02-09-52.sb3
402162589_28-05-2021_18-49-23.sb3
402163799_28-05-2021_05-11-18.sb3
402164551_28-05-2021_06-02-24.sb3
402165221_28-05-2021_06-40-39.sb3
402169802_28-05-2021_12-03-25.sb3
402169855_28-05-2021_12-05-15.sb3
402172133_28-05-2021_14-12-17.sb3
402172324_28-05-2021_14-19-45.sb3
402172905_28-05-2021_15-02-22.sb3
500000434_13-05-2021_15-43-25.sb3
500002785_13-05-2021_17-01-58.sb3
500006074_13-05-2021_18-50-17.sb3
500007335_13-05-2021_19-29-49.sb3
500008913_13-05-2021_20-28-19.sb3
500010235_13-05-2021_21-11-36.sb3
500010523_13-05-2021_21-22-09.sb3
500013133_13-05-2021_22-50-43.sb3
500016009_14-05-2021_00-42-09.sb3
500016072_14-05-2021_00-44-17.sb3
500016926_14-05-2021_01-25-39.sb3
500017535_14-05-2021_01-57-21.sb3
500017589_14-05-2021_01-58-32.sb3
500017839_14-05-2021_02-08-28.sb3
500018589_14-05-2021_02-37-42.sb3
500019727_14-05-2021_03-30-13.sb3
500021526_14-05-2021_04-37-50.sb3
500023264_14-05-2021_05-31-24.sb3
501000835_13-05-2021_16-05-36.sb3
501003944_13-05-2021_18-09-04.sb3
501007237_13-05-2021_20-16-00.sb3
501011220_14-05-2021_00-10-31.sb3
501015778_14-05-2021_03-59-51.sb3
501015960_14-05-2021_04-11-07.sb3
501018673_14-05-2021_06-03-36.sb3


==> data/Dataset/TrivialProjects-Top.txt <==
10015059_18-12-2021_01-38-04.sb3
10015060_18-12-2021_00-09-41.sb3
10128067_17-12-2021_20-50-13.sb3
10128368_17-12-2021_23-00-52.sb3
103734975_18-12-2021_03-36-46.sb3
122208737_18-12-2021_00-32-52.sb3
142738651_18-12-2021_05-51-29.sb3
160006766_17-12-2021_21-57-49.sb3
16206367_18-12-2021_04-00-10.sb3
176693562_18-12-2021_03-49-50.sb3
190446375_18-12-2021_00-43-17.sb3
231181527_18-12-2021_01-48-58.sb3
23516221_18-12-2021_04-00-32.sb3
25843505_18-12-2021_05-17-17.sb3
276660763_18-12-2021_05-36-22.sb3
278072605_18-12-2021_08-11-54.sb3
296567770_18-12-2021_00-59-25.sb3
305635421_18-12-2021_01-40-24.sb3
371494974_18-12-2021_03-29-30.sb3
402225030_18-12-2021_00-38-39.sb3
403816235_18-12-2021_05-52-00.sb3
422115050_18-12-2021_03-09-08.sb3
457919850_18-12-2021_02-23-38.sb3
479329944_18-12-2021_05-00-17.sb3
485855713_18-12-2021_03-44-15.sb3
497150422_17-12-2021_22-29-07.sb3
574340251_18-12-2021_05-46-47.sb3
91379330_18-12-2021_03-54-03.sb3
95219280_18-12-2021_02-22-33.sb3


==> data/Dataset/VM-Modification/Projects/project.json <==
{"targets":[{"isStage":true,"name":"Stage","variables":{"`jEk@4|i[#Fk?(8x)AV.-my variable":["meine Variable",0]},"lists":{},"broadcasts":{"yIXoR:_lkSjWaSS/M*=x":"SternGezeichnet"},"blocks":{},"comments":{},"currentCostume":0,"costumes":[{"assetId":"5fa9385a60b904672d0e46e9d768bb32","name":"Winter","bitmapResolution":1,"md5ext":"5fa9385a60b904672d0e46e9d768bb32.svg","dataFormat":"svg","rotationCenterX":240,"rotationCenterY":180}],"sounds":[{"assetId":"83a9787d4cb6f3b7632b4ddfebf74367","name":"Plopp","dataFormat":"wav","format":"","rate":48000,"sampleCount":1124,"md5ext":"83a9787d4cb6f3b7632b4ddfebf74367.wav"}],"volume":100,"layerOrder":0,"tempo":60,"videoTransparency":50,"videoState":"on","textToSpeechLanguage":null},{"isStage":false,"name":"Schorsch","variables":{},"lists":{},"broadcasts":{},"blocks":{"TAXEe_R/X530flU%_Dcp":{"opcode":"procedures_definition","next":"/l%];XXnBu]Z`5rj{Ynz","parent":null,"inputs":{"custom_block":[1,"%6txnCTbOo5)Y@q$[L;N"]},"fields":{},"shadow":false,"topLevel":true,"x":496,"y":-65},"%6txnCTbOo5)Y@q$[L;N":{"opcode":"procedures_prototype","next":null,"parent":"TAXEe_R/X530flU%_Dcp","inputs":{},"fields":{},"shadow":true,"topLevel":false,"mutation":{"tagName":"mutation","children":[],"proccode":"zeichne Strahl","argumentids":"[]","argumentnames":"[]","argumentdefaults":"[]","warp":"false"}},"/l%];XXnBu]Z`5rj{Ynz":{"opcode":"control_wait","next":"]uWl/F~$8{aEj+.w7m*.","parent":"TAXEe_R/X530flU%_Dcp","inputs":{"DURATION":[1,[5,"0.1"]]},"fields":{},"shadow":false,"topLevel":false},"]uWl/F~$8{aEj+.w7m*.":{"opcode":"motion_movesteps","next":"Q1f;9QTz{[Y1:^i2^c`?","parent":"/l%];XXnBu]Z`5rj{Ynz","inputs":{"STEPS":[1,[4,"30"]]},"fields":{},"shadow":false,"topLevel":false},"Q1f;9QTz{[Y1:^i2^c`?":{"opcode":"motion_turnright","next":"EcuTcGy~KN%PTQ4Kqh?c","parent":"]uWl/F~$8{aEj+.w7m*.","inputs":{"DEGREES":[1,[4,"180"]]},"fields":{},"shadow":false,"topLevel":false},"EcuTcGy~KN%PTQ4Kqh?c":{"opcode":"control_wait","next":";:)jK.Z)Ovem6Mson,.w","parent":"Q1f;9QTz{[Y1:^i2^c`?","inputs":{"DURATION":[1,[5,"0.1"]]},"fields":{},"shadow":false,"topLevel":false},";:)jK.Z)Ovem6Mson,.w":{"opcode":"motion_movesteps","next":"%c5y/ZV!=L{{kHSU=c9/","parent":"EcuTcGy~KN%PTQ4Kqh?c","inputs":{"STEPS":[1,[4,"30"]]},"fields":{},"shadow":false,"topLevel":false},"%c5y/ZV!=L{{kHSU=c9/":{"opcode":"motion_turnright","next":null,"parent":";:)jK.Z)Ovem6Mson,.w","inputs":{"DEGREES":[1,[4,"30"]]},"fields":{},"shadow":false,"topLevel":false},"=kqjDFe=:yKZ}{V2409T":{"opcode":"event_whenbroadcastreceived","next":"6BGM8}2D;1KEs|$e^ITM","parent":null,"inputs":{},"fields":{"BROADCAST_OPTION":["SternGezeichnet","yIXoR:_lkSjWaSS/M*=x"]},"shadow":false,"topLevel":true,"x":123,"y":-204},"6BGM8}2D;1KEs|$e^ITM":{"opcode":"motion_gotoxy","next":"uD/$oy!Z/wH9^w+Mq(9=","parent":"=kqjDFe=:yKZ}{V2409T","inputs":{"X":[1,[4,"-70"]],"Y":[1,[4,"-80"]]},"fields":{},"shadow":false,"topLevel":false},"uD/$oy!Z/wH9^w+Mq(9=":{"opcode":"motion_pointindirection","next":"p.vWviu+|CtA[#d]=6p%","parent":"6BGM8}2D;1KEs|$e^ITM","inputs":{"DIRECTION":[1,[8,"90"]]},"fields":{},"shadow":false,"topLevel":false},"p.vWviu+|CtA[#d]=6p%":{"opcode":"pen_setPenSizeTo","next":"J]0p6q}k?tD2amZf73uO","parent":"uD/$oy!Z/wH9^w+Mq(9=","inputs":{"SIZE":[1,[4,"1"]]},"fields":{},"shadow":false,"topLevel":false},"J]0p6q}k?tD2amZf73uO":{"opcode":"pen_setPenColorToColor","next":"7Yry!#@PhA(EoX55ue}s","parent":"p.vWviu+|CtA[#d]=6p%","inputs":{"COLOR":[1,[9,"#92bbff"]]},"fields":{},"shadow":false,"topLevel":false},"7Yry!#@PhA(EoX55ue}s":{"opcode":"pen_penDown","next":"9u{E!.HGj(/|E=:$6{=2","parent":"J]0p6q}k?tD2amZf73uO","inputs":{},"fields":{},"shadow":false,"topLevel":false},"9u{E!.HGj(/|E=:$6{=2":{"opcode":"control_repeat","next":"WYKFZ}zuZHHrEVjwH}R0","parent":"7Yry!#@PhA(EoX55ue}s","inputs":{"TIMES":[1,[6,"12"]],"SUBSTACK":[2,")[:zt3$yRL_08lEMAcW="]},"fields":{},"shadow":false,"topLevel":false},")[:zt3$yRL_08lEMAcW=":{"opcode":"procedures_call","next":null,"parent":"9u{E!.HGj(/|E=:$6{=2","inputs":{},"fields":{},"shadow":false,"topLevel":false,"mutation":{"tagName":"mutation","children":[],"proccode":"zeichne Strahl","argumentids":"[]","warp":"false"}},"WYKFZ}zuZHHrEVjwH}R0":{"opcode":"pen_penUp","next":null,"parent":"9u{E!.HGj(/|E=:$6{=2","inputs":{},"fields":{},"shadow":false,"topLevel":false}},"comments":{},"currentCostume":0,"costumes":[{"assetId":"083735cc9cd0e6d8c3dbab5ab9ee5407","name":"snowflake","bitmapResolution":1,"md5ext":"083735cc9cd0e6d8c3dbab5ab9ee5407.svg","dataFormat":"svg","rotationCenterX":104,"rotationCenterY":103}],"sounds":[{"assetId":"83a9787d4cb6f3b7632b4ddfebf74367","name":"pop","dataFormat":"wav","format":"","rate":48000,"sampleCount":1124,"md5ext":"83a9787d4cb6f3b7632b4ddfebf74367.wav"}],"volume":100,"layerOrder":2,"visible":true,"x":-70.00000000000001,"y":-80,"size":20,"direction":90,"draggable":false,"rotationStyle":"all around"},{"isStage":false,"name":"Stella","variables":{},"lists":{},"broadcasts":{},"blocks":{"M}qc{%5J[:dB{r}iCK-u":{"opcode":"pen_setPenColorToColor","next":"xPCa6~S`IT*~=24,M;LD","parent":"4Pat5l[IGK7^?!UAC}U$","inputs":{"COLOR":[1,[9,"#ecd911"]]},"fields":{},"shadow":false,"topLevel":false},"4`%wh!IFyKr~ds_ZFM!;":{"opcode":"motion_gotoxy","next":"_hZOANyZ5?Nni@v#lS9h","parent":"K|wGFh^c$$Q7H_btVts+","inputs":{"X":[1,[4,"100"]],"Y":[1,[4,"100"]]},"fields":{},"shadow":false,"topLevel":false},"JcTUHe}KHdJ^~CHxR*^r":{"opcode":"control_repeat","next":"QHd@X.$y2,+FF/zC`?C4","parent":"_hZOANyZ5?Nni@v#lS9h","inputs":{"TIMES":[1,[6,"12"]],"SUBSTACK":[2,")NM+H9iMpchqi%!U]YHH"]},"fields":{},"shadow":false,"topLevel":false},"19W(hx`.qZ{.^g.?qBp+":{"opcode":"control_wait","next":"Jq3oM@MlJ=Msn%epKHmI","parent":"(2_J{Is27RRFDS+,JoL:","inputs":{"DURATION":[1,[5,"0.1"]]},"fields":{},"shadow":false,"topLevel":false},"Jq3oM@MlJ=Msn%epKHmI":{"opcode":"motion_movesteps","next":";I|jg{#NFev*B7hnQZzH","parent":"19W(hx`.qZ{.^g.?qBp+","inputs":{"STEPS":[1,[4,"50"]]},"fields":{},"shadow":false,"topLevel":false},";I|jg{#NFev*B7hnQZzH":{"opcode":"motion_turnright","next":"aLdN_WCZ_Mm~IDyWn=bH","parent":"Jq3oM@MlJ=Msn%epKHmI","inputs":{"DEGREES":[1,[4,"180"]]},"fields":{},"shadow":false,"topLevel":false},"aLdN_WCZ_Mm~IDyWn=bH":{"opcode":"control_wait","next":"-;hr9Tklgb}{),/K,1iK","parent":";I|jg{#NFev*B7hnQZzH","inputs":{"DURATION":[1,[5,"0.1"]]},"fields":{},"shadow":false,"topLevel":false},"-;hr9Tklgb}{),/K,1iK":{"opcode":"motion_turnright","next":"NiGvzjtgxv!]A@]h@_c_","parent":"aLdN_WCZ_Mm~IDyWn=bH","inputs":{"DEGREES":[1,[4,"30"]]},"fields":{},"shadow":false,"topLevel":false},"NiGvzjtgxv!]A@]h@_c_":{"opcode":"motion_movesteps","next":null,"parent":"-;hr9Tklgb}{),/K,1iK","inputs":{"STEPS":[1,[4,"50"]]},"fields":{},"shadow":false,"topLevel":false},"`}Kx`@vqvtI8S+F).`AG":{"opcode":"pen_penUp","next":null,"parent":"QHd@X.$y2,+FF/zC`?C4","inputs":{},"fields":{},"shadow":false,"topLevel":false},"xPCa6~S`IT*~=24,M;LD":{"opcode":"pen_setPenSizeTo","next":null,"parent":"M}qc{%5J[:dB{r}iCK-u","inputs":{"SIZE":[1,[4,"3"]]},"fields":{},"shadow":false,"topLevel":false},"(2_J{Is27RRFDS+,JoL:":{"opcode":"procedures_definition","next":"19W(hx`.qZ{.^g.?qBp+","parent":null,"inputs":{"custom_block":[1,"oCXx7^u$OGva|MA![Ndu"]},"fields":{},"shadow":false,"topLevel":true,"x":488,"y":141},"oCXx7^u$OGva|MA![Ndu":{"opcode":"procedures_prototype","next":null,"parent":"(2_J{Is27RRFDS+,JoL:","inputs":{},"fields":{},"shadow":true,"topLevel":false,"mutation":{"tagName":"mutation","children":[],"proccode":"zeichne Zacken","argumentids":"[]","argumentnames":"[]","argumentdefaults":"[]","warp":"false"}},"tw58~XLu+JrdVRi5jAlp":{"opcode":"procedures_call","next":null,"parent":")NM+H9iMpchqi%!U]YHH","inputs":{},"fields":{},"shadow":false,"topLevel":false,"mutation":{"tagName":"mutation","children":[],"proccode":"zeichne Zacken","argumentids":"[]","warp":"false"}},"4Pat5l[IGK7^?!UAC}U$":{"opcode":"event_whenflagclicked","next":"M}qc{%5J[:dB{r}iCK-u","parent":null,"inputs":{},"fields":{},"shadow":false,"topLevel":true,"x":206,"y":86},"QHd@X.$y2,+FF/zC`?C4":{"opcode":"event_broadcast","next":"`}Kx`@vqvtI8S+F).`AG","parent":"JcTUHe}KHdJ^~CHxR*^r","inputs":{"BROADCAST_INPUT":[1,[11,"SternGezeichnet","yIXoR:_lkSjWaSS/M*=x"]]},"fields":{},"shadow":false,"topLevel":false},"K|wGFh^c$$Q7H_btVts+":{"opcode":"motion_pointindirection","next":"4`%wh!IFyKr~ds_ZFM!;","parent":"S,m?NWN#(*XYAKn^}f)/","inputs":{"DIRECTION":[1,[8,"90"]]},"fields":{},"shadow":false,"topLevel":false},"S,m?NWN#(*XYAKn^}f)/":{"opcode":"pen_penUp","next":"K|wGFh^c$$Q7H_btVts+","parent":"D?^{S8dIi7FAOU`d.R9E","inputs":{},"fields":{},"shadow":false,"topLevel":false},"D?^{S8dIi7FAOU`d.R9E":{"opcode":"pen_clear","next":"S,m?NWN#(*XYAKn^}f)/","parent":"L35yYP_ar+(!D.kU?zv^","inputs":{},"fields":{},"shadow":false,"topLevel":false},")NM+H9iMpchqi%!U]YHH":{"opcode":"control_forever","next":null,"parent":"JcTUHe}KHdJ^~CHxR*^r","inputs":{"SUBSTACK":[2,"tw58~XLu+JrdVRi5jAlp"]},"fields":{},"shadow":false,"topLevel":false},"_hZOANyZ5?Nni@v#lS9h":{"opcode":"pen_penDown","next":"JcTUHe}KHdJ^~CHxR*^r","parent":"4`%wh!IFyKr~ds_ZFM!;","inputs":{},"fields":{},"shadow":false,"topLevel":false},"L35yYP_ar+(!D.kU?zv^":{"opcode":"event_whenflagclicked","next":"D?^{S8dIi7FAOU`d.R9E","parent":null,"inputs":{},"fields":{},"shadow":false,"topLevel":true,"x":205,"y":303}},"comments":{},"currentCostume":0,"costumes":[{"assetId":"551629f2a64c1f3703e57aaa133effa6","name":"star","bitmapResolution":1,"md5ext":"551629f2a64c1f3703e57aaa133effa6.svg","dataFormat":"svg","rotationCenterX":22,"rotationCenterY":23}],"sounds":[{"assetId":"32514c51e03db680e9c63857b840ae78","name":"collect","dataFormat":"wav","format":"adpcm","rate":22050,"sampleCount":14225,"md5ext":"32514c51e03db680e9c63857b840ae78.wav"}],"volume":100,"layerOrder":1,"visible":true,"x":100,"y":100.00000000000003,"size":100,"direction":90,"draggable":false,"rotationStyle":"all around"}],"monitors":[],"extensions":["pen"],"meta":{"semver":"3.0.0","vm":"0.2.0-prerelease.20201112030151","agent":"Mozilla/5.0 (Windows NT 10.0; Win64; x64; rv:84.0) Gecko/20100101 Firefox/84.0"}}

==> data/MutationAnalysis/Plots/RandomSet/Plot_Log.txt <==

Statistics Random:
	 - Generated Mutants: 1273516
	 - Working Projects: 939
	 - Detected Mutants: 629196
	 - Detected Mutants TestCase Skip: 665101
	 - Mutation Score Penalised: 49.406210836770015
	 - Mutation Score TestCase Skip: 52.22557078199254
	 - False-positives: 2.5390625

 Generated Mutants per Project for Random: 
	 -400057070_21-05-2021_21-42-47.sb3 has 737 mutants and a score of 0.5753052917232022
	 -402166342_28-05-2021_08-27-43.sb3 has 152 mutants and a score of 0.7236842105263158
	 -402096902_24-05-2021_09-23-38.sb3 has 38 mutants and a score of 0.0
	 -501018355_14-05-2021_05-53-20.sb3 has 728 mutants and a score of 0.5164835164835165
	 -400003051_13-05-2021_11-57-04.sb3 has 1036 mutants and a score of 0.8532818532818532
	 -400196403_25-05-2021_07-11-01.sb3 has 847 mutants and a score of 0.11688311688311688
	 -400105000_23-05-2021_03-59-30.sb3 has 3640 mutants and a score of 0.6928571428571428
	 -400008389_13-05-2021_15-13-23.sb3 has 544 mutants and a score of 0.28125
	 -400097735_22-05-2021_23-40-58.sb3 has 584 mutants and a score of 0.3373287671232877
	 -402090833_24-05-2021_02-09-17.sb3 has 3825 mutants and a score of 0.9767320261437908
	 -402042723_21-05-2021_09-19-34.sb3 has 5180 mutants and a score of 0.7606177606177607
	 -400167875_24-05-2021_15-27-24.sb3 has 512 mutants and a score of 0.6328125
	 -401112909_23-05-2021_18-18-33.sb3 has 3838 mutants and a score of 0.5755601875977071
	 -400058120_21-05-2021_22-25-42.sb3 has 8 mutants and a score of 0.0
	 -401026427_21-05-2021_01-09-40.sb3 has 72 mutants and a score of 0.5277777777777778
	 -402166984_28-05-2021_09-10-43.sb3 has 224 mutants and a score of 0.5982142857142857
	 -400209349_25-05-2021_13-58-54.sb3 has 312 mutants and a score of 0.6057692307692307
	 -401097585_23-05-2021_06-38-38.sb3 has 7345 mutants and a score of 0.19373723621511232
	 -401016653_14-05-2021_02-36-18.sb3 has 18 mutants and a score of 0.0
	 -402083066_23-05-2021_13-24-35.sb3 has 1246 mutants and a score of 0.7624398073836276
	 -402111922_25-05-2021_05-35-39.sb3 has 1082 mutants and a score of 0.6487985212569316
	 -401048206_21-05-2021_17-05-52.sb3 has 2884 mutants and a score of 0.10402219140083217
	 -400104684_23-05-2021_03-47-50.sb3 has 188 mutants and a score of 0.5851063829787234
	 -401085294_22-05-2021_21-37-41.sb3 has 24 mutants and a score of 0.75
	 -400076475_22-05-2021_11-03-29.sb3 has 41 mutants and a score of 0.3170731707317073
	 -400206880_25-05-2021_12-41-18.sb3 has 16 mutants and a score of 0.0
	 -500004688_13-05-2021_18-05-11.sb3 has 3090 mutants and a score of 0.2051779935275081
	 -402048909_21-05-2021_15-58-54.sb3 has 45 mutants and a score of 0.26666666666666666
	 -402150532_27-05-2021_10-21-47.sb3 has 150 mutants and a score of 0.6066666666666667
	 -402005585_13-05-2021_17-36-52.sb3 has 14 mutants and a score of 0.0
	 -402082191_23-05-2021_11-55-53.sb3 has 112 mutants and a score of 0.875
	 -402132838_26-05-2021_11-47-43.sb3 has 496 mutants and a score of 0.8306451612903226
	 -401005205_13-05-2021_17-44-40.sb3 has 250 mutants and a score of 0.58
	 -501004945_13-05-2021_18-47-16.sb3 has 3695 mutants and a score of 0.0
	 -402114357_25-05-2021_08-49-16.sb3 has 108 mutants and a score of 0.6388888888888888
	 -400159740_24-05-2021_11-04-42.sb3 has 36 mutants and a score of 0.5
	 -400047708_21-05-2021_14-00-44.sb3 has 211 mutants and a score of 0.9241706161137441
	 -400071515_22-05-2021_08-01-22.sb3 has 87 mutants and a score of 0.25287356321839083
	 -501017644_14-05-2021_05-27-13.sb3 has 62 mutants and a score of 0.6290322580645161
	 -401123743_24-05-2021_02-58-06.sb3 has 125 mutants and a score of 0.0
	 -500001280_13-05-2021_16-11-29.sb3 has 333 mutants and a score of 0.4624624624624625
	 -401075568_22-05-2021_13-51-55.sb3 has 372 mutants and a score of 0.3951612903225806
	 -402099581_24-05-2021_13-44-20.sb3 has 220 mutants and a score of 0.37727272727272726
	 -402105453_24-05-2021_22-34-35.sb3 has 24 mutants and a score of 0.0
	 -402027858_20-05-2021_22-56-14.sb3 has 243 mutants and a score of 0.7160493827160493
	 -401061375_22-05-2021_03-49-08.sb3 has 24 mutants and a score of 0.5833333333333334
	 -402120551_25-05-2021_16-34-00.sb3 has 3024 mutants and a score of 0.0
	 -401038351_21-05-2021_09-41-36.sb3 has 70 mutants and a score of 0.42857142857142855
	 -401021046_20-05-2021_20-49-21.sb3 has 32 mutants and a score of 0.6875
	 -402067929_22-05-2021_17-53-36.sb3 has 672 mutants and a score of 0.49107142857142855
	 -400036749_21-05-2021_06-32-14.sb3 has 108 mutants and a score of 0.26851851851851855
	 -402112809_25-05-2021_06-57-52.sb3 has 334 mutants and a score of 0.5868263473053892
	 -402138200_26-05-2021_18-36-38.sb3 has 264 mutants and a score of 0.32575757575757575
	 -402027916_20-05-2021_22-58-06.sb3 has 1980 mutants and a score of 0.8752525252525253
	 -400152976_24-05-2021_07-25-47.sb3 has 175 mutants and a score of 0.32
	 -400097666_22-05-2021_23-38-55.sb3 has 176 mutants and a score of 0.6193181818181818
	 -401029644_21-05-2021_03-22-33.sb3 has 686 mutants and a score of 0.6647230320699709
	 -400065311_22-05-2021_03-35-02.sb3 has 288 mutants and a score of 0.4201388888888889
	 -402065080_22-05-2021_13-42-19.sb3 has 608 mutants and a score of 0.34868421052631576
	 -402166575_28-05-2021_08-44-11.sb3 has 60 mutants and a score of 0.5833333333333334
	 -402056324_22-05-2021_20-38-15.sb3 has 570 mutants and a score of 0.6192982456140351
	 -400162661_24-05-2021_12-34-05.sb3 has 220 mutants and a score of 0.39545454545454545
	 -401034887_21-05-2021_07-12-06.sb3 has 282 mutants and a score of 0.2553191489361702
	 -402093627_24-05-2021_05-43-52.sb3 has 10618 mutants and a score of 0.4094933132416651
	 -400013273_13-05-2021_18-32-21.sb3 has 1392 mutants and a score of 0.5804597701149425
	 -402086762_23-05-2021_19-05-50.sb3 has 37 mutants and a score of 0.43243243243243246
	 -402069793_22-05-2021_20-24-02.sb3 has 123 mutants and a score of 0.24390243902439024
	 -401025461_21-05-2021_00-08-59.sb3 has 53 mutants and a score of 0.5094339622641509
	 -401025423_21-05-2021_00-07-50.sb3 has 224 mutants and a score of 0.7142857142857143
	 -400015349_13-05-2021_19-57-31.sb3 has 64 mutants and a score of 0.6875
	 -402156304_27-05-2021_17-21-21.sb3 has 220 mutants and a score of 0.6681818181818182
	 -400014662_13-05-2021_19-31-18.sb3 has 819 mutants and a score of 0.08547008547008547
	 -400019370_13-05-2021_23-32-31.sb3 has 13 mutants and a score of 0.6153846153846154
	 -401049888_21-05-2021_18-36-32.sb3 has 100 mutants and a score of 0.61
	 -401050644_21-05-2021_19-23-54.sb3 has 199 mutants and a score of 0.0
	 -402079223_23-05-2021_08-19-32.sb3 has 86 mutants and a score of 0.29069767441860467
	 -402031781_21-05-2021_01-28-44.sb3 has 550 mutants and a score of 0.34
	 -400080213_22-05-2021_13-15-39.sb3 has 854 mutants and a score of 0.5819672131147541
	 -400047369_21-05-2021_13-46-03.sb3 has 561 mutants and a score of 0.46524064171123
	 -401067336_22-05-2021_08-04-01.sb3 has 375 mutants and a score of 0.664
	 -400035767_21-05-2021_05-49-54.sb3 has 278 mutants and a score of 0.7302158273381295
	 -400099625_23-05-2021_00-52-03.sb3 has 124 mutants and a score of 0.6209677419354839
	 -402115403_25-05-2021_10-02-40.sb3 has 135 mutants and a score of 0.5851851851851851
	 -401038308_21-05-2021_09-39-54.sb3 has 486 mutants and a score of 0.4732510288065844
	 -400129563_23-05-2021_18-28-01.sb3 has 120 mutants and a score of 0.6083333333333333
	 -402060330_22-05-2021_07-56-16.sb3 has 178 mutants and a score of 0.7415730337078652
	 -400229625_10-06-2021_10-05-08.sb3 has 1260 mutants and a score of 0.6730158730158731
	 -400195007_25-05-2021_06-23-03.sb3 has 288 mutants and a score of 0.3263888888888889
	 -400085225_22-05-2021_16-12-28.sb3 has 29 mutants and a score of 0.5862068965517241
	 -400200904_25-05-2021_09-31-00.sb3 has 82 mutants and a score of 0.3902439024390244
	 -400006593_13-05-2021_14-07-40.sb3 has 55 mutants and a score of 0.6545454545454545
	 -400167993_24-05-2021_15-30-15.sb3 has 86 mutants and a score of 0.37209302325581395
	 -400042619_21-05-2021_10-36-31.sb3 has 51 mutants and a score of 0.7058823529411765
	 -400198571_25-05-2021_08-21-54.sb3 has 1131 mutants and a score of 0.06542882404951371
	 -402133472_26-05-2021_12-44-10.sb3 has 396 mutants and a score of 0.6717171717171717
	 -400148577_24-05-2021_05-04-47.sb3 has 174 mutants and a score of 0.7586206896551724
	 -401127332_24-05-2021_05-18-27.sb3 has 2791 mutants and a score of 0.5313507703332139
	 -402141576_26-05-2021_23-16-29.sb3 has 44 mutants and a score of 0.0
	 -402078616_23-05-2021_07-34-04.sb3 has 54 mutants and a score of 0.7037037037037037

Statistics MOSA:
	 - Generated Mutants: 1250248
	 - Working Projects: 945
	 - Detected Mutants: 640372
	 - Detected Mutants TestCase Skip: 676938
	 - Mutation Score Penalised: 51.2195980317505
	 - Mutation Score TestCase Skip: 54.14429777132217
	 - False-positives: 2.81186659296112

 Generated Mutants per Project for MOSA: 
	 -400057070_21-05-2021_21-42-47.sb3 has 938 mutants and a score of 0.5948827292110874
	 -402166342_28-05-2021_08-27-43.sb3 has 152 mutants and a score of 0.6447368421052632
	 -402096902_24-05-2021_09-23-38.sb3 has 38 mutants and a score of 0.0
	 -400021225_14-05-2021_01-28-52.sb3 has 109 mutants and a score of 0.5963302752293578
	 -400068294_22-05-2021_05-52-16.sb3 has 89 mutants and a score of 0.5393258426966292
	 -501018355_14-05-2021_05-53-20.sb3 has 364 mutants and a score of 0.5247252747252747
	 -400169048_24-05-2021_16-02-41.sb3 has 672 mutants and a score of 0.6235119047619048
	 -400003051_13-05-2021_11-57-04.sb3 has 1636 mutants and a score of 0.8551344743276283
	 -400196403_25-05-2021_07-11-01.sb3 has 770 mutants and a score of 0.11688311688311688
	 -400192619_25-05-2021_04-58-02.sb3 has 308 mutants and a score of 0.38636363636363635
	 -400158396_24-05-2021_10-21-04.sb3 has 72 mutants and a score of 0.625
	 -401008468_13-05-2021_19-55-56.sb3 has 24 mutants and a score of 0.0
	 -402126326_26-05-2021_03-42-47.sb3 has 54 mutants and a score of 0.0
	 -400105000_23-05-2021_03-59-30.sb3 has 3770 mutants and a score of 0.7376657824933687
	 -400039246_21-05-2021_08-20-51.sb3 has 35 mutants and a score of 0.5428571428571428
	 -400134791_23-05-2021_21-26-43.sb3 has 432 mutants and a score of 0.0625
	 -400008389_13-05-2021_15-13-23.sb3 has 43 mutants and a score of 0.6976744186046512
	 -400097735_22-05-2021_23-40-58.sb3 has 1984 mutants and a score of 0.47731854838709675
	 -402090833_24-05-2021_02-09-17.sb3 has 3142 mutants and a score of 0.8058561425843411
	 -402042723_21-05-2021_09-19-34.sb3 has 5550 mutants and a score of 0.7145945945945946
	 -400167875_24-05-2021_15-27-24.sb3 has 544 mutants and a score of 0.625
	 -401098493_23-05-2021_07-14-12.sb3 has 32 mutants and a score of 0.1875
	 -401112909_23-05-2021_18-18-33.sb3 has 3186 mutants and a score of 0.5693659761456371
	 -400058120_21-05-2021_22-25-42.sb3 has 8 mutants and a score of 0.0
	 -402166984_28-05-2021_09-10-43.sb3 has 224 mutants and a score of 0.6205357142857143
	 -400103821_23-05-2021_03-12-20.sb3 has 59 mutants and a score of 0.559322033898305
	 -400209349_25-05-2021_13-58-54.sb3 has 364 mutants and a score of 0.521978021978022
	 -401097585_23-05-2021_06-38-38.sb3 has 6826 mutants and a score of 0.19162027541752125
	 -401016653_14-05-2021_02-36-18.sb3 has 18 mutants and a score of 0.0
	 -402083066_23-05-2021_13-24-35.sb3 has 979 mutants and a score of 0.7517875383043923
	 -402111922_25-05-2021_05-35-39.sb3 has 415 mutants and a score of 0.6602409638554216
	 -401048206_21-05-2021_17-05-52.sb3 has 3090 mutants and a score of 0.008414239482200648
	 -400104684_23-05-2021_03-47-50.sb3 has 470 mutants and a score of 0.6638297872340425
	 -400151161_24-05-2021_06-29-44.sb3 has 40 mutants and a score of 0.75
	 -401085294_22-05-2021_21-37-41.sb3 has 24 mutants and a score of 0.75
	 -400076475_22-05-2021_11-03-29.sb3 has 41 mutants and a score of 0.3170731707317073
	 -400206880_25-05-2021_12-41-18.sb3 has 16 mutants and a score of 0.0
	 -500004688_13-05-2021_18-05-11.sb3 has 2884 mutants and a score of 0.3224687933425798
	 -402048909_21-05-2021_15-58-54.sb3 has 18 mutants and a score of 0.16666666666666666
	 -402150532_27-05-2021_10-21-47.sb3 has 150 mutants and a score of 0.6066666666666667
	 -402005585_13-05-2021_17-36-52.sb3 has 14 mutants and a score of 0.0
	 -402082191_23-05-2021_11-55-53.sb3 has 112 mutants and a score of 0.8392857142857143
	 -402132838_26-05-2021_11-47-43.sb3 has 248 mutants and a score of 0.8064516129032258
	 -401005205_13-05-2021_17-44-40.sb3 has 200 mutants and a score of 0.605
	 -501004945_13-05-2021_18-47-16.sb3 has 3335 mutants and a score of 0.0
	 -402114357_25-05-2021_08-49-16.sb3 has 108 mutants and a score of 0.6111111111111112
	 -400071515_22-05-2021_08-01-22.sb3 has 87 mutants and a score of 0.25287356321839083
	 -501017644_14-05-2021_05-27-13.sb3 has 93 mutants and a score of 0.7526881720430108
	 -401123743_24-05-2021_02-58-06.sb3 has 125 mutants and a score of 0.0
	 -401075568_22-05-2021_13-51-55.sb3 has 744 mutants and a score of 0.3655913978494624
	 -402099581_24-05-2021_13-44-20.sb3 has 396 mutants and a score of 0.7095959595959596
	 -402105453_24-05-2021_22-34-35.sb3 has 24 mutants and a score of 0.0
	 -402027858_20-05-2021_22-56-14.sb3 has 324 mutants and a score of 0.7438271604938271
	 -401061375_22-05-2021_03-49-08.sb3 has 48 mutants and a score of 0.6041666666666666
	 -402120551_25-05-2021_16-34-00.sb3 has 3675 mutants and a score of 0.0
	 -401021046_20-05-2021_20-49-21.sb3 has 32 mutants and a score of 0.6875
	 -402067929_22-05-2021_17-53-36.sb3 has 2436 mutants and a score of 0.3715106732348112
	 -402093977_24-05-2021_06-14-16.sb3 has 87 mutants and a score of 0.6091954022988506
	 -400036749_21-05-2021_06-32-14.sb3 has 54 mutants and a score of 0.6666666666666666
	 -402138200_26-05-2021_18-36-38.sb3 has 176 mutants and a score of 0.4147727272727273
	 -402027916_20-05-2021_22-58-06.sb3 has 2070 mutants and a score of 0.885024154589372
	 -401051703_21-05-2021_20-36-31.sb3 has 325 mutants and a score of 0.4369230769230769
	 -400152976_24-05-2021_07-25-47.sb3 has 100 mutants and a score of 0.51
	 -400097666_22-05-2021_23-38-55.sb3 has 352 mutants and a score of 0.5426136363636364
	 -401029644_21-05-2021_03-22-33.sb3 has 637 mutants and a score of 0.6562009419152276
	 -400065311_22-05-2021_03-35-02.sb3 has 144 mutants and a score of 0.4236111111111111
	 -402065080_22-05-2021_13-42-19.sb3 has 648 mutants and a score of 0.44753086419753085
	 -402166575_28-05-2021_08-44-11.sb3 has 60 mutants and a score of 0.5666666666666667
	 -402056324_22-05-2021_20-38-15.sb3 has 684 mutants and a score of 0.5672514619883041
	 -400162661_24-05-2021_12-34-05.sb3 has 240 mutants and a score of 0.3958333333333333
	 -402090744_24-05-2021_02-02-14.sb3 has 26 mutants and a score of 0.5
	 -401034887_21-05-2021_07-12-06.sb3 has 235 mutants and a score of 0.3659574468085106
	 -402093627_24-05-2021_05-43-52.sb3 has 10437 mutants and a score of 0.41678643288301237
	 -400013273_13-05-2021_18-32-21.sb3 has 1392 mutants and a score of 0.4978448275862069
	 -402086762_23-05-2021_19-05-50.sb3 has 37 mutants and a score of 0.7837837837837838
	 -400148579_24-05-2021_05-05-19.sb3 has 88 mutants and a score of 0.18181818181818182
	 -402069793_22-05-2021_20-24-02.sb3 has 82 mutants and a score of 0.24390243902439024
	 -401025461_21-05-2021_00-08-59.sb3 has 53 mutants and a score of 0.5094339622641509
	 -401025423_21-05-2021_00-07-50.sb3 has 160 mutants and a score of 0.725
	 -402089829_24-05-2021_14-03-01.sb3 has 326 mutants and a score of 0.34662576687116564
	 -400015349_13-05-2021_19-57-31.sb3 has 64 mutants and a score of 0.71875
	 -402156304_27-05-2021_17-21-21.sb3 has 165 mutants and a score of 0.7151515151515152
	 -400014662_13-05-2021_19-31-18.sb3 has 546 mutants and a score of 0.05128205128205128
	 -400019370_13-05-2021_23-32-31.sb3 has 26 mutants and a score of 0.3076923076923077
	 -401097394_23-05-2021_06-30-08.sb3 has 191 mutants and a score of 0.16230366492146597
	 -402031781_21-05-2021_01-28-44.sb3 has 165 mutants and a score of 0.43636363636363634
	 -400080213_22-05-2021_13-15-39.sb3 has 1159 mutants and a score of 0.5754961173425367
	 -400047369_21-05-2021_13-46-03.sb3 has 765 mutants and a score of 0.396078431372549
	 -401067336_22-05-2021_08-04-01.sb3 has 525 mutants and a score of 0.6514285714285715
	 -400035767_21-05-2021_05-49-54.sb3 has 278 mutants and a score of 0.7230215827338129
	 -400095472_22-05-2021_22-15-37.sb3 has 160 mutants and a score of 0.55
	 -401023018_20-05-2021_22-21-10.sb3 has 141 mutants and a score of 0.6808510638297872
	 -400099625_23-05-2021_00-52-03.sb3 has 62 mutants and a score of 0.6290322580645161
	 -402115403_25-05-2021_10-02-40.sb3 has 135 mutants and a score of 0.5851851851851851
	 -401038308_21-05-2021_09-39-54.sb3 has 210 mutants and a score of 0.5238095238095238
	 -401066100_22-05-2021_07-07-25.sb3 has 170 mutants and a score of 0.2529411764705882
	 -400129563_23-05-2021_18-28-01.sb3 has 84 mutants and a score of 0.40476190476190477
	 -400229625_10-06-2021_10-05-08.sb3 has 126 mutants and a score of 0.5238095238095238
	 -400195007_25-05-2021_06-23-03.sb3 has 720 mutants and a score of 0.4027777777777778
	 -400085225_22-05-2021_16-12-28.sb3 has 29 mutants and a score of 0.7241379310344828
	 -400200904_25-05-2021_09-31-00.sb3 has 82 mutants and a score of 0.5
	 -400006593_13-05-2021_14-07-40.sb3 has 55 mutants and a score of 0.0
	 -400042619_21-05-2021_10-36-31.sb3 has 153 mutants and a score of 0.5163398692810458
	 -400224889_26-05-2021_00-58-51.sb3 has 51 mutants and a score of 0.6666666666666666
	 -400198571_25-05-2021_08-21-54.sb3 has 1170 mutants and a score of 0.07179487179487179
	 -402133472_26-05-2021_12-44-10.sb3 has 1518 mutants and a score of 0.5480895915678524
	 -400148577_24-05-2021_05-04-47.sb3 has 261 mutants and a score of 0.7701149425287356
	 -402032982_21-05-2021_02-18-33.sb3 has 305 mutants and a score of 0.5409836065573771
	 -401127332_24-05-2021_05-18-27.sb3 has 2173 mutants and a score of 0.6079153244362633
	 -402141576_26-05-2021_23-16-29.sb3 has 44 mutants and a score of 0.0
	 -402078616_23-05-2021_07-34-04.sb3 has 108 mutants and a score of 0.7407407407407407

Statistics MIO:
	 - Generated Mutants: 1253983
	 - Working Projects: 946
	 - Detected Mutants: 658089
	 - Detected Mutants TestCase Skip: 698124
	 - Mutation Score Penalised: 52.47989805284442
	 - Mutation Score TestCase Skip: 55.67252506612929
	 - False-positives: 2.997465378540205

 Generated Mutants per Project for MIO: 
	 -400046431_21-05-2021_13-08-09.sb3 has 24 mutants and a score of 0.9166666666666666
	 -400057070_21-05-2021_21-42-47.sb3 has 1340 mutants and a score of 0.5582089552238806
	 -402166342_28-05-2021_08-27-43.sb3 has 152 mutants and a score of 0.756578947368421
	 -501018355_14-05-2021_05-53-20.sb3 has 1092 mutants and a score of 0.5192307692307693
	 -400169048_24-05-2021_16-02-41.sb3 has 896 mutants and a score of 0.6194196428571429
	 -400003051_13-05-2021_11-57-04.sb3 has 1745 mutants and a score of 0.8722063037249284
	 -400196403_25-05-2021_07-11-01.sb3 has 1078 mutants and a score of 0.11688311688311688
	 -400162442_24-05-2021_12-28-02.sb3 has 54 mutants and a score of 0.46296296296296297
	 -400158396_24-05-2021_10-21-04.sb3 has 48 mutants and a score of 0.625
	 -401008468_13-05-2021_19-55-56.sb3 has 24 mutants and a score of 0.0
	 -402126326_26-05-2021_03-42-47.sb3 has 54 mutants and a score of 0.0
	 -400105000_23-05-2021_03-59-30.sb3 has 2850 mutants and a score of 0.7371929824561404
	 -400039246_21-05-2021_08-20-51.sb3 has 45 mutants and a score of 0.5333333333333333
	 -400134791_23-05-2021_21-26-43.sb3 has 432 mutants and a score of 0.14351851851851852
	 -400008389_13-05-2021_15-13-23.sb3 has 113 mutants and a score of 0.504424778761062
	 -401051125_21-05-2021_19-53-52.sb3 has 86 mutants and a score of 0.6046511627906976
	 -400097735_22-05-2021_23-40-58.sb3 has 1288 mutants and a score of 0.5434782608695652
	 -402090833_24-05-2021_02-09-17.sb3 has 4232 mutants and a score of 0.7639413988657845
	 -402042723_21-05-2021_09-19-34.sb3 has 5550 mutants and a score of 0.7427027027027027
	 -400167875_24-05-2021_15-27-24.sb3 has 608 mutants and a score of 0.5773026315789473
	 -401098493_23-05-2021_07-14-12.sb3 has 32 mutants and a score of 0.5625
	 -401017721_14-05-2021_03-38-08.sb3 has 78 mutants and a score of 0.6153846153846154
	 -401112909_23-05-2021_18-18-33.sb3 has 3460 mutants and a score of 0.6092485549132948
	 -400058120_21-05-2021_22-25-42.sb3 has 8 mutants and a score of 0.0
	 -402166984_28-05-2021_09-10-43.sb3 has 112 mutants and a score of 0.6428571428571429
	 -400103821_23-05-2021_03-12-20.sb3 has 59 mutants and a score of 0.6610169491525424
	 -400209349_25-05-2021_13-58-54.sb3 has 520 mutants and a score of 0.5884615384615385
	 -401097585_23-05-2021_06-38-38.sb3 has 7500 mutants and a score of 0.24786666666666668
	 -401016653_14-05-2021_02-36-18.sb3 has 18 mutants and a score of 0.0
	 -402083066_23-05-2021_13-24-35.sb3 has 890 mutants and a score of 0.7528089887640449
	 -402111922_25-05-2021_05-35-39.sb3 has 553 mutants and a score of 0.6763110307414105
	 -401048206_21-05-2021_17-05-52.sb3 has 3914 mutants and a score of 0.0
	 -400104684_23-05-2021_03-47-50.sb3 has 658 mutants and a score of 0.6808510638297872
	 -400151161_24-05-2021_06-29-44.sb3 has 40 mutants and a score of 0.65
	 -401085294_22-05-2021_21-37-41.sb3 has 24 mutants and a score of 0.75
	 -400206880_25-05-2021_12-41-18.sb3 has 16 mutants and a score of 0.0
	 -500004688_13-05-2021_18-05-11.sb3 has 3090 mutants and a score of 0.27864077669902915
	 -402048909_21-05-2021_15-58-54.sb3 has 18 mutants and a score of 0.16666666666666666
	 -402150532_27-05-2021_10-21-47.sb3 has 90 mutants and a score of 0.7666666666666667
	 -402005585_13-05-2021_17-36-52.sb3 has 14 mutants and a score of 0.0
	 -402170779_28-05-2021_12-51-14.sb3 has 68 mutants and a score of 0.0
	 -402082191_23-05-2021_11-55-53.sb3 has 280 mutants and a score of 0.8535714285714285
	 -402132838_26-05-2021_11-47-43.sb3 has 186 mutants and a score of 0.8118279569892473
	 -401005205_13-05-2021_17-44-40.sb3 has 200 mutants and a score of 0.595
	 -501004945_13-05-2021_18-47-16.sb3 has 2908 mutants and a score of 0.0
	 -402114357_25-05-2021_08-49-16.sb3 has 108 mutants and a score of 0.7407407407407407
	 -400071515_22-05-2021_08-01-22.sb3 has 116 mutants and a score of 0.5689655172413793
	 -501017644_14-05-2021_05-27-13.sb3 has 124 mutants and a score of 0.6532258064516129
	 -401123743_24-05-2021_02-58-06.sb3 has 125 mutants and a score of 0.0
	 -500001280_13-05-2021_16-11-29.sb3 has 444 mutants and a score of 0.42792792792792794
	 -401075568_22-05-2021_13-51-55.sb3 has 744 mutants and a score of 0.3897849462365591
	 -402099581_24-05-2021_13-44-20.sb3 has 264 mutants and a score of 0.6553030303030303
	 -402105453_24-05-2021_22-34-35.sb3 has 24 mutants and a score of 0.0
	 -402027858_20-05-2021_22-56-14.sb3 has 405 mutants and a score of 0.7703703703703704
	 -402120551_25-05-2021_16-34-00.sb3 has 3979 mutants and a score of 0.0
	 -401021046_20-05-2021_20-49-21.sb3 has 32 mutants and a score of 0.6875
	 -402067929_22-05-2021_17-53-36.sb3 has 2352 mutants and a score of 0.41028911564625853
	 -402093977_24-05-2021_06-14-16.sb3 has 58 mutants and a score of 0.5689655172413793
	 -400036749_21-05-2021_06-32-14.sb3 has 54 mutants and a score of 0.5925925925925926
	 -402110837_25-05-2021_04-23-07.sb3 has 47 mutants and a score of 0.44680851063829785
	 -402112809_25-05-2021_06-57-52.sb3 has 668 mutants and a score of 0.5703592814371258
	 -402138200_26-05-2021_18-36-38.sb3 has 264 mutants and a score of 0.3409090909090909
	 -402027916_20-05-2021_22-58-06.sb3 has 1530 mutants and a score of 0.888235294117647
	 -401051703_21-05-2021_20-36-31.sb3 has 907 mutants and a score of 0.49834619625137816
	 -400157071_24-05-2021_09-39-26.sb3 has 34 mutants and a score of 0.29411764705882354
	 -500021273_14-05-2021_04-29-00.sb3 has 18 mutants and a score of 0.3333333333333333
	 -400152976_24-05-2021_07-25-47.sb3 has 75 mutants and a score of 0.32
	 -400097666_22-05-2021_23-38-55.sb3 has 352 mutants and a score of 0.5596590909090909
	 -401029644_21-05-2021_03-22-33.sb3 has 294 mutants and a score of 0.6394557823129252
	 -400065311_22-05-2021_03-35-02.sb3 has 144 mutants and a score of 0.2638888888888889
	 -402065080_22-05-2021_13-42-19.sb3 has 799 mutants and a score of 0.5068836045056321
	 -402166575_28-05-2021_08-44-11.sb3 has 60 mutants and a score of 0.65
	 -402056324_22-05-2021_20-38-15.sb3 has 741 mutants and a score of 0.5614035087719298
	 -400162661_24-05-2021_12-34-05.sb3 has 240 mutants and a score of 0.375
	 -402090744_24-05-2021_02-02-14.sb3 has 26 mutants and a score of 0.5769230769230769
	 -402120934_25-05-2021_16-52-51.sb3 has 198 mutants and a score of 0.7777777777777778
	 -401034887_21-05-2021_07-12-06.sb3 has 517 mutants and a score of 0.42359767891682787
	 -400059461_21-05-2021_23-26-06.sb3 has 25 mutants and a score of 0.52
	 -400155840_24-05-2021_08-59-27.sb3 has 118 mutants and a score of 0.652542372881356
	 -402093627_24-05-2021_05-43-52.sb3 has 10505 mutants and a score of 0.4452165635411709
	 -401076593_22-05-2021_14-39-24.sb3 has 52 mutants and a score of 0.5769230769230769
	 -400013273_13-05-2021_18-32-21.sb3 has 1276 mutants and a score of 0.5501567398119123
	 -402086762_23-05-2021_19-05-50.sb3 has 74 mutants and a score of 0.32432432432432434
	 -402069793_22-05-2021_20-24-02.sb3 has 82 mutants and a score of 0.3170731707317073
	 -401025461_21-05-2021_00-08-59.sb3 has 53 mutants and a score of 0.7169811320754716
	 -401025423_21-05-2021_00-07-50.sb3 has 256 mutants and a score of 0.66015625
	 -402089829_24-05-2021_14-03-01.sb3 has 804 mutants and a score of 0.2810945273631841
	 -400015349_13-05-2021_19-57-31.sb3 has 64 mutants and a score of 0.828125
	 -402156304_27-05-2021_17-21-21.sb3 has 220 mutants and a score of 0.7090909090909091
	 -400014662_13-05-2021_19-31-18.sb3 has 1092 mutants and a score of 0.10164835164835165
	 -400019370_13-05-2021_23-32-31.sb3 has 13 mutants and a score of 0.46153846153846156
	 -401049888_21-05-2021_18-36-32.sb3 has 347 mutants and a score of 0.553314121037464
	 -402079223_23-05-2021_08-19-32.sb3 has 129 mutants and a score of 0.3023255813953488
	 -402031781_21-05-2021_01-28-44.sb3 has 220 mutants and a score of 0.43636363636363634
	 -400080213_22-05-2021_13-15-39.sb3 has 1281 mutants and a score of 0.6869633099141296
	 -400047369_21-05-2021_13-46-03.sb3 has 1071 mutants and a score of 0.47619047619047616
	 -401067336_22-05-2021_08-04-01.sb3 has 600 mutants and a score of 0.6633333333333333
	 -400035767_21-05-2021_05-49-54.sb3 has 695 mutants and a score of 0.720863309352518
	 -400095472_22-05-2021_22-15-37.sb3 has 64 mutants and a score of 0.65625
	 -401023018_20-05-2021_22-21-10.sb3 has 141 mutants and a score of 0.6879432624113475
	 -400099625_23-05-2021_00-52-03.sb3 has 124 mutants and a score of 0.6048387096774194
	 -402115403_25-05-2021_10-02-40.sb3 has 135 mutants and a score of 0.6370370370370371
	 -401038308_21-05-2021_09-39-54.sb3 has 234 mutants and a score of 0.44871794871794873
	 -400129563_23-05-2021_18-28-01.sb3 has 120 mutants and a score of 0.6416666666666667
	 -402060330_22-05-2021_07-56-16.sb3 has 267 mutants and a score of 0.6479400749063671
	 -402147112_27-05-2021_20-05-15.sb3 has 153 mutants and a score of 0.5816993464052288
	 -400229625_10-06-2021_10-05-08.sb3 has 252 mutants and a score of 0.32936507936507936
	 -400195007_25-05-2021_06-23-03.sb3 has 288 mutants and a score of 0.5034722222222222
	 -400085225_22-05-2021_16-12-28.sb3 has 29 mutants and a score of 0.6896551724137931
	 -400200904_25-05-2021_09-31-00.sb3 has 246 mutants and a score of 0.4715447154471545
	 -400006593_13-05-2021_14-07-40.sb3 has 55 mutants and a score of 0.38181818181818183
	 -400167993_24-05-2021_15-30-15.sb3 has 43 mutants and a score of 0.7209302325581395
	 -400042619_21-05-2021_10-36-31.sb3 has 102 mutants and a score of 0.7156862745098039
	 -400198571_25-05-2021_08-21-54.sb3 has 1131 mutants and a score of 0.08576480990274093
	 -402133472_26-05-2021_12-44-10.sb3 has 1122 mutants and a score of 0.6007130124777184
	 -400148577_24-05-2021_05-04-47.sb3 has 145 mutants and a score of 0.7310344827586207
	 -401127332_24-05-2021_05-18-27.sb3 has 1475 mutants and a score of 0.4705084745762712
	 -402078616_23-05-2021_07-34-04.sb3 has 162 mutants and a score of 0.7345679012345679

False positives for algorithm Random:
	500004688_13-05-2021_18-05-11.sb3-6
	402132838_26-05-2021_11-47-43.sb3-18
	402112809_25-05-2021_06-57-52.sb3-15
	400071515_22-05-2021_08-01-22.sb3-9
	400209349_25-05-2021_13-58-54.sb3-24
	402042723_21-05-2021_09-19-34.sb3-17
	402120551_25-05-2021_16-34-00.sb3-25
	402065080_22-05-2021_13-42-19.sb3-23
	400047369_21-05-2021_13-46-03.sb3-25
	400014662_13-05-2021_19-31-18.sb3-1
	500004688_13-05-2021_18-05-11.sb3-30
	401112909_23-05-2021_18-18-33.sb3-1
	402042723_21-05-2021_09-19-34.sb3-26
	400198571_25-05-2021_08-21-54.sb3-6
	402083066_23-05-2021_13-24-35.sb3-6
	402042723_21-05-2021_09-19-34.sb3-20
	402093627_24-05-2021_05-43-52.sb3-30
	402067929_22-05-2021_17-53-36.sb3-12
	500004688_13-05-2021_18-05-11.sb3-29
	401025423_21-05-2021_00-07-50.sb3-27
	402133472_26-05-2021_12-44-10.sb3-13
	501004945_13-05-2021_18-47-16.sb3-11
	402093627_24-05-2021_05-43-52.sb3-2
	400209349_25-05-2021_13-58-54.sb3-9
	401097585_23-05-2021_06-38-38.sb3-23
	500004688_13-05-2021_18-05-11.sb3-9
	402027916_20-05-2021_22-58-06.sb3-24
	401049888_21-05-2021_18-36-32.sb3-2
	401097585_23-05-2021_06-38-38.sb3-14
	401016653_14-05-2021_02-36-18.sb3-14
	401127332_24-05-2021_05-18-27.sb3-15
	402027916_20-05-2021_22-58-06.sb3-12
	401127332_24-05-2021_05-18-27.sb3-28
	500004688_13-05-2021_18-05-11.sb3-21
	402114357_25-05-2021_08-49-16.sb3-27
	400035767_21-05-2021_05-49-54.sb3-20
	401097585_23-05-2021_06-38-38.sb3-13
	400057070_21-05-2021_21-42-47.sb3-14
	400105000_23-05-2021_03-59-30.sb3-1
	400105000_23-05-2021_03-59-30.sb3-23
	402042723_21-05-2021_09-19-34.sb3-28
	401112909_23-05-2021_18-18-33.sb3-4
	401123743_24-05-2021_02-58-06.sb3-25
	402099581_24-05-2021_13-44-20.sb3-19
	401029644_21-05-2021_03-22-33.sb3-16
	401097585_23-05-2021_06-38-38.sb3-18
	400167875_24-05-2021_15-27-24.sb3-7
	402042723_21-05-2021_09-19-34.sb3-14
	402111922_25-05-2021_05-35-39.sb3-18
	401112909_23-05-2021_18-18-33.sb3-27
	501004945_13-05-2021_18-47-16.sb3-13
	402027916_20-05-2021_22-58-06.sb3-19
	400198571_25-05-2021_08-21-54.sb3-30
	400013273_13-05-2021_18-32-21.sb3-13
	401048206_21-05-2021_17-05-52.sb3-3
	400058120_21-05-2021_22-25-42.sb3-26
	402090833_24-05-2021_02-09-17.sb3-23
	402090833_24-05-2021_02-09-17.sb3-26
	400167875_24-05-2021_15-27-24.sb3-6
	402093627_24-05-2021_05-43-52.sb3-10
	402090833_24-05-2021_02-09-17.sb3-15
	401026427_21-05-2021_01-09-40.sb3-13
	400162661_24-05-2021_12-34-05.sb3-30
	401097585_23-05-2021_06-38-38.sb3-17
	401097585_23-05-2021_06-38-38.sb3-3
	401075568_22-05-2021_13-51-55.sb3-10
	402166342_28-05-2021_08-27-43.sb3-25
	402120551_25-05-2021_16-34-00.sb3-23
	400229625_10-06-2021_10-05-08.sb3-2
	402056324_22-05-2021_20-38-15.sb3-1
	402027916_20-05-2021_22-58-06.sb3-22
	500004688_13-05-2021_18-05-11.sb3-24
	401112909_23-05-2021_18-18-33.sb3-17
	501018355_14-05-2021_05-53-20.sb3-29
	400229625_10-06-2021_10-05-08.sb3-10
	400080213_22-05-2021_13-15-39.sb3-14
	400047369_21-05-2021_13-46-03.sb3-16
	501004945_13-05-2021_18-47-16.sb3-7
	402166984_28-05-2021_09-10-43.sb3-10
	400196403_25-05-2021_07-11-01.sb3-16
	400105000_23-05-2021_03-59-30.sb3-2
	400036749_21-05-2021_06-32-14.sb3-25
	401025423_21-05-2021_00-07-50.sb3-23
	400047369_21-05-2021_13-46-03.sb3-8
	402042723_21-05-2021_09-19-34.sb3-25
	401097585_23-05-2021_06-38-38.sb3-16
	402027916_20-05-2021_22-58-06.sb3-25
	400198571_25-05-2021_08-21-54.sb3-23
	500001280_13-05-2021_16-11-29.sb3-24
	402067929_22-05-2021_17-53-36.sb3-27
	401025423_21-05-2021_00-07-50.sb3-9
	402111922_25-05-2021_05-35-39.sb3-9
	402120551_25-05-2021_16-34-00.sb3-6
	402132838_26-05-2021_11-47-43.sb3-15
	401112909_23-05-2021_18-18-33.sb3-16
	401097585_23-05-2021_06-38-38.sb3-11
	402132838_26-05-2021_11-47-43.sb3-20
	401029644_21-05-2021_03-22-33.sb3-2
	400014662_13-05-2021_19-31-18.sb3-27
	400047369_21-05-2021_13-46-03.sb3-26
	400162661_24-05-2021_12-34-05.sb3-20
	400104684_23-05-2021_03-47-50.sb3-27
	500004688_13-05-2021_18-05-11.sb3-8
	401067336_22-05-2021_08-04-01.sb3-19
	402090833_24-05-2021_02-09-17.sb3-18
	401075568_22-05-2021_13-51-55.sb3-16
	400014662_13-05-2021_19-31-18.sb3-18
	400105000_23-05-2021_03-59-30.sb3-20
	400105000_23-05-2021_03-59-30.sb3-30
	402056324_22-05-2021_20-38-15.sb3-26
	400013273_13-05-2021_18-32-21.sb3-25
	400008389_13-05-2021_15-13-23.sb3-20
	401038308_21-05-2021_09-39-54.sb3-7
	402120551_25-05-2021_16-34-00.sb3-28
	400198571_25-05-2021_08-21-54.sb3-26
	401005205_13-05-2021_17-44-40.sb3-12
	400105000_23-05-2021_03-59-30.sb3-4
	400198571_25-05-2021_08-21-54.sb3-11
	400198571_25-05-2021_08-21-54.sb3-17
	400003051_13-05-2021_11-57-04.sb3-5
	402042723_21-05-2021_09-19-34.sb3-7
	402031781_21-05-2021_01-28-44.sb3-6
	401067336_22-05-2021_08-04-01.sb3-25
	500004688_13-05-2021_18-05-11.sb3-25
	402083066_23-05-2021_13-24-35.sb3-29
	401123743_24-05-2021_02-58-06.sb3-23
	402042723_21-05-2021_09-19-34.sb3-18
	402048909_21-05-2021_15-58-54.sb3-15
	400198571_25-05-2021_08-21-54.sb3-20
	400105000_23-05-2021_03-59-30.sb3-15
	402065080_22-05-2021_13-42-19.sb3-17
	400047369_21-05-2021_13-46-03.sb3-3
	402042723_21-05-2021_09-19-34.sb3-12
	401097585_23-05-2021_06-38-38.sb3-25
	402090833_24-05-2021_02-09-17.sb3-16
	501004945_13-05-2021_18-47-16.sb3-5
	402069793_22-05-2021_20-24-02.sb3-3
	400167875_24-05-2021_15-27-24.sb3-23
	400047708_21-05-2021_14-00-44.sb3-8
	402120551_25-05-2021_16-34-00.sb3-20
	402090833_24-05-2021_02-09-17.sb3-8
	402090833_24-05-2021_02-09-17.sb3-30
	401112909_23-05-2021_18-18-33.sb3-8
	400229625_10-06-2021_10-05-08.sb3-12
	400196403_25-05-2021_07-11-01.sb3-7
	402093627_24-05-2021_05-43-52.sb3-17
	400162661_24-05-2021_12-34-05.sb3-6
	402166575_28-05-2021_08-44-11.sb3-13
	400167875_24-05-2021_15-27-24.sb3-19
	400080213_22-05-2021_13-15-39.sb3-23
	400047369_21-05-2021_13-46-03.sb3-22
	501018355_14-05-2021_05-53-20.sb3-20
	402150532_27-05-2021_10-21-47.sb3-26
	400148577_24-05-2021_05-04-47.sb3-24
	401112909_23-05-2021_18-18-33.sb3-19
	401067336_22-05-2021_08-04-01.sb3-13
	401029644_21-05-2021_03-22-33.sb3-19
	500004688_13-05-2021_18-05-11.sb3-3
	402120551_25-05-2021_16-34-00.sb3-29
	402115403_25-05-2021_10-02-40.sb3-1
	402027916_20-05-2021_22-58-06.sb3-30
	400097735_22-05-2021_23-40-58.sb3-13
	400105000_23-05-2021_03-59-30.sb3-19
	402065080_22-05-2021_13-42-19.sb3-6
	400196403_25-05-2021_07-11-01.sb3-8
	400167875_24-05-2021_15-27-24.sb3-15
	401112909_23-05-2021_18-18-33.sb3-5
	400129563_23-05-2021_18-28-01.sb3-22
	402027916_20-05-2021_22-58-06.sb3-4
	402111922_25-05-2021_05-35-39.sb3-12
	400162661_24-05-2021_12-34-05.sb3-19
	402120551_25-05-2021_16-34-00.sb3-24
	400105000_23-05-2021_03-59-30.sb3-11
	402141576_26-05-2021_23-16-29.sb3-16
	402093627_24-05-2021_05-43-52.sb3-6
	400198571_25-05-2021_08-21-54.sb3-3
	400105000_23-05-2021_03-59-30.sb3-10
	500004688_13-05-2021_18-05-11.sb3-15
	402138200_26-05-2021_18-36-38.sb3-26
	400198571_25-05-2021_08-21-54.sb3-16
	402027916_20-05-2021_22-58-06.sb3-9
	402079223_23-05-2021_08-19-32.sb3-19
	400105000_23-05-2021_03-59-30.sb3-27
	402093627_24-05-2021_05-43-52.sb3-15
	402027916_20-05-2021_22-58-06.sb3-26
	401097585_23-05-2021_06-38-38.sb3-9
	400229625_10-06-2021_10-05-08.sb3-13
	501004945_13-05-2021_18-47-16.sb3-15
	401112909_23-05-2021_18-18-33.sb3-2
	400013273_13-05-2021_18-32-21.sb3-9
	401097585_23-05-2021_06-38-38.sb3-10
	400196403_25-05-2021_07-11-01.sb3-25
	402150532_27-05-2021_10-21-47.sb3-15
	402065080_22-05-2021_13-42-19.sb3-29
	400167993_24-05-2021_15-30-15.sb3-23
	400209349_25-05-2021_13-58-54.sb3-17
	400167875_24-05-2021_15-27-24.sb3-9
	402060330_22-05-2021_07-56-16.sb3-12
	402099581_24-05-2021_13-44-20.sb3-1
	402042723_21-05-2021_09-19-34.sb3-22
	400071515_22-05-2021_08-01-22.sb3-29
	400065311_22-05-2021_03-35-02.sb3-6
	402096902_24-05-2021_09-23-38.sb3-26
	400162661_24-05-2021_12-34-05.sb3-24
	401112909_23-05-2021_18-18-33.sb3-22
	402093627_24-05-2021_05-43-52.sb3-1
	402027858_20-05-2021_22-56-14.sb3-22
	401097585_23-05-2021_06-38-38.sb3-6
	402150532_27-05-2021_10-21-47.sb3-19
	400013273_13-05-2021_18-32-21.sb3-18
	400196403_25-05-2021_07-11-01.sb3-15
	402031781_21-05-2021_01-28-44.sb3-25
	401097585_23-05-2021_06-38-38.sb3-19
	500004688_13-05-2021_18-05-11.sb3-17
	402133472_26-05-2021_12-44-10.sb3-8
	401029644_21-05-2021_03-22-33.sb3-27
	401097585_23-05-2021_06-38-38.sb3-12
	400003051_13-05-2021_11-57-04.sb3-13
	402132838_26-05-2021_11-47-43.sb3-9
	402090833_24-05-2021_02-09-17.sb3-3
	400036749_21-05-2021_06-32-14.sb3-2
	401112909_23-05-2021_18-18-33.sb3-25
	400198571_25-05-2021_08-21-54.sb3-28
	402042723_21-05-2021_09-19-34.sb3-21
	500004688_13-05-2021_18-05-11.sb3-4
	402093627_24-05-2021_05-43-52.sb3-14
	400013273_13-05-2021_18-32-21.sb3-15
	401061375_22-05-2021_03-49-08.sb3-27
	400057070_21-05-2021_21-42-47.sb3-17
	401127332_24-05-2021_05-18-27.sb3-5
	401097585_23-05-2021_06-38-38.sb3-4
	402093627_24-05-2021_05-43-52.sb3-12
	400148577_24-05-2021_05-04-47.sb3-3
	400129563_23-05-2021_18-28-01.sb3-13
	402120551_25-05-2021_16-34-00.sb3-27
	402069793_22-05-2021_20-24-02.sb3-2
	402042723_21-05-2021_09-19-34.sb3-9
	401097585_23-05-2021_06-38-38.sb3-15
	400195007_25-05-2021_06-23-03.sb3-24
	402093627_24-05-2021_05-43-52.sb3-9
	402042723_21-05-2021_09-19-34.sb3-29
	401112909_23-05-2021_18-18-33.sb3-24
	500004688_13-05-2021_18-05-11.sb3-27
	400008389_13-05-2021_15-13-23.sb3-30
	402027916_20-05-2021_22-58-06.sb3-7
	400152976_24-05-2021_07-25-47.sb3-15
	402042723_21-05-2021_09-19-34.sb3-30
	402042723_21-05-2021_09-19-34.sb3-1
	402027916_20-05-2021_22-58-06.sb3-20
	401029644_21-05-2021_03-22-33.sb3-21
	402083066_23-05-2021_13-24-35.sb3-10
	400080213_22-05-2021_13-15-39.sb3-15
	402111922_25-05-2021_05-35-39.sb3-11
	400057070_21-05-2021_21-42-47.sb3-9
	402120551_25-05-2021_16-34-00.sb3-26
	401112909_23-05-2021_18-18-33.sb3-20
	401005205_13-05-2021_17-44-40.sb3-11
	402090833_24-05-2021_02-09-17.sb3-7
	402086762_23-05-2021_19-05-50.sb3-18
	400196403_25-05-2021_07-11-01.sb3-13
	400152976_24-05-2021_07-25-47.sb3-23
	402083066_23-05-2021_13-24-35.sb3-12
	401075568_22-05-2021_13-51-55.sb3-9
	400105000_23-05-2021_03-59-30.sb3-3
	402031781_21-05-2021_01-28-44.sb3-4
	402166984_28-05-2021_09-10-43.sb3-23
	400167875_24-05-2021_15-27-24.sb3-5
	401112909_23-05-2021_18-18-33.sb3-23
	400198571_25-05-2021_08-21-54.sb3-2
	400105000_23-05-2021_03-59-30.sb3-5
	401112909_23-05-2021_18-18-33.sb3-18
	400013273_13-05-2021_18-32-21.sb3-6
	400162661_24-05-2021_12-34-05.sb3-3
	401048206_21-05-2021_17-05-52.sb3-14
	402120551_25-05-2021_16-34-00.sb3-30
	401029644_21-05-2021_03-22-33.sb3-3
	500004688_13-05-2021_18-05-11.sb3-23
	402042723_21-05-2021_09-19-34.sb3-15
	401127332_24-05-2021_05-18-27.sb3-14
	400097735_22-05-2021_23-40-58.sb3-12
	401127332_24-05-2021_05-18-27.sb3-11
	400229625_10-06-2021_10-05-08.sb3-23
	400057070_21-05-2021_21-42-47.sb3-20
	402082191_23-05-2021_11-55-53.sb3-30
	402166984_28-05-2021_09-10-43.sb3-16
	402132838_26-05-2021_11-47-43.sb3-29
	400162661_24-05-2021_12-34-05.sb3-7
	400198571_25-05-2021_08-21-54.sb3-10
	400129563_23-05-2021_18-28-01.sb3-7
	402056324_22-05-2021_20-38-15.sb3-15
	401048206_21-05-2021_17-05-52.sb3-2
	500004688_13-05-2021_18-05-11.sb3-14
	401097585_23-05-2021_06-38-38.sb3-30
	400015349_13-05-2021_19-57-31.sb3-19
	402111922_25-05-2021_05-35-39.sb3-14
	400198571_25-05-2021_08-21-54.sb3-22
	401048206_21-05-2021_17-05-52.sb3-16
	400080213_22-05-2021_13-15-39.sb3-17
	402027916_20-05-2021_22-58-06.sb3-13
	402027858_20-05-2021_22-56-14.sb3-19
	400014662_13-05-2021_19-31-18.sb3-20
	402166984_28-05-2021_09-10-43.sb3-3
	402093627_24-05-2021_05-43-52.sb3-22
	402048909_21-05-2021_15-58-54.sb3-5
	400209349_25-05-2021_13-58-54.sb3-22
	402093627_24-05-2021_05-43-52.sb3-21
	401029644_21-05-2021_03-22-33.sb3-24
	402093627_24-05-2021_05-43-52.sb3-8
	400229625_10-06-2021_10-05-08.sb3-4
	400105000_23-05-2021_03-59-30.sb3-18
	400080213_22-05-2021_13-15-39.sb3-18
	401048206_21-05-2021_17-05-52.sb3-4
	400196403_25-05-2021_07-11-01.sb3-22
	401005205_13-05-2021_17-44-40.sb3-22
	501017644_14-05-2021_05-27-13.sb3-11
	402120551_25-05-2021_16-34-00.sb3-21
	400152976_24-05-2021_07-25-47.sb3-28
	400129563_23-05-2021_18-28-01.sb3-9
	400014662_13-05-2021_19-31-18.sb3-12
	402067929_22-05-2021_17-53-36.sb3-15
	400129563_23-05-2021_18-28-01.sb3-5
	400105000_23-05-2021_03-59-30.sb3-6
	402067929_22-05-2021_17-53-36.sb3-20
	402067929_22-05-2021_17-53-36.sb3-24
	402042723_21-05-2021_09-19-34.sb3-6
	402093627_24-05-2021_05-43-52.sb3-28
	400152976_24-05-2021_07-25-47.sb3-27
	401067336_22-05-2021_08-04-01.sb3-15
	401029644_21-05-2021_03-22-33.sb3-14
	402065080_22-05-2021_13-42-19.sb3-1
	400080213_22-05-2021_13-15-39.sb3-27
	400198571_25-05-2021_08-21-54.sb3-24
	501004945_13-05-2021_18-47-16.sb3-8
	402083066_23-05-2021_13-24-35.sb3-26
	401029644_21-05-2021_03-22-33.sb3-13
	402093627_24-05-2021_05-43-52.sb3-19
	402120551_25-05-2021_16-34-00.sb3-22
	400198571_25-05-2021_08-21-54.sb3-5
	402042723_21-05-2021_09-19-34.sb3-23
	401112909_23-05-2021_18-18-33.sb3-7
	400065311_22-05-2021_03-35-02.sb3-21
	402056324_22-05-2021_20-38-15.sb3-29
	402093627_24-05-2021_05-43-52.sb3-18
	400105000_23-05-2021_03-59-30.sb3-26
	401067336_22-05-2021_08-04-01.sb3-26
	401048206_21-05-2021_17-05-52.sb3-25
	402042723_21-05-2021_09-19-34.sb3-11
	401005205_13-05-2021_17-44-40.sb3-5
	402090833_24-05-2021_02-09-17.sb3-9
	402042723_21-05-2021_09-19-34.sb3-24
	401112909_23-05-2021_18-18-33.sb3-10
	400159740_24-05-2021_11-04-42.sb3-5
	400080213_22-05-2021_13-15-39.sb3-2
	500004688_13-05-2021_18-05-11.sb3-13
	401038308_21-05-2021_09-39-54.sb3-14
	402027916_20-05-2021_22-58-06.sb3-3
	400129563_23-05-2021_18-28-01.sb3-11
	401112909_23-05-2021_18-18-33.sb3-6
	402093627_24-05-2021_05-43-52.sb3-4
	402031781_21-05-2021_01-28-44.sb3-20
	401097585_23-05-2021_06-38-38.sb3-2
	400080213_22-05-2021_13-15-39.sb3-8
	402005585_13-05-2021_17-36-52.sb3-19
	402093627_24-05-2021_05-43-52.sb3-24
	400105000_23-05-2021_03-59-30.sb3-17
	400148577_24-05-2021_05-04-47.sb3-5
	402042723_21-05-2021_09-19-34.sb3-16
	400085225_22-05-2021_16-12-28.sb3-29
	402099581_24-05-2021_13-44-20.sb3-20
	400105000_23-05-2021_03-59-30.sb3-14
	402031781_21-05-2021_01-28-44.sb3-21
	402048909_21-05-2021_15-58-54.sb3-20
	402083066_23-05-2021_13-24-35.sb3-20
	400195007_25-05-2021_06-23-03.sb3-3
	400200904_25-05-2021_09-31-00.sb3-4
	400013273_13-05-2021_18-32-21.sb3-28
	501004945_13-05-2021_18-47-16.sb3-18
	400047369_21-05-2021_13-46-03.sb3-30
	400047369_21-05-2021_13-46-03.sb3-2
	400167875_24-05-2021_15-27-24.sb3-8
	401127332_24-05-2021_05-18-27.sb3-22
	400129563_23-05-2021_18-28-01.sb3-24
	401097585_23-05-2021_06-38-38.sb3-22
	401050644_21-05-2021_19-23-54.sb3-9
	402093627_24-05-2021_05-43-52.sb3-26
	500004688_13-05-2021_18-05-11.sb3-16
	401029644_21-05-2021_03-22-33.sb3-9
	400209349_25-05-2021_13-58-54.sb3-29
	402120551_25-05-2021_16-34-00.sb3-12
	402120551_25-05-2021_16-34-00.sb3-17
	400047369_21-05-2021_13-46-03.sb3-23
	402115403_25-05-2021_10-02-40.sb3-17
	400129563_23-05-2021_18-28-01.sb3-8
	400167993_24-05-2021_15-30-15.sb3-25
	401029644_21-05-2021_03-22-33.sb3-22
	401112909_23-05-2021_18-18-33.sb3-15
	401034887_21-05-2021_07-12-06.sb3-13
	401112909_23-05-2021_18-18-33.sb3-3
	401097585_23-05-2021_06-38-38.sb3-28
	402090833_24-05-2021_02-09-17.sb3-29
	402083066_23-05-2021_13-24-35.sb3-17
	402093627_24-05-2021_05-43-52.sb3-23
	400057070_21-05-2021_21-42-47.sb3-21
	400080213_22-05-2021_13-15-39.sb3-20
	402138200_26-05-2021_18-36-38.sb3-2
	402120551_25-05-2021_16-34-00.sb3-4
	400014662_13-05-2021_19-31-18.sb3-25
	500004688_13-05-2021_18-05-11.sb3-10
	402120551_25-05-2021_16-34-00.sb3-9
	400198571_25-05-2021_08-21-54.sb3-15
	501004945_13-05-2021_18-47-16.sb3-22
	402065080_22-05-2021_13-42-19.sb3-15
	400105000_23-05-2021_03-59-30.sb3-25
	401021046_20-05-2021_20-49-21.sb3-4
	400198571_25-05-2021_08-21-54.sb3-14
	400057070_21-05-2021_21-42-47.sb3-13
	400167875_24-05-2021_15-27-24.sb3-12
	400206880_25-05-2021_12-41-18.sb3-17
	402093627_24-05-2021_05-43-52.sb3-16
	402093627_24-05-2021_05-43-52.sb3-20
	401097585_23-05-2021_06-38-38.sb3-5
	501004945_13-05-2021_18-47-16.sb3-9
	501017644_14-05-2021_05-27-13.sb3-8
	402156304_27-05-2021_17-21-21.sb3-25
	400198571_25-05-2021_08-21-54.sb3-27
	400008389_13-05-2021_15-13-23.sb3-5
	402065080_22-05-2021_13-42-19.sb3-10
	400003051_13-05-2021_11-57-04.sb3-11
	400148577_24-05-2021_05-04-47.sb3-4
	402090833_24-05-2021_02-09-17.sb3-20
	402027916_20-05-2021_22-58-06.sb3-2
	500004688_13-05-2021_18-05-11.sb3-11
	400229625_10-06-2021_10-05-08.sb3-8
	400198571_25-05-2021_08-21-54.sb3-21
	401127332_24-05-2021_05-18-27.sb3-1
	402090833_24-05-2021_02-09-17.sb3-19
	400076475_22-05-2021_11-03-29.sb3-11
	402120551_25-05-2021_16-34-00.sb3-18
	402027916_20-05-2021_22-58-06.sb3-16
	401029644_21-05-2021_03-22-33.sb3-6
	402083066_23-05-2021_13-24-35.sb3-3
	402090833_24-05-2021_02-09-17.sb3-22
	402083066_23-05-2021_13-24-35.sb3-7
	400198571_25-05-2021_08-21-54.sb3-25
	401097585_23-05-2021_06-38-38.sb3-8
	402027916_20-05-2021_22-58-06.sb3-28
	400003051_13-05-2021_11-57-04.sb3-22
	501004945_13-05-2021_18-47-16.sb3-14
	402056324_22-05-2021_20-38-15.sb3-6
	402083066_23-05-2021_13-24-35.sb3-1
	400229625_10-06-2021_10-05-08.sb3-24
	400099625_23-05-2021_00-52-03.sb3-12
	400196403_25-05-2021_07-11-01.sb3-23
	402133472_26-05-2021_12-44-10.sb3-22
	400105000_23-05-2021_03-59-30.sb3-21
	400003051_13-05-2021_11-57-04.sb3-29
	500004688_13-05-2021_18-05-11.sb3-22
	400198571_25-05-2021_08-21-54.sb3-8
	401127332_24-05-2021_05-18-27.sb3-19
	401025423_21-05-2021_00-07-50.sb3-7
	402082191_23-05-2021_11-55-53.sb3-12
	400129563_23-05-2021_18-28-01.sb3-27
	401097585_23-05-2021_06-38-38.sb3-7
	402065080_22-05-2021_13-42-19.sb3-27
	401123743_24-05-2021_02-58-06.sb3-24
	400198571_25-05-2021_08-21-54.sb3-18
	402027916_20-05-2021_22-58-06.sb3-8
	401085294_22-05-2021_21-37-41.sb3-19
	400229625_10-06-2021_10-05-08.sb3-30
	401025423_21-05-2021_00-07-50.sb3-25
	400198571_25-05-2021_08-21-54.sb3-1
	401127332_24-05-2021_05-18-27.sb3-24
	402048909_21-05-2021_15-58-54.sb3-24
	402042723_21-05-2021_09-19-34.sb3-8
	400162661_24-05-2021_12-34-05.sb3-21
	402115403_25-05-2021_10-02-40.sb3-27
	402067929_22-05-2021_17-53-36.sb3-28
	402114357_25-05-2021_08-49-16.sb3-2
	400152976_24-05-2021_07-25-47.sb3-25
	400162661_24-05-2021_12-34-05.sb3-8
	400167875_24-05-2021_15-27-24.sb3-2
	402083066_23-05-2021_13-24-35.sb3-9
	402120551_25-05-2021_16-34-00.sb3-15
	402042723_21-05-2021_09-19-34.sb3-10
	402090833_24-05-2021_02-09-17.sb3-14
	400148577_24-05-2021_05-04-47.sb3-16
	402156304_27-05-2021_17-21-21.sb3-5
	402133472_26-05-2021_12-44-10.sb3-6
	501004945_13-05-2021_18-47-16.sb3-21
	401034887_21-05-2021_07-12-06.sb3-6
	402090833_24-05-2021_02-09-17.sb3-1
	402132838_26-05-2021_11-47-43.sb3-25
	501004945_13-05-2021_18-47-16.sb3-25
	400080213_22-05-2021_13-15-39.sb3-11
	400080213_22-05-2021_13-15-39.sb3-19
	401048206_21-05-2021_17-05-52.sb3-19
	400198571_25-05-2021_08-21-54.sb3-29
	400152976_24-05-2021_07-25-47.sb3-13
	402083066_23-05-2021_13-24-35.sb3-11
	402031781_21-05-2021_01-28-44.sb3-7
	401034887_21-05-2021_07-12-06.sb3-18
	402093627_24-05-2021_05-43-52.sb3-29
	400105000_23-05-2021_03-59-30.sb3-16
	402056324_22-05-2021_20-38-15.sb3-13
	400105000_23-05-2021_03-59-30.sb3-13
	400198571_25-05-2021_08-21-54.sb3-9
	402027916_20-05-2021_22-58-06.sb3-5
	400105000_23-05-2021_03-59-30.sb3-22
	401005205_13-05-2021_17-44-40.sb3-3
	401097585_23-05-2021_06-38-38.sb3-21
	500001280_13-05-2021_16-11-29.sb3-22
	400129563_23-05-2021_18-28-01.sb3-29
	402078616_23-05-2021_07-34-04.sb3-29
	402156304_27-05-2021_17-21-21.sb3-22
	402090833_24-05-2021_02-09-17.sb3-12
	402090833_24-05-2021_02-09-17.sb3-25
	401048206_21-05-2021_17-05-52.sb3-22
	400047369_21-05-2021_13-46-03.sb3-4
	402031781_21-05-2021_01-28-44.sb3-14
	400209349_25-05-2021_13-58-54.sb3-14
	401048206_21-05-2021_17-05-52.sb3-27
	402056324_22-05-2021_20-38-15.sb3-9
	400167875_24-05-2021_15-27-24.sb3-20
	400080213_22-05-2021_13-15-39.sb3-3
	400099625_23-05-2021_00-52-03.sb3-4
	400229625_10-06-2021_10-05-08.sb3-5
	401048206_21-05-2021_17-05-52.sb3-17
	401123743_24-05-2021_02-58-06.sb3-27
	501004945_13-05-2021_18-47-16.sb3-23
	401112909_23-05-2021_18-18-33.sb3-28
	400105000_23-05-2021_03-59-30.sb3-29
	400080213_22-05-2021_13-15-39.sb3-16
	402083066_23-05-2021_13-24-35.sb3-5
	500004688_13-05-2021_18-05-11.sb3-19
	401097585_23-05-2021_06-38-38.sb3-27
	400013273_13-05-2021_18-32-21.sb3-29
	401112909_23-05-2021_18-18-33.sb3-9
	400071515_22-05-2021_08-01-22.sb3-25
	400008389_13-05-2021_15-13-23.sb3-1
	400167875_24-05-2021_15-27-24.sb3-10
	402042723_21-05-2021_09-19-34.sb3-2
	400097666_22-05-2021_23-38-55.sb3-30
	402133472_26-05-2021_12-44-10.sb3-25
	402132838_26-05-2021_11-47-43.sb3-2
	401025461_21-05-2021_00-08-59.sb3-27
	402056324_22-05-2021_20-38-15.sb3-23
	400196403_25-05-2021_07-11-01.sb3-27
	400195007_25-05-2021_06-23-03.sb3-23
	400057070_21-05-2021_21-42-47.sb3-25
	400152976_24-05-2021_07-25-47.sb3-29
	400013273_13-05-2021_18-32-21.sb3-20
	500004688_13-05-2021_18-05-11.sb3-2
	400019370_13-05-2021_23-32-31.sb3-9
	402042723_21-05-2021_09-19-34.sb3-5
	401097585_23-05-2021_06-38-38.sb3-29
	401112909_23-05-2021_18-18-33.sb3-11
	501004945_13-05-2021_18-47-16.sb3-2
	500001280_13-05-2021_16-11-29.sb3-16
	400057070_21-05-2021_21-42-47.sb3-19
	401038351_21-05-2021_09-41-36.sb3-29
	400065311_22-05-2021_03-35-02.sb3-4
	400035767_21-05-2021_05-49-54.sb3-1
	401097585_23-05-2021_06-38-38.sb3-1
	401127332_24-05-2021_05-18-27.sb3-7
	400042619_21-05-2021_10-36-31.sb3-23
	400057070_21-05-2021_21-42-47.sb3-26
	401112909_23-05-2021_18-18-33.sb3-26
	500004688_13-05-2021_18-05-11.sb3-1
	400195007_25-05-2021_06-23-03.sb3-2
	402042723_21-05-2021_09-19-34.sb3-27
	401112909_23-05-2021_18-18-33.sb3-13
	402133472_26-05-2021_12-44-10.sb3-28
	402150532_27-05-2021_10-21-47.sb3-18
	400057070_21-05-2021_21-42-47.sb3-8
	402156304_27-05-2021_17-21-21.sb3-26
	401127332_24-05-2021_05-18-27.sb3-3
	402056324_22-05-2021_20-38-15.sb3-25
	402031781_21-05-2021_01-28-44.sb3-19
	402067929_22-05-2021_17-53-36.sb3-18
	400162661_24-05-2021_12-34-05.sb3-14
	500004688_13-05-2021_18-05-11.sb3-20
	500004688_13-05-2021_18-05-11.sb3-5
	401048206_21-05-2021_17-05-52.sb3-30
	402099581_24-05-2021_13-44-20.sb3-13
	402105453_24-05-2021_22-34-35.sb3-16
	401034887_21-05-2021_07-12-06.sb3-4
	400080213_22-05-2021_13-15-39.sb3-1
	400013273_13-05-2021_18-32-21.sb3-1
	400003051_13-05-2021_11-57-04.sb3-20
	400198571_25-05-2021_08-21-54.sb3-13
	402027858_20-05-2021_22-56-14.sb3-6
	402093627_24-05-2021_05-43-52.sb3-5
	402132838_26-05-2021_11-47-43.sb3-28
	401097585_23-05-2021_06-38-38.sb3-26
	401048206_21-05-2021_17-05-52.sb3-26
	400104684_23-05-2021_03-47-50.sb3-5
	401034887_21-05-2021_07-12-06.sb3-27
	400057070_21-05-2021_21-42-47.sb3-28
	402093627_24-05-2021_05-43-52.sb3-13
	400196403_25-05-2021_07-11-01.sb3-6
	401029644_21-05-2021_03-22-33.sb3-26
	402090833_24-05-2021_02-09-17.sb3-28
	400105000_23-05-2021_03-59-30.sb3-28
	501004945_13-05-2021_18-47-16.sb3-17
	401123743_24-05-2021_02-58-06.sb3-26
	501004945_13-05-2021_18-47-16.sb3-1
	402099581_24-05-2021_13-44-20.sb3-6
	401097585_23-05-2021_06-38-38.sb3-20
	400105000_23-05-2021_03-59-30.sb3-7
	400014662_13-05-2021_19-31-18.sb3-16
	402042723_21-05-2021_09-19-34.sb3-19
	402093627_24-05-2021_05-43-52.sb3-27
	402069793_22-05-2021_20-24-02.sb3-24
	400198571_25-05-2021_08-21-54.sb3-12
	400148577_24-05-2021_05-04-47.sb3-14
	402065080_22-05-2021_13-42-19.sb3-5
	501018355_14-05-2021_05-53-20.sb3-28
	402090833_24-05-2021_02-09-17.sb3-5
	401127332_24-05-2021_05-18-27.sb3-27
	401029644_21-05-2021_03-22-33.sb3-8
	400047369_21-05-2021_13-46-03.sb3-6
	401075568_22-05-2021_13-51-55.sb3-27
	401127332_24-05-2021_05-18-27.sb3-17
	402060330_22-05-2021_07-56-16.sb3-5
	501004945_13-05-2021_18-47-16.sb3-4
	400006593_13-05-2021_14-07-40.sb3-23
	401127332_24-05-2021_05-18-27.sb3-8
	401097585_23-05-2021_06-38-38.sb3-24
	400167875_24-05-2021_15-27-24.sb3-13
	402067929_22-05-2021_17-53-36.sb3-5
	401127332_24-05-2021_05-18-27.sb3-9
	402093627_24-05-2021_05-43-52.sb3-3
	501004945_13-05-2021_18-47-16.sb3-16
	400013273_13-05-2021_18-32-21.sb3-14
	501004945_13-05-2021_18-47-16.sb3-6
	501004945_13-05-2021_18-47-16.sb3-3
	401112909_23-05-2021_18-18-33.sb3-14
	402093627_24-05-2021_05-43-52.sb3-25
	402150532_27-05-2021_10-21-47.sb3-8
	400014662_13-05-2021_19-31-18.sb3-14
	401127332_24-05-2021_05-18-27.sb3-16
	402027916_20-05-2021_22-58-06.sb3-10
	402090833_24-05-2021_02-09-17.sb3-11
	501018355_14-05-2021_05-53-20.sb3-1
	402027916_20-05-2021_22-58-06.sb3-11
	401127332_24-05-2021_05-18-27.sb3-30
	402090833_24-05-2021_02-09-17.sb3-24
	500004688_13-05-2021_18-05-11.sb3-26
	500004688_13-05-2021_18-05-11.sb3-18
	402048909_21-05-2021_15-58-54.sb3-6
	400167875_24-05-2021_15-27-24.sb3-16
	501004945_13-05-2021_18-47-16.sb3-20
	401048206_21-05-2021_17-05-52.sb3-6
	401025423_21-05-2021_00-07-50.sb3-10
	400097666_22-05-2021_23-38-55.sb3-2
	400198571_25-05-2021_08-21-54.sb3-4
	401112909_23-05-2021_18-18-33.sb3-30
	401034887_21-05-2021_07-12-06.sb3-7
	401025423_21-05-2021_00-07-50.sb3-19
	401048206_21-05-2021_17-05-52.sb3-7
	400105000_23-05-2021_03-59-30.sb3-24
	500004688_13-05-2021_18-05-11.sb3-7
	401127332_24-05-2021_05-18-27.sb3-21
	402079223_23-05-2021_08-19-32.sb3-27
	400196403_25-05-2021_07-11-01.sb3-14
	400014662_13-05-2021_19-31-18.sb3-8
	400167875_24-05-2021_15-27-24.sb3-25
	402120551_25-05-2021_16-34-00.sb3-1
	401112909_23-05-2021_18-18-33.sb3-29
	400198571_25-05-2021_08-21-54.sb3-7
	400105000_23-05-2021_03-59-30.sb3-12
	402027916_20-05-2021_22-58-06.sb3-15
	402056324_22-05-2021_20-38-15.sb3-17
	402031781_21-05-2021_01-28-44.sb3-9
	402093627_24-05-2021_05-43-52.sb3-7
	401127332_24-05-2021_05-18-27.sb3-4
	400167875_24-05-2021_15-27-24.sb3-24
	402083066_23-05-2021_13-24-35.sb3-28
	400013273_13-05-2021_18-32-21.sb3-3
	402138200_26-05-2021_18-36-38.sb3-3
	402031781_21-05-2021_01-28-44.sb3-1
	401112909_23-05-2021_18-18-33.sb3-21
	402042723_21-05-2021_09-19-34.sb3-3
	500004688_13-05-2021_18-05-11.sb3-28
	402027916_20-05-2021_22-58-06.sb3-23
	400065311_22-05-2021_03-35-02.sb3-3
	400162661_24-05-2021_12-34-05.sb3-23
	500004688_13-05-2021_18-05-11.sb3-12
	402120551_25-05-2021_16-34-00.sb3-7

False positives for algorithm MOSA:
	500004688_13-05-2021_18-05-11.sb3-6
	400209349_25-05-2021_13-58-54.sb3-21
	402132838_26-05-2021_11-47-43.sb3-18
	400071515_22-05-2021_08-01-22.sb3-9
	402042723_21-05-2021_09-19-34.sb3-17
	402120551_25-05-2021_16-34-00.sb3-25
	402065080_22-05-2021_13-42-19.sb3-23
	400003051_13-05-2021_11-57-04.sb3-10
	400047369_21-05-2021_13-46-03.sb3-25
	402065080_22-05-2021_13-42-19.sb3-13
	402027916_20-05-2021_22-58-06.sb3-14
	500004688_13-05-2021_18-05-11.sb3-30
	401112909_23-05-2021_18-18-33.sb3-1
	402067929_22-05-2021_17-53-36.sb3-8
	402042723_21-05-2021_09-19-34.sb3-26
	400014662_13-05-2021_19-31-18.sb3-1
	400198571_25-05-2021_08-21-54.sb3-6
	402083066_23-05-2021_13-24-35.sb3-6
	400104684_23-05-2021_03-47-50.sb3-17
	400104684_23-05-2021_03-47-50.sb3-29
	402042723_21-05-2021_09-19-34.sb3-20
	402099581_24-05-2021_13-44-20.sb3-30
	402138200_26-05-2021_18-36-38.sb3-21
	402067929_22-05-2021_17-53-36.sb3-12
	500004688_13-05-2021_18-05-11.sb3-29
	402093627_24-05-2021_05-43-52.sb3-30
	400035767_21-05-2021_05-49-54.sb3-12
	400129563_23-05-2021_18-28-01.sb3-28
	402133472_26-05-2021_12-44-10.sb3-13
	501004945_13-05-2021_18-47-16.sb3-11
	401097585_23-05-2021_06-38-38.sb3-23
	400158396_24-05-2021_10-21-04.sb3-24
	500004688_13-05-2021_18-05-11.sb3-9
	400200904_25-05-2021_09-31-00.sb3-8
	402031781_21-05-2021_01-28-44.sb3-8
	401098493_23-05-2021_07-14-12.sb3-6
	400104684_23-05-2021_03-47-50.sb3-22
	402126326_26-05-2021_03-42-47.sb3-19
	401097585_23-05-2021_06-38-38.sb3-14
	402099581_24-05-2021_13-44-20.sb3-2
	401016653_14-05-2021_02-36-18.sb3-14
	401127332_24-05-2021_05-18-27.sb3-28
	500004688_13-05-2021_18-05-11.sb3-21
	402114357_25-05-2021_08-49-16.sb3-27
	401097585_23-05-2021_06-38-38.sb3-13
	400057070_21-05-2021_21-42-47.sb3-14
	401038308_21-05-2021_09-39-54.sb3-30
	400105000_23-05-2021_03-59-30.sb3-1
	400105000_23-05-2021_03-59-30.sb3-23
	402042723_21-05-2021_09-19-34.sb3-28
	401112909_23-05-2021_18-18-33.sb3-4
	401123743_24-05-2021_02-58-06.sb3-25
	401051703_21-05-2021_20-36-31.sb3-21
	400042619_21-05-2021_10-36-31.sb3-3
	401097585_23-05-2021_06-38-38.sb3-18
	400167875_24-05-2021_15-27-24.sb3-7
	402042723_21-05-2021_09-19-34.sb3-14
	400198571_25-05-2021_08-21-54.sb3-30
	401112909_23-05-2021_18-18-33.sb3-27
	501004945_13-05-2021_18-47-16.sb3-13
	401127332_24-05-2021_05-18-27.sb3-26
	402067929_22-05-2021_17-53-36.sb3-21
	400013273_13-05-2021_18-32-21.sb3-13
	400162661_24-05-2021_12-34-05.sb3-25
	401048206_21-05-2021_17-05-52.sb3-3
	501017644_14-05-2021_05-27-13.sb3-25
	400058120_21-05-2021_22-25-42.sb3-26
	402090833_24-05-2021_02-09-17.sb3-23
	400167875_24-05-2021_15-27-24.sb3-6
	402093627_24-05-2021_05-43-52.sb3-10
	401097585_23-05-2021_06-38-38.sb3-17
	401097585_23-05-2021_06-38-38.sb3-3
	401075568_22-05-2021_13-51-55.sb3-10
	400003051_13-05-2021_11-57-04.sb3-12
	401067336_22-05-2021_08-04-01.sb3-1
	400195007_25-05-2021_06-23-03.sb3-18
	400104684_23-05-2021_03-47-50.sb3-24
	402027916_20-05-2021_22-58-06.sb3-18
	402056324_22-05-2021_20-38-15.sb3-1
	402027916_20-05-2021_22-58-06.sb3-22
	500004688_13-05-2021_18-05-11.sb3-24
	401112909_23-05-2021_18-18-33.sb3-17
	401066100_22-05-2021_07-07-25.sb3-8
	401051703_21-05-2021_20-36-31.sb3-2
	400080213_22-05-2021_13-15-39.sb3-14
	400047369_21-05-2021_13-46-03.sb3-16
	401127332_24-05-2021_05-18-27.sb3-29
	400151161_24-05-2021_06-29-44.sb3-5
	400162661_24-05-2021_12-34-05.sb3-22
	402027916_20-05-2021_22-58-06.sb3-29
	400196403_25-05-2021_07-11-01.sb3-10
	400196403_25-05-2021_07-11-01.sb3-16
	402042723_21-05-2021_09-19-34.sb3-4
	400162661_24-05-2021_12-34-05.sb3-1
	400105000_23-05-2021_03-59-30.sb3-2
	401025423_21-05-2021_00-07-50.sb3-23
	400047369_21-05-2021_13-46-03.sb3-8
	402042723_21-05-2021_09-19-34.sb3-25
	401097585_23-05-2021_06-38-38.sb3-16
	402027916_20-05-2021_22-58-06.sb3-25
	402156304_27-05-2021_17-21-21.sb3-16
	400198571_25-05-2021_08-21-54.sb3-23
	402133472_26-05-2021_12-44-10.sb3-2
	400196403_25-05-2021_07-11-01.sb3-11
	400097666_22-05-2021_23-38-55.sb3-27
	402067929_22-05-2021_17-53-36.sb3-27
	400097735_22-05-2021_23-40-58.sb3-5
	402120551_25-05-2021_16-34-00.sb3-6
	402132838_26-05-2021_11-47-43.sb3-15
	501018355_14-05-2021_05-53-20.sb3-2
	402067929_22-05-2021_17-53-36.sb3-19
	402133472_26-05-2021_12-44-10.sb3-30
	501004945_13-05-2021_18-47-16.sb3-28
	401112909_23-05-2021_18-18-33.sb3-16
	401097585_23-05-2021_06-38-38.sb3-11
	402089829_24-05-2021_14-03-01.sb3-25
	401048206_21-05-2021_17-05-52.sb3-29
	401029644_21-05-2021_03-22-33.sb3-2
	500004688_13-05-2021_18-05-11.sb3-8
	402090833_24-05-2021_02-09-17.sb3-21
	402090833_24-05-2021_02-09-17.sb3-18
	400014662_13-05-2021_19-31-18.sb3-18
	400105000_23-05-2021_03-59-30.sb3-20
	400105000_23-05-2021_03-59-30.sb3-30
	402056324_22-05-2021_20-38-15.sb3-26
	400013273_13-05-2021_18-32-21.sb3-25
	402120551_25-05-2021_16-34-00.sb3-28
	400198571_25-05-2021_08-21-54.sb3-26
	400105000_23-05-2021_03-59-30.sb3-4
	400198571_25-05-2021_08-21-54.sb3-11
	400198571_25-05-2021_08-21-54.sb3-17
	400080213_22-05-2021_13-15-39.sb3-25
	400003051_13-05-2021_11-57-04.sb3-5
	400057070_21-05-2021_21-42-47.sb3-22
	402042723_21-05-2021_09-19-34.sb3-7
	500004688_13-05-2021_18-05-11.sb3-25
	401123743_24-05-2021_02-58-06.sb3-23
	402042723_21-05-2021_09-19-34.sb3-18
	400198571_25-05-2021_08-21-54.sb3-20
	400105000_23-05-2021_03-59-30.sb3-15
	400192619_25-05-2021_04-58-02.sb3-20
	400036749_21-05-2021_06-32-14.sb3-14
	400148577_24-05-2021_05-04-47.sb3-2
	402067929_22-05-2021_17-53-36.sb3-14
	402042723_21-05-2021_09-19-34.sb3-12
	401097585_23-05-2021_06-38-38.sb3-25
	400080213_22-05-2021_13-15-39.sb3-26
	402067929_22-05-2021_17-53-36.sb3-23
	402090833_24-05-2021_02-09-17.sb3-16
	402069793_22-05-2021_20-24-02.sb3-3
	400167875_24-05-2021_15-27-24.sb3-23
	402120551_25-05-2021_16-34-00.sb3-20
	402065080_22-05-2021_13-42-19.sb3-26
	401127332_24-05-2021_05-18-27.sb3-12
	402090833_24-05-2021_02-09-17.sb3-8
	402090833_24-05-2021_02-09-17.sb3-30
	401112909_23-05-2021_18-18-33.sb3-8
	400095472_22-05-2021_22-15-37.sb3-21
	400196403_25-05-2021_07-11-01.sb3-7
	402093627_24-05-2021_05-43-52.sb3-17
	400162661_24-05-2021_12-34-05.sb3-6
	400167875_24-05-2021_15-27-24.sb3-19
	400047369_21-05-2021_13-46-03.sb3-22
	501018355_14-05-2021_05-53-20.sb3-20
	402150532_27-05-2021_10-21-47.sb3-26
	400148577_24-05-2021_05-04-47.sb3-24
	400021225_14-05-2021_01-28-52.sb3-29
	400134791_23-05-2021_21-26-43.sb3-10
	401112909_23-05-2021_18-18-33.sb3-19
	401067336_22-05-2021_08-04-01.sb3-13
	401029644_21-05-2021_03-22-33.sb3-19
	402089829_24-05-2021_14-03-01.sb3-2
	500004688_13-05-2021_18-05-11.sb3-3
	402156304_27-05-2021_17-21-21.sb3-19
	402120551_25-05-2021_16-34-00.sb3-29
	402115403_25-05-2021_10-02-40.sb3-1
	402027916_20-05-2021_22-58-06.sb3-30
	400105000_23-05-2021_03-59-30.sb3-19
	401097394_23-05-2021_06-30-08.sb3-22
	402065080_22-05-2021_13-42-19.sb3-6
	400013273_13-05-2021_18-32-21.sb3-21
	400047369_21-05-2021_13-46-03.sb3-15
	402133472_26-05-2021_12-44-10.sb3-5
	400057070_21-05-2021_21-42-47.sb3-3
	400196403_25-05-2021_07-11-01.sb3-8
	402065080_22-05-2021_13-42-19.sb3-21
	400167875_24-05-2021_15-27-24.sb3-15
	401112909_23-05-2021_18-18-33.sb3-5
	400169048_24-05-2021_16-02-41.sb3-11
	402027916_20-05-2021_22-58-06.sb3-4
	402120551_25-05-2021_16-34-00.sb3-24
	400105000_23-05-2021_03-59-30.sb3-11
	400105000_23-05-2021_03-59-30.sb3-9
	402141576_26-05-2021_23-16-29.sb3-16
	402093627_24-05-2021_05-43-52.sb3-6
	402069793_22-05-2021_20-24-02.sb3-12
	400198571_25-05-2021_08-21-54.sb3-3
	400105000_23-05-2021_03-59-30.sb3-10
	500004688_13-05-2021_18-05-11.sb3-15
	402067929_22-05-2021_17-53-36.sb3-1
	402093977_24-05-2021_06-14-16.sb3-29
	402166575_28-05-2021_08-44-11.sb3-26
	400195007_25-05-2021_06-23-03.sb3-25
	400198571_25-05-2021_08-21-54.sb3-16
	402027916_20-05-2021_22-58-06.sb3-9
	402067929_22-05-2021_17-53-36.sb3-16
	401075568_22-05-2021_13-51-55.sb3-26
	400105000_23-05-2021_03-59-30.sb3-27
	402093627_24-05-2021_05-43-52.sb3-15
	402027916_20-05-2021_22-58-06.sb3-26
	401067336_22-05-2021_08-04-01.sb3-9
	401097585_23-05-2021_06-38-38.sb3-9
	501004945_13-05-2021_18-47-16.sb3-15
	401112909_23-05-2021_18-18-33.sb3-2
	400013273_13-05-2021_18-32-21.sb3-9
	401097585_23-05-2021_06-38-38.sb3-10
	400148579_24-05-2021_05-05-19.sb3-6
	402150532_27-05-2021_10-21-47.sb3-15
	402042723_21-05-2021_09-19-34.sb3-22
	400071515_22-05-2021_08-01-22.sb3-29
	401067336_22-05-2021_08-04-01.sb3-24
	402096902_24-05-2021_09-23-38.sb3-26
	402093627_24-05-2021_05-43-52.sb3-1
	401127332_24-05-2021_05-18-27.sb3-23
	402027858_20-05-2021_22-56-14.sb3-22
	400097735_22-05-2021_23-40-58.sb3-23
	401097585_23-05-2021_06-38-38.sb3-6
	402150532_27-05-2021_10-21-47.sb3-19
	400013273_13-05-2021_18-32-21.sb3-18
	400196403_25-05-2021_07-11-01.sb3-15
	401048206_21-05-2021_17-05-52.sb3-15
	401097585_23-05-2021_06-38-38.sb3-19
	500004688_13-05-2021_18-05-11.sb3-17
	402078616_23-05-2021_07-34-04.sb3-2
	401029644_21-05-2021_03-22-33.sb3-27
	401097585_23-05-2021_06-38-38.sb3-12
	402090833_24-05-2021_02-09-17.sb3-3
	400003051_13-05-2021_11-57-04.sb3-24
	401112909_23-05-2021_18-18-33.sb3-25
	402042723_21-05-2021_09-19-34.sb3-21
	500004688_13-05-2021_18-05-11.sb3-4
	402090833_24-05-2021_02-09-17.sb3-13
	402120551_25-05-2021_16-34-00.sb3-8
	402067929_22-05-2021_17-53-36.sb3-9
	402093627_24-05-2021_05-43-52.sb3-14
	400013273_13-05-2021_18-32-21.sb3-15
	400080213_22-05-2021_13-15-39.sb3-12
	402133472_26-05-2021_12-44-10.sb3-21
	401048206_21-05-2021_17-05-52.sb3-13
	400057070_21-05-2021_21-42-47.sb3-17
	401061375_22-05-2021_03-49-08.sb3-27
	400162661_24-05-2021_12-34-05.sb3-4
	402067929_22-05-2021_17-53-36.sb3-13
	402120551_25-05-2021_16-34-00.sb3-13
	401097585_23-05-2021_06-38-38.sb3-4
	402093627_24-05-2021_05-43-52.sb3-12
	400148577_24-05-2021_05-04-47.sb3-3
	402048909_21-05-2021_15-58-54.sb3-16
	400057070_21-05-2021_21-42-47.sb3-2
	400014662_13-05-2021_19-31-18.sb3-26
	400003051_13-05-2021_11-57-04.sb3-18
	400158396_24-05-2021_10-21-04.sb3-19
	402120551_25-05-2021_16-34-00.sb3-27
	402042723_21-05-2021_09-19-34.sb3-9
	400195007_25-05-2021_06-23-03.sb3-24
	402093627_24-05-2021_05-43-52.sb3-9
	402042723_21-05-2021_09-19-34.sb3-29
	500004688_13-05-2021_18-05-11.sb3-27
	402027916_20-05-2021_22-58-06.sb3-7
	402042723_21-05-2021_09-19-34.sb3-30
	402042723_21-05-2021_09-19-34.sb3-1
	402027916_20-05-2021_22-58-06.sb3-20
	401029644_21-05-2021_03-22-33.sb3-21
	402083066_23-05-2021_13-24-35.sb3-10
	402065080_22-05-2021_13-42-19.sb3-18
	401127332_24-05-2021_05-18-27.sb3-20
	402120551_25-05-2021_16-34-00.sb3-26
	402083066_23-05-2021_13-24-35.sb3-24
	401112909_23-05-2021_18-18-33.sb3-20
	401005205_13-05-2021_17-44-40.sb3-11
	402090833_24-05-2021_02-09-17.sb3-7
	400039246_21-05-2021_08-20-51.sb3-3
	402133472_26-05-2021_12-44-10.sb3-18
	402083066_23-05-2021_13-24-35.sb3-12
	400105000_23-05-2021_03-59-30.sb3-3
	402031781_21-05-2021_01-28-44.sb3-4
	402166984_28-05-2021_09-10-43.sb3-23
	400167875_24-05-2021_15-27-24.sb3-5
	401112909_23-05-2021_18-18-33.sb3-23
	402133472_26-05-2021_12-44-10.sb3-24
	400198571_25-05-2021_08-21-54.sb3-2
	400167875_24-05-2021_15-27-24.sb3-4
	402132838_26-05-2021_11-47-43.sb3-21
	400105000_23-05-2021_03-59-30.sb3-5
	401112909_23-05-2021_18-18-33.sb3-18
	401127332_24-05-2021_05-18-27.sb3-13
	400013273_13-05-2021_18-32-21.sb3-6
	401075568_22-05-2021_13-51-55.sb3-17
	400162661_24-05-2021_12-34-05.sb3-3
	402090744_24-05-2021_02-02-14.sb3-23
	402120551_25-05-2021_16-34-00.sb3-30
	402027916_20-05-2021_22-58-06.sb3-27
	401029644_21-05-2021_03-22-33.sb3-3
	500004688_13-05-2021_18-05-11.sb3-23
	501004945_13-05-2021_18-47-16.sb3-19
	400195007_25-05-2021_06-23-03.sb3-19
	401048206_21-05-2021_17-05-52.sb3-11
	402042723_21-05-2021_09-19-34.sb3-15
	401127332_24-05-2021_05-18-27.sb3-14
	400097735_22-05-2021_23-40-58.sb3-12
	400047369_21-05-2021_13-46-03.sb3-28
	402032982_21-05-2021_02-18-33.sb3-6
	401127332_24-05-2021_05-18-27.sb3-11
	402056324_22-05-2021_20-38-15.sb3-8
	400229625_10-06-2021_10-05-08.sb3-23
	501004945_13-05-2021_18-47-16.sb3-27
	400057070_21-05-2021_21-42-47.sb3-20
	402082191_23-05-2021_11-55-53.sb3-30
	402166984_28-05-2021_09-10-43.sb3-16
	400162661_24-05-2021_12-34-05.sb3-7
	400152976_24-05-2021_07-25-47.sb3-22
	400198571_25-05-2021_08-21-54.sb3-10
	402086762_23-05-2021_19-05-50.sb3-4
	402056324_22-05-2021_20-38-15.sb3-15
	400129563_23-05-2021_18-28-01.sb3-7
	402133472_26-05-2021_12-44-10.sb3-4
	400195007_25-05-2021_06-23-03.sb3-17
	500004688_13-05-2021_18-05-11.sb3-14
	401097585_23-05-2021_06-38-38.sb3-30
	400080213_22-05-2021_13-15-39.sb3-22
	400198571_25-05-2021_08-21-54.sb3-22
	401048206_21-05-2021_17-05-52.sb3-16
	400047369_21-05-2021_13-46-03.sb3-5
	400195007_25-05-2021_06-23-03.sb3-27
	400080213_22-05-2021_13-15-39.sb3-17
	402120551_25-05-2021_16-34-00.sb3-11
	402027858_20-05-2021_22-56-14.sb3-19
	400003051_13-05-2021_11-57-04.sb3-28
	400047369_21-05-2021_13-46-03.sb3-7
	402166984_28-05-2021_09-10-43.sb3-3
	402093627_24-05-2021_05-43-52.sb3-22
	400209349_25-05-2021_13-58-54.sb3-25
	401075568_22-05-2021_13-51-55.sb3-5
	402067929_22-05-2021_17-53-36.sb3-6
	400209349_25-05-2021_13-58-54.sb3-22
	402093627_24-05-2021_05-43-52.sb3-21
	401029644_21-05-2021_03-22-33.sb3-24
	400080213_22-05-2021_13-15-39.sb3-29
	402093627_24-05-2021_05-43-52.sb3-8
	402133472_26-05-2021_12-44-10.sb3-12
	400047369_21-05-2021_13-46-03.sb3-1
	400105000_23-05-2021_03-59-30.sb3-18
	402065080_22-05-2021_13-42-19.sb3-7
	400080213_22-05-2021_13-15-39.sb3-18
	401005205_13-05-2021_17-44-40.sb3-22
	501017644_14-05-2021_05-27-13.sb3-11
	402099581_24-05-2021_13-44-20.sb3-21
	402120551_25-05-2021_16-34-00.sb3-21
	400129563_23-05-2021_18-28-01.sb3-9
	402133472_26-05-2021_12-44-10.sb3-9
	402133472_26-05-2021_12-44-10.sb3-14
	402067929_22-05-2021_17-53-36.sb3-15
	402133472_26-05-2021_12-44-10.sb3-20
	400105000_23-05-2021_03-59-30.sb3-6
	402067929_22-05-2021_17-53-36.sb3-20
	402067929_22-05-2021_17-53-36.sb3-24
	402093977_24-05-2021_06-14-16.sb3-19
	402090833_24-05-2021_02-09-17.sb3-6
	402042723_21-05-2021_09-19-34.sb3-6
	402093627_24-05-2021_05-43-52.sb3-28
	401029644_21-05-2021_03-22-33.sb3-14
	402067929_22-05-2021_17-53-36.sb3-29
	400080213_22-05-2021_13-15-39.sb3-27
	400198571_25-05-2021_08-21-54.sb3-24
	402120551_25-05-2021_16-34-00.sb3-5
	402083066_23-05-2021_13-24-35.sb3-26
	400047369_21-05-2021_13-46-03.sb3-14
	401029644_21-05-2021_03-22-33.sb3-13
	402093627_24-05-2021_05-43-52.sb3-19
	400198571_25-05-2021_08-21-54.sb3-5
	402133472_26-05-2021_12-44-10.sb3-11
	402042723_21-05-2021_09-19-34.sb3-23
	401112909_23-05-2021_18-18-33.sb3-7
	400162661_24-05-2021_12-34-05.sb3-15
	400196403_25-05-2021_07-11-01.sb3-21
	402056324_22-05-2021_20-38-15.sb3-29
	402093627_24-05-2021_05-43-52.sb3-18
	400105000_23-05-2021_03-59-30.sb3-26
	402067929_22-05-2021_17-53-36.sb3-25
	402120551_25-05-2021_16-34-00.sb3-10
	401051703_21-05-2021_20-36-31.sb3-16
	401067336_22-05-2021_08-04-01.sb3-26
	402042723_21-05-2021_09-19-34.sb3-11
	401051703_21-05-2021_20-36-31.sb3-4
	402090833_24-05-2021_02-09-17.sb3-9
	402042723_21-05-2021_09-19-34.sb3-24
	401112909_23-05-2021_18-18-33.sb3-10
	401005205_13-05-2021_17-44-40.sb3-5
	401048206_21-05-2021_17-05-52.sb3-10
	500004688_13-05-2021_18-05-11.sb3-13
	401008468_13-05-2021_19-55-56.sb3-13
	400014662_13-05-2021_19-31-18.sb3-3
	402027916_20-05-2021_22-58-06.sb3-3
	400167875_24-05-2021_15-27-24.sb3-30
	401051703_21-05-2021_20-36-31.sb3-23
	401112909_23-05-2021_18-18-33.sb3-6
	402093627_24-05-2021_05-43-52.sb3-4
	401097585_23-05-2021_06-38-38.sb3-2
	402005585_13-05-2021_17-36-52.sb3-19
	400080213_22-05-2021_13-15-39.sb3-24
	402093627_24-05-2021_05-43-52.sb3-24
	400105000_23-05-2021_03-59-30.sb3-17
	402067929_22-05-2021_17-53-36.sb3-3
	400148577_24-05-2021_05-04-47.sb3-5
	400134791_23-05-2021_21-26-43.sb3-25
	402042723_21-05-2021_09-19-34.sb3-16
	400085225_22-05-2021_16-12-28.sb3-29
	402099581_24-05-2021_13-44-20.sb3-20
	402031781_21-05-2021_01-28-44.sb3-21
	400162661_24-05-2021_12-34-05.sb3-17
	402048909_21-05-2021_15-58-54.sb3-20
	400195007_25-05-2021_06-23-03.sb3-3
	400013273_13-05-2021_18-32-21.sb3-28
	501004945_13-05-2021_18-47-16.sb3-18
	401034887_21-05-2021_07-12-06.sb3-11
	400047369_21-05-2021_13-46-03.sb3-2
	400167875_24-05-2021_15-27-24.sb3-8
	402027858_20-05-2021_22-56-14.sb3-24
	400129563_23-05-2021_18-28-01.sb3-24
	401097585_23-05-2021_06-38-38.sb3-22
	402093627_24-05-2021_05-43-52.sb3-26
	500004688_13-05-2021_18-05-11.sb3-16
	401029644_21-05-2021_03-22-33.sb3-9
	400209349_25-05-2021_13-58-54.sb3-29
	402120551_25-05-2021_16-34-00.sb3-12
	400047369_21-05-2021_13-46-03.sb3-23
	402120551_25-05-2021_16-34-00.sb3-2
	402115403_25-05-2021_10-02-40.sb3-17
	400099625_23-05-2021_00-52-03.sb3-30
	400224889_26-05-2021_00-58-51.sb3-5
	400129563_23-05-2021_18-28-01.sb3-8
	401048206_21-05-2021_17-05-52.sb3-20
	401029644_21-05-2021_03-22-33.sb3-4
	401034887_21-05-2021_07-12-06.sb3-13
	401112909_23-05-2021_18-18-33.sb3-3
	401097585_23-05-2021_06-38-38.sb3-28
	401112909_23-05-2021_18-18-33.sb3-12
	402090833_24-05-2021_02-09-17.sb3-29
	402083066_23-05-2021_13-24-35.sb3-17
	402093627_24-05-2021_05-43-52.sb3-23
	400057070_21-05-2021_21-42-47.sb3-21
	400080213_22-05-2021_13-15-39.sb3-20
	402042723_21-05-2021_09-19-34.sb3-13
	402120551_25-05-2021_16-34-00.sb3-4
	400014662_13-05-2021_19-31-18.sb3-25
	500004688_13-05-2021_18-05-11.sb3-10
	402120551_25-05-2021_16-34-00.sb3-9
	402067929_22-05-2021_17-53-36.sb3-7
	400198571_25-05-2021_08-21-54.sb3-15
	501004945_13-05-2021_18-47-16.sb3-22
	400105000_23-05-2021_03-59-30.sb3-25
	401067336_22-05-2021_08-04-01.sb3-23
	401021046_20-05-2021_20-49-21.sb3-4
	400198571_25-05-2021_08-21-54.sb3-14
	400057070_21-05-2021_21-42-47.sb3-13
	400167875_24-05-2021_15-27-24.sb3-12
	400206880_25-05-2021_12-41-18.sb3-17
	402093627_24-05-2021_05-43-52.sb3-16
	402093627_24-05-2021_05-43-52.sb3-20
	402067929_22-05-2021_17-53-36.sb3-4
	400169048_24-05-2021_16-02-41.sb3-22
	401097585_23-05-2021_06-38-38.sb3-5
	501004945_13-05-2021_18-47-16.sb3-9
	501017644_14-05-2021_05-27-13.sb3-8
	400057070_21-05-2021_21-42-47.sb3-29
	400198571_25-05-2021_08-21-54.sb3-27
	401048206_21-05-2021_17-05-52.sb3-23
	400003051_13-05-2021_11-57-04.sb3-11
	400148577_24-05-2021_05-04-47.sb3-4
	400047369_21-05-2021_13-46-03.sb3-12
	402027916_20-05-2021_22-58-06.sb3-2
	500004688_13-05-2021_18-05-11.sb3-11
	400097735_22-05-2021_23-40-58.sb3-6
	400103821_23-05-2021_03-12-20.sb3-1
	400042619_21-05-2021_10-36-31.sb3-25
	400198571_25-05-2021_08-21-54.sb3-21
	400076475_22-05-2021_11-03-29.sb3-11
	402099581_24-05-2021_13-44-20.sb3-12
	402027916_20-05-2021_22-58-06.sb3-16
	401029644_21-05-2021_03-22-33.sb3-6
	402083066_23-05-2021_13-24-35.sb3-3
	400209349_25-05-2021_13-58-54.sb3-20
	400080213_22-05-2021_13-15-39.sb3-7
	402083066_23-05-2021_13-24-35.sb3-7
	400013273_13-05-2021_18-32-21.sb3-12
	400198571_25-05-2021_08-21-54.sb3-25
	402133472_26-05-2021_12-44-10.sb3-23
	401097585_23-05-2021_06-38-38.sb3-8
	400003051_13-05-2021_11-57-04.sb3-22
	501004945_13-05-2021_18-47-16.sb3-14
	402056324_22-05-2021_20-38-15.sb3-6
	400097666_22-05-2021_23-38-55.sb3-13
	402111922_25-05-2021_05-35-39.sb3-25
	402133472_26-05-2021_12-44-10.sb3-22
	402090833_24-05-2021_02-09-17.sb3-4
	400105000_23-05-2021_03-59-30.sb3-21
	500004688_13-05-2021_18-05-11.sb3-22
	400198571_25-05-2021_08-21-54.sb3-8
	402099581_24-05-2021_13-44-20.sb3-27
	401025423_21-05-2021_00-07-50.sb3-7
	400129563_23-05-2021_18-28-01.sb3-27
	402027916_20-05-2021_22-58-06.sb3-21
	400148579_24-05-2021_05-05-19.sb3-7
	401097585_23-05-2021_06-38-38.sb3-7
	401051703_21-05-2021_20-36-31.sb3-15
	402065080_22-05-2021_13-42-19.sb3-27
	401034887_21-05-2021_07-12-06.sb3-24
	400080213_22-05-2021_13-15-39.sb3-28
	401123743_24-05-2021_02-58-06.sb3-24
	400198571_25-05-2021_08-21-54.sb3-18
	402027916_20-05-2021_22-58-06.sb3-8
	402133472_26-05-2021_12-44-10.sb3-27
	401085294_22-05-2021_21-37-41.sb3-19
	401025423_21-05-2021_00-07-50.sb3-25
	400198571_25-05-2021_08-21-54.sb3-1
	400095472_22-05-2021_22-15-37.sb3-24
	402042723_21-05-2021_09-19-34.sb3-8
	402082191_23-05-2021_11-55-53.sb3-28
	400162661_24-05-2021_12-34-05.sb3-21
	402115403_25-05-2021_10-02-40.sb3-27
	402114357_25-05-2021_08-49-16.sb3-2
	400095472_22-05-2021_22-15-37.sb3-4
	400167875_24-05-2021_15-27-24.sb3-2
	400198571_25-05-2021_08-21-54.sb3-28
	402083066_23-05-2021_13-24-35.sb3-9
	402120551_25-05-2021_16-34-00.sb3-15
	402042723_21-05-2021_09-19-34.sb3-10
	402090833_24-05-2021_02-09-17.sb3-14
	400148577_24-05-2021_05-04-47.sb3-16
	402133472_26-05-2021_12-44-10.sb3-6
	400003051_13-05-2021_11-57-04.sb3-3
	400019370_13-05-2021_23-32-31.sb3-19
	402090833_24-05-2021_02-09-17.sb3-1
	501004945_13-05-2021_18-47-16.sb3-25
	400080213_22-05-2021_13-15-39.sb3-19
	402099581_24-05-2021_13-44-20.sb3-16
	401048206_21-05-2021_17-05-52.sb3-19
	400035767_21-05-2021_05-49-54.sb3-18
	402138200_26-05-2021_18-36-38.sb3-9
	400198571_25-05-2021_08-21-54.sb3-29
	400152976_24-05-2021_07-25-47.sb3-13
	402065080_22-05-2021_13-42-19.sb3-24
	400192619_25-05-2021_04-58-02.sb3-22
	402093627_24-05-2021_05-43-52.sb3-29
	400105000_23-05-2021_03-59-30.sb3-16
	400095472_22-05-2021_22-15-37.sb3-20
	400195007_25-05-2021_06-23-03.sb3-11
	402056324_22-05-2021_20-38-15.sb3-13
	400105000_23-05-2021_03-59-30.sb3-13
	400198571_25-05-2021_08-21-54.sb3-9
	400068294_22-05-2021_05-52-16.sb3-17
	402027916_20-05-2021_22-58-06.sb3-5
	400105000_23-05-2021_03-59-30.sb3-22
	401005205_13-05-2021_17-44-40.sb3-3
	401097585_23-05-2021_06-38-38.sb3-21
	400097735_22-05-2021_23-40-58.sb3-14
	402090833_24-05-2021_02-09-17.sb3-12
	402090833_24-05-2021_02-09-17.sb3-25
	401048206_21-05-2021_17-05-52.sb3-22
	402133472_26-05-2021_12-44-10.sb3-10
	402133472_26-05-2021_12-44-10.sb3-15
	401034887_21-05-2021_07-12-06.sb3-20
	402120551_25-05-2021_16-34-00.sb3-16
	402056324_22-05-2021_20-38-15.sb3-9
	400167875_24-05-2021_15-27-24.sb3-20
	400080213_22-05-2021_13-15-39.sb3-3
	400129563_23-05-2021_18-28-01.sb3-20
	401123743_24-05-2021_02-58-06.sb3-27
	400003051_13-05-2021_11-57-04.sb3-6
	401112909_23-05-2021_18-18-33.sb3-28
	400105000_23-05-2021_03-59-30.sb3-29
	400080213_22-05-2021_13-15-39.sb3-16
	402083066_23-05-2021_13-24-35.sb3-5
	500004688_13-05-2021_18-05-11.sb3-19
	400158396_24-05-2021_10-21-04.sb3-17
	401097585_23-05-2021_06-38-38.sb3-27
	400013273_13-05-2021_18-32-21.sb3-29
	401112909_23-05-2021_18-18-33.sb3-9
	400071515_22-05-2021_08-01-22.sb3-25
	400080213_22-05-2021_13-15-39.sb3-21
	401075568_22-05-2021_13-51-55.sb3-20
	400167875_24-05-2021_15-27-24.sb3-10
	402042723_21-05-2021_09-19-34.sb3-2
	400209349_25-05-2021_13-58-54.sb3-15
	400097666_22-05-2021_23-38-55.sb3-30
	402067929_22-05-2021_17-53-36.sb3-10
	401025461_21-05-2021_00-08-59.sb3-27
	402056324_22-05-2021_20-38-15.sb3-21
	402133472_26-05-2021_12-44-10.sb3-26
	402056324_22-05-2021_20-38-15.sb3-23
	400097735_22-05-2021_23-40-58.sb3-7
	400196403_25-05-2021_07-11-01.sb3-17
	400195007_25-05-2021_06-23-03.sb3-23
	400057070_21-05-2021_21-42-47.sb3-25
	400097666_22-05-2021_23-38-55.sb3-25
	400013273_13-05-2021_18-32-21.sb3-20
	500004688_13-05-2021_18-05-11.sb3-2
	400019370_13-05-2021_23-32-31.sb3-9
	400015349_13-05-2021_19-57-31.sb3-17
	402042723_21-05-2021_09-19-34.sb3-5
	401097585_23-05-2021_06-38-38.sb3-29
	401112909_23-05-2021_18-18-33.sb3-11
	401066100_22-05-2021_07-07-25.sb3-21
	501004945_13-05-2021_18-47-16.sb3-2
	400057070_21-05-2021_21-42-47.sb3-19
	401075568_22-05-2021_13-51-55.sb3-29
	400065311_22-05-2021_03-35-02.sb3-4
	401097585_23-05-2021_06-38-38.sb3-1
	400080213_22-05-2021_13-15-39.sb3-9
	402133472_26-05-2021_12-44-10.sb3-16
	402166984_28-05-2021_09-10-43.sb3-8
	402078616_23-05-2021_07-34-04.sb3-23
	402067929_22-05-2021_17-53-36.sb3-11
	400057070_21-05-2021_21-42-47.sb3-26
	401112909_23-05-2021_18-18-33.sb3-26
	500004688_13-05-2021_18-05-11.sb3-1
	401061375_22-05-2021_03-49-08.sb3-18
	402042723_21-05-2021_09-19-34.sb3-27
	400195007_25-05-2021_06-23-03.sb3-2
	402133472_26-05-2021_12-44-10.sb3-28
	401127332_24-05-2021_05-18-27.sb3-6
	402150532_27-05-2021_10-21-47.sb3-18
	400057070_21-05-2021_21-42-47.sb3-8
	401075568_22-05-2021_13-51-55.sb3-21
	402065080_22-05-2021_13-42-19.sb3-19
	402099581_24-05-2021_13-44-20.sb3-4
	402065080_22-05-2021_13-42-19.sb3-12
	401127332_24-05-2021_05-18-27.sb3-3
	402056324_22-05-2021_20-38-15.sb3-25
	402067929_22-05-2021_17-53-36.sb3-18
	500004688_13-05-2021_18-05-11.sb3-5
	402090833_24-05-2021_02-09-17.sb3-10
	401048206_21-05-2021_17-05-52.sb3-30
	402105453_24-05-2021_22-34-35.sb3-16
	400080213_22-05-2021_13-15-39.sb3-1
	400198571_25-05-2021_08-21-54.sb3-13
	400003051_13-05-2021_11-57-04.sb3-20
	402027858_20-05-2021_22-56-14.sb3-6
	402093627_24-05-2021_05-43-52.sb3-5
	402093627_24-05-2021_05-43-52.sb3-11
	402067929_22-05-2021_17-53-36.sb3-22
	401097585_23-05-2021_06-38-38.sb3-26
	402065080_22-05-2021_13-42-19.sb3-2
	501004945_13-05-2021_18-47-16.sb3-29
	401048206_21-05-2021_17-05-52.sb3-12
	400104684_23-05-2021_03-47-50.sb3-5
	400152976_24-05-2021_07-25-47.sb3-12
	401034887_21-05-2021_07-12-06.sb3-27
	400057070_21-05-2021_21-42-47.sb3-28
	402093627_24-05-2021_05-43-52.sb3-13
	402067929_22-05-2021_17-53-36.sb3-2
	401029644_21-05-2021_03-22-33.sb3-26
	402090833_24-05-2021_02-09-17.sb3-28
	402065080_22-05-2021_13-42-19.sb3-28
	400105000_23-05-2021_03-59-30.sb3-28
	400148577_24-05-2021_05-04-47.sb3-30
	401067336_22-05-2021_08-04-01.sb3-3
	400008389_13-05-2021_15-13-23.sb3-28
	501004945_13-05-2021_18-47-16.sb3-17
	401123743_24-05-2021_02-58-06.sb3-26
	400097735_22-05-2021_23-40-58.sb3-2
	501004945_13-05-2021_18-47-16.sb3-1
	402065080_22-05-2021_13-42-19.sb3-4
	401097585_23-05-2021_06-38-38.sb3-20
	400105000_23-05-2021_03-59-30.sb3-7
	400008389_13-05-2021_15-13-23.sb3-8
	402042723_21-05-2021_09-19-34.sb3-19
	400152976_24-05-2021_07-25-47.sb3-18
	402093627_24-05-2021_05-43-52.sb3-27
	400013273_13-05-2021_18-32-21.sb3-10
	400198571_25-05-2021_08-21-54.sb3-12
	402065080_22-05-2021_13-42-19.sb3-5
	402111922_25-05-2021_05-35-39.sb3-26
	400148577_24-05-2021_05-04-47.sb3-14
	402090833_24-05-2021_02-09-17.sb3-5
	401029644_21-05-2021_03-22-33.sb3-8
	402067929_22-05-2021_17-53-36.sb3-26
	400105000_23-05-2021_03-59-30.sb3-8
	401075568_22-05-2021_13-51-55.sb3-27
	501004945_13-05-2021_18-47-16.sb3-4
	402120551_25-05-2021_16-34-00.sb3-3
	400006593_13-05-2021_14-07-40.sb3-23
	400047369_21-05-2021_13-46-03.sb3-11
	400196403_25-05-2021_07-11-01.sb3-9
	402093977_24-05-2021_06-14-16.sb3-30
	401097585_23-05-2021_06-38-38.sb3-24
	400169048_24-05-2021_16-02-41.sb3-9
	400167875_24-05-2021_15-27-24.sb3-13
	402067929_22-05-2021_17-53-36.sb3-5
	400196403_25-05-2021_07-11-01.sb3-24
	401127332_24-05-2021_05-18-27.sb3-8
	401127332_24-05-2021_05-18-27.sb3-9
	402093627_24-05-2021_05-43-52.sb3-3
	402166342_28-05-2021_08-27-43.sb3-24
	501004945_13-05-2021_18-47-16.sb3-16
	501004945_13-05-2021_18-47-16.sb3-6
	501004945_13-05-2021_18-47-16.sb3-3
	400068294_22-05-2021_05-52-16.sb3-25
	401112909_23-05-2021_18-18-33.sb3-14
	402099581_24-05-2021_13-44-20.sb3-17
	402093627_24-05-2021_05-43-52.sb3-25
	402150532_27-05-2021_10-21-47.sb3-8
	400014662_13-05-2021_19-31-18.sb3-14
	402027916_20-05-2021_22-58-06.sb3-10
	402156304_27-05-2021_17-21-21.sb3-30
	402090833_24-05-2021_02-09-17.sb3-11
	402027916_20-05-2021_22-58-06.sb3-11
	400162661_24-05-2021_12-34-05.sb3-11
	401127332_24-05-2021_05-18-27.sb3-30
	500004688_13-05-2021_18-05-11.sb3-18
	400167875_24-05-2021_15-27-24.sb3-16
	402067929_22-05-2021_17-53-36.sb3-17
	400042619_21-05-2021_10-36-31.sb3-16
	401025423_21-05-2021_00-07-50.sb3-10
	400003051_13-05-2021_11-57-04.sb3-27
	402065080_22-05-2021_13-42-19.sb3-30
	402133472_26-05-2021_12-44-10.sb3-7
	400198571_25-05-2021_08-21-54.sb3-4
	402132838_26-05-2021_11-47-43.sb3-12
	400047369_21-05-2021_13-46-03.sb3-17
	400198571_25-05-2021_08-21-54.sb3-19
	401112909_23-05-2021_18-18-33.sb3-30
	401025423_21-05-2021_00-07-50.sb3-19
	401048206_21-05-2021_17-05-52.sb3-7
	400148577_24-05-2021_05-04-47.sb3-25
	400105000_23-05-2021_03-59-30.sb3-24
	500004688_13-05-2021_18-05-11.sb3-7
	402067929_22-05-2021_17-53-36.sb3-30
	401127332_24-05-2021_05-18-27.sb3-21
	400167875_24-05-2021_15-27-24.sb3-25
	402090833_24-05-2021_02-09-17.sb3-2
	401112909_23-05-2021_18-18-33.sb3-29
	400198571_25-05-2021_08-21-54.sb3-7
	401048206_21-05-2021_17-05-52.sb3-21
	400105000_23-05-2021_03-59-30.sb3-12
	401023018_20-05-2021_22-21-10.sb3-30
	402027916_20-05-2021_22-58-06.sb3-15
	402056324_22-05-2021_20-38-15.sb3-17
	402093627_24-05-2021_05-43-52.sb3-7
	400167875_24-05-2021_15-27-24.sb3-24
	401112909_23-05-2021_18-18-33.sb3-21
	400095472_22-05-2021_22-15-37.sb3-1
	402042723_21-05-2021_09-19-34.sb3-3
	500004688_13-05-2021_18-05-11.sb3-28
	402027916_20-05-2021_22-58-06.sb3-23
	400209349_25-05-2021_13-58-54.sb3-26
	400065311_22-05-2021_03-35-02.sb3-3
	402083066_23-05-2021_13-24-35.sb3-14
	400162661_24-05-2021_12-34-05.sb3-23
	400097735_22-05-2021_23-40-58.sb3-19
	402027916_20-05-2021_22-58-06.sb3-17
	500004688_13-05-2021_18-05-11.sb3-12
	402120551_25-05-2021_16-34-00.sb3-7

False positives for algorithm MIO:
	500004688_13-05-2021_18-05-11.sb3-6
	402132838_26-05-2021_11-47-43.sb3-18
	402115403_25-05-2021_10-02-40.sb3-3
	400071515_22-05-2021_08-01-22.sb3-9
	401127332_24-05-2021_05-18-27.sb3-30
	402042723_21-05-2021_09-19-34.sb3-17
	402120551_25-05-2021_16-34-00.sb3-25
	400047369_21-05-2021_13-46-03.sb3-25
	400003051_13-05-2021_11-57-04.sb3-10
	402056324_22-05-2021_20-38-15.sb3-12
	402065080_22-05-2021_13-42-19.sb3-13
	402027916_20-05-2021_22-58-06.sb3-14
	500004688_13-05-2021_18-05-11.sb3-30
	401112909_23-05-2021_18-18-33.sb3-1
	402067929_22-05-2021_17-53-36.sb3-8
	402042723_21-05-2021_09-19-34.sb3-26
	401098493_23-05-2021_07-14-12.sb3-2
	402056324_22-05-2021_20-38-15.sb3-16
	400198571_25-05-2021_08-21-54.sb3-6
	400035767_21-05-2021_05-49-54.sb3-14
	402083066_23-05-2021_13-24-35.sb3-6
	501004945_13-05-2021_18-47-16.sb3-12
	402042723_21-05-2021_09-19-34.sb3-20
	402166342_28-05-2021_08-27-43.sb3-19
	402067929_22-05-2021_17-53-36.sb3-12
	500004688_13-05-2021_18-05-11.sb3-29
	402093627_24-05-2021_05-43-52.sb3-30
	501004945_13-05-2021_18-47-16.sb3-11
	402090744_24-05-2021_02-02-14.sb3-12
	402093627_24-05-2021_05-43-52.sb3-2
	401097585_23-05-2021_06-38-38.sb3-23
	500004688_13-05-2021_18-05-11.sb3-9
	402082191_23-05-2021_11-55-53.sb3-3
	400104684_23-05-2021_03-47-50.sb3-22
	401097585_23-05-2021_06-38-38.sb3-14
	401016653_14-05-2021_02-36-18.sb3-14
	401127332_24-05-2021_05-18-27.sb3-15
	401127332_24-05-2021_05-18-27.sb3-28
	500004688_13-05-2021_18-05-11.sb3-21
	401097585_23-05-2021_06-38-38.sb3-13
	400057070_21-05-2021_21-42-47.sb3-14
	501018355_14-05-2021_05-53-20.sb3-11
	400105000_23-05-2021_03-59-30.sb3-1
	401051703_21-05-2021_20-36-31.sb3-21
	402042723_21-05-2021_09-19-34.sb3-28
	400035767_21-05-2021_05-49-54.sb3-5
	401123743_24-05-2021_02-58-06.sb3-25
	400042619_21-05-2021_10-36-31.sb3-18
	401097585_23-05-2021_06-38-38.sb3-18
	400167875_24-05-2021_15-27-24.sb3-7
	402042723_21-05-2021_09-19-34.sb3-14
	402027916_20-05-2021_22-58-06.sb3-19
	401112909_23-05-2021_18-18-33.sb3-27
	501004945_13-05-2021_18-47-16.sb3-13
	400198571_25-05-2021_08-21-54.sb3-30
	402067929_22-05-2021_17-53-36.sb3-21
	400209349_25-05-2021_13-58-54.sb3-13
	401048206_21-05-2021_17-05-52.sb3-3
	501017644_14-05-2021_05-27-13.sb3-7
	400057070_21-05-2021_21-42-47.sb3-18
	400058120_21-05-2021_22-25-42.sb3-26
	402090833_24-05-2021_02-09-17.sb3-23
	402090833_24-05-2021_02-09-17.sb3-26
	400167875_24-05-2021_15-27-24.sb3-6
	402093627_24-05-2021_05-43-52.sb3-10
	400014662_13-05-2021_19-31-18.sb3-5
	400148577_24-05-2021_05-04-47.sb3-20
	402090833_24-05-2021_02-09-17.sb3-15
	400162661_24-05-2021_12-34-05.sb3-30
	400047369_21-05-2021_13-46-03.sb3-27
	401097585_23-05-2021_06-38-38.sb3-17
	401097585_23-05-2021_06-38-38.sb3-3
	400129563_23-05-2021_18-28-01.sb3-10
	402086762_23-05-2021_19-05-50.sb3-26
	402120551_25-05-2021_16-34-00.sb3-23
	400104684_23-05-2021_03-47-50.sb3-24
	402082191_23-05-2021_11-55-53.sb3-16
	402056324_22-05-2021_20-38-15.sb3-1
	500004688_13-05-2021_18-05-11.sb3-24
	401112909_23-05-2021_18-18-33.sb3-17
	501018355_14-05-2021_05-53-20.sb3-29
	400047369_21-05-2021_13-46-03.sb3-16
	401127332_24-05-2021_05-18-27.sb3-29
	400097735_22-05-2021_23-40-58.sb3-9
	501004945_13-05-2021_18-47-16.sb3-7
	402027916_20-05-2021_22-58-06.sb3-29
	402079223_23-05-2021_08-19-32.sb3-15
	402042723_21-05-2021_09-19-34.sb3-4
	400013273_13-05-2021_18-32-21.sb3-11
	400162661_24-05-2021_12-34-05.sb3-1
	401008468_13-05-2021_19-55-56.sb3-2
	400152976_24-05-2021_07-25-47.sb3-9
	400105000_23-05-2021_03-59-30.sb3-2
	501004945_13-05-2021_18-47-16.sb3-10
	400057070_21-05-2021_21-42-47.sb3-27
	402042723_21-05-2021_09-19-34.sb3-25
	402132838_26-05-2021_11-47-43.sb3-14
	401097585_23-05-2021_06-38-38.sb3-16
	402065080_22-05-2021_13-42-19.sb3-16
	400198571_25-05-2021_08-21-54.sb3-23
	401034887_21-05-2021_07-12-06.sb3-10
	400080213_22-05-2021_13-15-39.sb3-10
	402067929_22-05-2021_17-53-36.sb3-27
	400097735_22-05-2021_23-40-58.sb3-5
	402111922_25-05-2021_05-35-39.sb3-2
	400162661_24-05-2021_12-34-05.sb3-28
	402067929_22-05-2021_17-53-36.sb3-19
	401112909_23-05-2021_18-18-33.sb3-16
	401097585_23-05-2021_06-38-38.sb3-11
	402089829_24-05-2021_14-03-01.sb3-25
	401048206_21-05-2021_17-05-52.sb3-29
	401067336_22-05-2021_08-04-01.sb3-7
	400014662_13-05-2021_19-31-18.sb3-27
	400162661_24-05-2021_12-34-05.sb3-20
	400104684_23-05-2021_03-47-50.sb3-27
	402089829_24-05-2021_14-03-01.sb3-19
	500004688_13-05-2021_18-05-11.sb3-8
	401067336_22-05-2021_08-04-01.sb3-19
	400195007_25-05-2021_06-23-03.sb3-13
	402090833_24-05-2021_02-09-17.sb3-21
	401075568_22-05-2021_13-51-55.sb3-16
	400047369_21-05-2021_13-46-03.sb3-18
	400105000_23-05-2021_03-59-30.sb3-20
	400105000_23-05-2021_03-59-30.sb3-30
	400013273_13-05-2021_18-32-21.sb3-25
	400198571_25-05-2021_08-21-54.sb3-26
	400105000_23-05-2021_03-59-30.sb3-4
	400196403_25-05-2021_07-11-01.sb3-29
	400198571_25-05-2021_08-21-54.sb3-11
	402112809_25-05-2021_06-57-52.sb3-7
	400198571_25-05-2021_08-21-54.sb3-17
	400080213_22-05-2021_13-15-39.sb3-25
	402056324_22-05-2021_20-38-15.sb3-7
	400057070_21-05-2021_21-42-47.sb3-22
	402042723_21-05-2021_09-19-34.sb3-7
	500004688_13-05-2021_18-05-11.sb3-25
	401123743_24-05-2021_02-58-06.sb3-23
	402042723_21-05-2021_09-19-34.sb3-18
	402114357_25-05-2021_08-49-16.sb3-18
	400198571_25-05-2021_08-21-54.sb3-20
	400105000_23-05-2021_03-59-30.sb3-15
	400013273_13-05-2021_18-32-21.sb3-22
	402083066_23-05-2021_13-24-35.sb3-8
	402065080_22-05-2021_13-42-19.sb3-17
	402067929_22-05-2021_17-53-36.sb3-14
	400047369_21-05-2021_13-46-03.sb3-3
	402042723_21-05-2021_09-19-34.sb3-12
	400008389_13-05-2021_15-13-23.sb3-26
	401097585_23-05-2021_06-38-38.sb3-25
	402067929_22-05-2021_17-53-36.sb3-23
	501004945_13-05-2021_18-47-16.sb3-5
	400129563_23-05-2021_18-28-01.sb3-14
	400167875_24-05-2021_15-27-24.sb3-23
	402120551_25-05-2021_16-34-00.sb3-20
	401034887_21-05-2021_07-12-06.sb3-21
	401127332_24-05-2021_05-18-27.sb3-12
	402090833_24-05-2021_02-09-17.sb3-8
	400209349_25-05-2021_13-58-54.sb3-8
	402090833_24-05-2021_02-09-17.sb3-30
	401112909_23-05-2021_18-18-33.sb3-8
	400095472_22-05-2021_22-15-37.sb3-21
	402093627_24-05-2021_05-43-52.sb3-17
	400162661_24-05-2021_12-34-05.sb3-6
	400008389_13-05-2021_15-13-23.sb3-7
	400167875_24-05-2021_15-27-24.sb3-14
	400167875_24-05-2021_15-27-24.sb3-19
	501018355_14-05-2021_05-53-20.sb3-20
	400169048_24-05-2021_16-02-41.sb3-23
	401112909_23-05-2021_18-18-33.sb3-19
	401067336_22-05-2021_08-04-01.sb3-13
	500004688_13-05-2021_18-05-11.sb3-3
	400134791_23-05-2021_21-26-43.sb3-23
	402120551_25-05-2021_16-34-00.sb3-29
	400097735_22-05-2021_23-40-58.sb3-13
	400105000_23-05-2021_03-59-30.sb3-19
	400195007_25-05-2021_06-23-03.sb3-10
	401034887_21-05-2021_07-12-06.sb3-29
	402065080_22-05-2021_13-42-19.sb3-6
	400047369_21-05-2021_13-46-03.sb3-15
	400057070_21-05-2021_21-42-47.sb3-3
	400196403_25-05-2021_07-11-01.sb3-8
	402027858_20-05-2021_22-56-14.sb3-21
	400167875_24-05-2021_15-27-24.sb3-15
	401112909_23-05-2021_18-18-33.sb3-5
	400014662_13-05-2021_19-31-18.sb3-4
	402027916_20-05-2021_22-58-06.sb3-4
	402083066_23-05-2021_13-24-35.sb3-30
	402120551_25-05-2021_16-34-00.sb3-24
	400157071_24-05-2021_09-39-26.sb3-4
	402170779_28-05-2021_12-51-14.sb3-29
	400105000_23-05-2021_03-59-30.sb3-11
	400105000_23-05-2021_03-59-30.sb3-9
	402093627_24-05-2021_05-43-52.sb3-6
	400196403_25-05-2021_07-11-01.sb3-28
	400198571_25-05-2021_08-21-54.sb3-3
	400105000_23-05-2021_03-59-30.sb3-10
	500004688_13-05-2021_18-05-11.sb3-15
	402067929_22-05-2021_17-53-36.sb3-1
	402031781_21-05-2021_01-28-44.sb3-26
	400198571_25-05-2021_08-21-54.sb3-16
	402027916_20-05-2021_22-58-06.sb3-9
	402067929_22-05-2021_17-53-36.sb3-16
	402093627_24-05-2021_05-43-52.sb3-15
	400229625_10-06-2021_10-05-08.sb3-25
	401067336_22-05-2021_08-04-01.sb3-9
	401097585_23-05-2021_06-38-38.sb3-9
	400003051_13-05-2021_11-57-04.sb3-25
	402027916_20-05-2021_22-58-06.sb3-6
	400014662_13-05-2021_19-31-18.sb3-13
	401097585_23-05-2021_06-38-38.sb3-10
	400097666_22-05-2021_23-38-55.sb3-9
	400148577_24-05-2021_05-04-47.sb3-27
	402150532_27-05-2021_10-21-47.sb3-15
	400071515_22-05-2021_08-01-22.sb3-20
	400080213_22-05-2021_13-15-39.sb3-30
	400209349_25-05-2021_13-58-54.sb3-17
	400167875_24-05-2021_15-27-24.sb3-9
	402042723_21-05-2021_09-19-34.sb3-22
	400071515_22-05-2021_08-01-22.sb3-29
	401038308_21-05-2021_09-39-54.sb3-29
	401051703_21-05-2021_20-36-31.sb3-1
	400162661_24-05-2021_12-34-05.sb3-24
	401112909_23-05-2021_18-18-33.sb3-22
	402093627_24-05-2021_05-43-52.sb3-1
	401127332_24-05-2021_05-18-27.sb3-23
	402027858_20-05-2021_22-56-14.sb3-22
	401097585_23-05-2021_06-38-38.sb3-6
	401097585_23-05-2021_06-38-38.sb3-19
	500004688_13-05-2021_18-05-11.sb3-17
	402133472_26-05-2021_12-44-10.sb3-8
	401097585_23-05-2021_06-38-38.sb3-12
	400003051_13-05-2021_11-57-04.sb3-13
	402090833_24-05-2021_02-09-17.sb3-3
	400003051_13-05-2021_11-57-04.sb3-24
	400134791_23-05-2021_21-26-43.sb3-1
	402042723_21-05-2021_09-19-34.sb3-21
	401112909_23-05-2021_18-18-33.sb3-25
	402090833_24-05-2021_02-09-17.sb3-13
	500004688_13-05-2021_18-05-11.sb3-4
	402120551_25-05-2021_16-34-00.sb3-8
	402067929_22-05-2021_17-53-36.sb3-9
	401051703_21-05-2021_20-36-31.sb3-22
	402093627_24-05-2021_05-43-52.sb3-14
	400080213_22-05-2021_13-15-39.sb3-12
	400080213_22-05-2021_13-15-39.sb3-13
	402133472_26-05-2021_12-44-10.sb3-21
	401048206_21-05-2021_17-05-52.sb3-13
	400057070_21-05-2021_21-42-47.sb3-17
	402067929_22-05-2021_17-53-36.sb3-13
	402120551_25-05-2021_16-34-00.sb3-13
	401097585_23-05-2021_06-38-38.sb3-4
	402093627_24-05-2021_05-43-52.sb3-12
	400057070_21-05-2021_21-42-47.sb3-2
	400129563_23-05-2021_18-28-01.sb3-13
	402120551_25-05-2021_16-34-00.sb3-27
	402042723_21-05-2021_09-19-34.sb3-9
	401005205_13-05-2021_17-44-40.sb3-13
	401097585_23-05-2021_06-38-38.sb3-15
	402120934_25-05-2021_16-52-51.sb3-26
	402099581_24-05-2021_13-44-20.sb3-8
	402093627_24-05-2021_05-43-52.sb3-9
	402042723_21-05-2021_09-19-34.sb3-29
	401112909_23-05-2021_18-18-33.sb3-24
	402111922_25-05-2021_05-35-39.sb3-8
	500004688_13-05-2021_18-05-11.sb3-27
	402060330_22-05-2021_07-56-16.sb3-6
	402042723_21-05-2021_09-19-34.sb3-30
	402042723_21-05-2021_09-19-34.sb3-1
	400080213_22-05-2021_13-15-39.sb3-15
	400014662_13-05-2021_19-31-18.sb3-23
	402083066_23-05-2021_13-24-35.sb3-10
	400057070_21-05-2021_21-42-47.sb3-9
	402065080_22-05-2021_13-42-19.sb3-8
	402120551_25-05-2021_16-34-00.sb3-26
	402170779_28-05-2021_12-51-14.sb3-17
	401112909_23-05-2021_18-18-33.sb3-20
	400036749_21-05-2021_06-32-14.sb3-17
	402090833_24-05-2021_02-09-17.sb3-7
	402060330_22-05-2021_07-56-16.sb3-24
	400057070_21-05-2021_21-42-47.sb3-5
	402056324_22-05-2021_20-38-15.sb3-18
	402060330_22-05-2021_07-56-16.sb3-7
	400196403_25-05-2021_07-11-01.sb3-30
	402156304_27-05-2021_17-21-21.sb3-6
	402133472_26-05-2021_12-44-10.sb3-18
	400057070_21-05-2021_21-42-47.sb3-11
	402083066_23-05-2021_13-24-35.sb3-12
	500001280_13-05-2021_16-11-29.sb3-18
	400105000_23-05-2021_03-59-30.sb3-3
	402031781_21-05-2021_01-28-44.sb3-13
	401075568_22-05-2021_13-51-55.sb3-14
	400167875_24-05-2021_15-27-24.sb3-5
	401112909_23-05-2021_18-18-33.sb3-23
	402133472_26-05-2021_12-44-10.sb3-24
	402065080_22-05-2021_13-42-19.sb3-25
	400198571_25-05-2021_08-21-54.sb3-2
	401112909_23-05-2021_18-18-33.sb3-18
	401127332_24-05-2021_05-18-27.sb3-13
	400013273_13-05-2021_18-32-21.sb3-6
	401048206_21-05-2021_17-05-52.sb3-14
	402120551_25-05-2021_16-34-00.sb3-30
	402027916_20-05-2021_22-58-06.sb3-27
	500004688_13-05-2021_18-05-11.sb3-23
	501004945_13-05-2021_18-47-16.sb3-19
	400151161_24-05-2021_06-29-44.sb3-24
	401048206_21-05-2021_17-05-52.sb3-11
	402065080_22-05-2021_13-42-19.sb3-22
	402042723_21-05-2021_09-19-34.sb3-15
	501018355_14-05-2021_05-53-20.sb3-8
	400097735_22-05-2021_23-40-58.sb3-12
	402099581_24-05-2021_13-44-20.sb3-14
	400003051_13-05-2021_11-57-04.sb3-26
	401005205_13-05-2021_17-44-40.sb3-6
	402056324_22-05-2021_20-38-15.sb3-8
	501004945_13-05-2021_18-47-16.sb3-27
	400057070_21-05-2021_21-42-47.sb3-20
	400198571_25-05-2021_08-21-54.sb3-10
	401049888_21-05-2021_18-36-32.sb3-4
	401025461_21-05-2021_00-08-59.sb3-7
	402056324_22-05-2021_20-38-15.sb3-15
	402133472_26-05-2021_12-44-10.sb3-4
	500004688_13-05-2021_18-05-11.sb3-14
	401097585_23-05-2021_06-38-38.sb3-30
	400080213_22-05-2021_13-15-39.sb3-22
	400198571_25-05-2021_08-21-54.sb3-22
	401048206_21-05-2021_17-05-52.sb3-16
	400047369_21-05-2021_13-46-03.sb3-5
	400059461_21-05-2021_23-26-06.sb3-20
	400080213_22-05-2021_13-15-39.sb3-17
	402120551_25-05-2021_16-34-00.sb3-11
	402027916_20-05-2021_22-58-06.sb3-13
	400014662_13-05-2021_19-31-18.sb3-28
	400085225_22-05-2021_16-12-28.sb3-11
	402065080_22-05-2021_13-42-19.sb3-3
	402166984_28-05-2021_09-10-43.sb3-3
	402093627_24-05-2021_05-43-52.sb3-22
	402048909_21-05-2021_15-58-54.sb3-10
	401075568_22-05-2021_13-51-55.sb3-5
	400196403_25-05-2021_07-11-01.sb3-26
	400167875_24-05-2021_15-27-24.sb3-27
	400209349_25-05-2021_13-58-54.sb3-22
	402093627_24-05-2021_05-43-52.sb3-21
	400162661_24-05-2021_12-34-05.sb3-10
	400080213_22-05-2021_13-15-39.sb3-29
	402093627_24-05-2021_05-43-52.sb3-8
	402133472_26-05-2021_12-44-10.sb3-12
	402027858_20-05-2021_22-56-14.sb3-30
	400047369_21-05-2021_13-46-03.sb3-1
	401048206_21-05-2021_17-05-52.sb3-24
	400196403_25-05-2021_07-11-01.sb3-4
	400105000_23-05-2021_03-59-30.sb3-18
	402065080_22-05-2021_13-42-19.sb3-7
	400080213_22-05-2021_13-15-39.sb3-18
	400196403_25-05-2021_07-11-01.sb3-22
	400196403_25-05-2021_07-11-01.sb3-19
	401067336_22-05-2021_08-04-01.sb3-12
	402120551_25-05-2021_16-34-00.sb3-21
	402110837_25-05-2021_04-23-07.sb3-23
	400129563_23-05-2021_18-28-01.sb3-9
	402133472_26-05-2021_12-44-10.sb3-9
	500001280_13-05-2021_16-11-29.sb3-10
	400057070_21-05-2021_21-42-47.sb3-7
	401034887_21-05-2021_07-12-06.sb3-1
	402067929_22-05-2021_17-53-36.sb3-15
	402069793_22-05-2021_20-24-02.sb3-4
	400105000_23-05-2021_03-59-30.sb3-6
	402067929_22-05-2021_17-53-36.sb3-20
	402067929_22-05-2021_17-53-36.sb3-24
	400014662_13-05-2021_19-31-18.sb3-17
	402090833_24-05-2021_02-09-17.sb3-6
	402042723_21-05-2021_09-19-34.sb3-6
	402093977_24-05-2021_06-14-16.sb3-2
	402133472_26-05-2021_12-44-10.sb3-20
	402093627_24-05-2021_05-43-52.sb3-28
	400209349_25-05-2021_13-58-54.sb3-10
	402067929_22-05-2021_17-53-36.sb3-29
	402120934_25-05-2021_16-52-51.sb3-10
	402065080_22-05-2021_13-42-19.sb3-1
	400080213_22-05-2021_13-15-39.sb3-27
	400198571_25-05-2021_08-21-54.sb3-24
	501004945_13-05-2021_18-47-16.sb3-8
	400057070_21-05-2021_21-42-47.sb3-16
	402120551_25-05-2021_16-34-00.sb3-5
	400003051_13-05-2021_11-57-04.sb3-8
	400047369_21-05-2021_13-46-03.sb3-14
	401029644_21-05-2021_03-22-33.sb3-13
	402093627_24-05-2021_05-43-52.sb3-19
	400198571_25-05-2021_08-21-54.sb3-5
	402133472_26-05-2021_12-44-10.sb3-11
	402042723_21-05-2021_09-19-34.sb3-23
	401112909_23-05-2021_18-18-33.sb3-7
	400065311_22-05-2021_03-35-02.sb3-21
	400196403_25-05-2021_07-11-01.sb3-21
	400196403_25-05-2021_07-11-01.sb3-1
	400008389_13-05-2021_15-13-23.sb3-12
	402056324_22-05-2021_20-38-15.sb3-29
	401034887_21-05-2021_07-12-06.sb3-28
	402093627_24-05-2021_05-43-52.sb3-18
	400105000_23-05-2021_03-59-30.sb3-26
	400104684_23-05-2021_03-47-50.sb3-9
	402067929_22-05-2021_17-53-36.sb3-25
	402120551_25-05-2021_16-34-00.sb3-10
	401049888_21-05-2021_18-36-32.sb3-13
	401048206_21-05-2021_17-05-52.sb3-25
	402042723_21-05-2021_09-19-34.sb3-11
	402090833_24-05-2021_02-09-17.sb3-9
	402042723_21-05-2021_09-19-34.sb3-24
	401112909_23-05-2021_18-18-33.sb3-10
	401005205_13-05-2021_17-44-40.sb3-15
	402120934_25-05-2021_16-52-51.sb3-27
	402089829_24-05-2021_14-03-01.sb3-9
	401048206_21-05-2021_17-05-52.sb3-10
	500004688_13-05-2021_18-05-11.sb3-13
	400129563_23-05-2021_18-28-01.sb3-26
	402027916_20-05-2021_22-58-06.sb3-3
	400200904_25-05-2021_09-31-00.sb3-20
	400129563_23-05-2021_18-28-01.sb3-11
	401112909_23-05-2021_18-18-33.sb3-6
	402093627_24-05-2021_05-43-52.sb3-4
	401097585_23-05-2021_06-38-38.sb3-2
	400080213_22-05-2021_13-15-39.sb3-8
	402005585_13-05-2021_17-36-52.sb3-19
	402093627_24-05-2021_05-43-52.sb3-24
	400105000_23-05-2021_03-59-30.sb3-17
	401025423_21-05-2021_00-07-50.sb3-3
	402067929_22-05-2021_17-53-36.sb3-3
	400148577_24-05-2021_05-04-47.sb3-5
	402042723_21-05-2021_09-19-34.sb3-16
	402120551_25-05-2021_16-34-00.sb3-14
	400019370_13-05-2021_23-32-31.sb3-8
	400097735_22-05-2021_23-40-58.sb3-10
	400080213_22-05-2021_13-15-39.sb3-4
	400167875_24-05-2021_15-27-24.sb3-21
	501004945_13-05-2021_18-47-16.sb3-18
	401067336_22-05-2021_08-04-01.sb3-8
	401034887_21-05-2021_07-12-06.sb3-11
	401034887_21-05-2021_07-12-06.sb3-19
	400047369_21-05-2021_13-46-03.sb3-2
	400167875_24-05-2021_15-27-24.sb3-8
	402027858_20-05-2021_22-56-14.sb3-24
	401097585_23-05-2021_06-38-38.sb3-22
	402090833_24-05-2021_02-09-17.sb3-27
	500004688_13-05-2021_18-05-11.sb3-16
	401029644_21-05-2021_03-22-33.sb3-9
	400209349_25-05-2021_13-58-54.sb3-29
	402120551_25-05-2021_16-34-00.sb3-12
	402120551_25-05-2021_16-34-00.sb3-17
	400047369_21-05-2021_13-46-03.sb3-23
	402065080_22-05-2021_13-42-19.sb3-20
	400129563_23-05-2021_18-28-01.sb3-8
	402079223_23-05-2021_08-19-32.sb3-14
	401048206_21-05-2021_17-05-52.sb3-20
	400167875_24-05-2021_15-27-24.sb3-29
	402065080_22-05-2021_13-42-19.sb3-11
	401029644_21-05-2021_03-22-33.sb3-22
	402056324_22-05-2021_20-38-15.sb3-2
	401112909_23-05-2021_18-18-33.sb3-15
	401034887_21-05-2021_07-12-06.sb3-13
	400057070_21-05-2021_21-42-47.sb3-1
	400157071_24-05-2021_09-39-26.sb3-25
	401097585_23-05-2021_06-38-38.sb3-28
	400162442_24-05-2021_12-28-02.sb3-20
	401112909_23-05-2021_18-18-33.sb3-12
	402090833_24-05-2021_02-09-17.sb3-29
	401051703_21-05-2021_20-36-31.sb3-8
	402093627_24-05-2021_05-43-52.sb3-23
	400013273_13-05-2021_18-32-21.sb3-4
	401025423_21-05-2021_00-07-50.sb3-2
	400035767_21-05-2021_05-49-54.sb3-28
	400080213_22-05-2021_13-15-39.sb3-20
	402042723_21-05-2021_09-19-34.sb3-13
	402138200_26-05-2021_18-36-38.sb3-2
	402120551_25-05-2021_16-34-00.sb3-4
	402115403_25-05-2021_10-02-40.sb3-10
	500004688_13-05-2021_18-05-11.sb3-10
	402120551_25-05-2021_16-34-00.sb3-9
	400198571_25-05-2021_08-21-54.sb3-15
	501004945_13-05-2021_18-47-16.sb3-22
	402082191_23-05-2021_11-55-53.sb3-4
	400209349_25-05-2021_13-58-54.sb3-27
	400105000_23-05-2021_03-59-30.sb3-25
	401021046_20-05-2021_20-49-21.sb3-4
	400198571_25-05-2021_08-21-54.sb3-14
	400057070_21-05-2021_21-42-47.sb3-13
	400167875_24-05-2021_15-27-24.sb3-12
	400206880_25-05-2021_12-41-18.sb3-17
	402093627_24-05-2021_05-43-52.sb3-16
	402093627_24-05-2021_05-43-52.sb3-20
	402067929_22-05-2021_17-53-36.sb3-4
	401097585_23-05-2021_06-38-38.sb3-5
	501004945_13-05-2021_18-47-16.sb3-9
	501017644_14-05-2021_05-27-13.sb3-8
	402156304_27-05-2021_17-21-21.sb3-25
	401051703_21-05-2021_20-36-31.sb3-20
	400198571_25-05-2021_08-21-54.sb3-27
	400008389_13-05-2021_15-13-23.sb3-5
	401048206_21-05-2021_17-05-52.sb3-23
	402065080_22-05-2021_13-42-19.sb3-10
	400003051_13-05-2021_11-57-04.sb3-11
	401076593_22-05-2021_14-39-24.sb3-11
	402090833_24-05-2021_02-09-17.sb3-20
	402027916_20-05-2021_22-58-06.sb3-2
	500004688_13-05-2021_18-05-11.sb3-11
	400035767_21-05-2021_05-49-54.sb3-19
	400198571_25-05-2021_08-21-54.sb3-21
	400047369_21-05-2021_13-46-03.sb3-29
	402120551_25-05-2021_16-34-00.sb3-18
	402099581_24-05-2021_13-44-20.sb3-12
	400169048_24-05-2021_16-02-41.sb3-21
	400200904_25-05-2021_09-31-00.sb3-17
	402090833_24-05-2021_02-09-17.sb3-22
	400209349_25-05-2021_13-58-54.sb3-20
	400080213_22-05-2021_13-15-39.sb3-7
	402083066_23-05-2021_13-24-35.sb3-7
	400013273_13-05-2021_18-32-21.sb3-12
	400198571_25-05-2021_08-21-54.sb3-25
	402133472_26-05-2021_12-44-10.sb3-23
	402111922_25-05-2021_05-35-39.sb3-20
	400129563_23-05-2021_18-28-01.sb3-21
	401097585_23-05-2021_06-38-38.sb3-8
	402120551_25-05-2021_16-34-00.sb3-19
	402089829_24-05-2021_14-03-01.sb3-12
	400003051_13-05-2021_11-57-04.sb3-22
	501004945_13-05-2021_18-47-16.sb3-14
	402056324_22-05-2021_20-38-15.sb3-6
	402083066_23-05-2021_13-24-35.sb3-1
	400196403_25-05-2021_07-11-01.sb3-23
	400162661_24-05-2021_12-34-05.sb3-26
	402090833_24-05-2021_02-09-17.sb3-4
	400104684_23-05-2021_03-47-50.sb3-18
	500004688_13-05-2021_18-05-11.sb3-22
	401029644_21-05-2021_03-22-33.sb3-18
	400198571_25-05-2021_08-21-54.sb3-8
	401127332_24-05-2021_05-18-27.sb3-19
	401025423_21-05-2021_00-07-50.sb3-7
	402083066_23-05-2021_13-24-35.sb3-27
	400014662_13-05-2021_19-31-18.sb3-10
	401097585_23-05-2021_06-38-38.sb3-7
	402065080_22-05-2021_13-42-19.sb3-27
	400080213_22-05-2021_13-15-39.sb3-28
	401123743_24-05-2021_02-58-06.sb3-24
	400015349_13-05-2021_19-57-31.sb3-18
	400198571_25-05-2021_08-21-54.sb3-18
	402027916_20-05-2021_22-58-06.sb3-8
	402133472_26-05-2021_12-44-10.sb3-27
	401085294_22-05-2021_21-37-41.sb3-19
	401023018_20-05-2021_22-21-10.sb3-11
	401017721_14-05-2021_03-38-08.sb3-3
	400167993_24-05-2021_15-30-15.sb3-18
	400198571_25-05-2021_08-21-54.sb3-1
	402133472_26-05-2021_12-44-10.sb3-14
	401127332_24-05-2021_05-18-27.sb3-24
	400209349_25-05-2021_13-58-54.sb3-5
	402042723_21-05-2021_09-19-34.sb3-8
	401051703_21-05-2021_20-36-31.sb3-12
	402031781_21-05-2021_01-28-44.sb3-12
	402115403_25-05-2021_10-02-40.sb3-27
	402067929_22-05-2021_17-53-36.sb3-28
	401051703_21-05-2021_20-36-31.sb3-5
	402112809_25-05-2021_06-57-52.sb3-17
	400198571_25-05-2021_08-21-54.sb3-28
	402042723_21-05-2021_09-19-34.sb3-10
	400013273_13-05-2021_18-32-21.sb3-8
	402090833_24-05-2021_02-09-17.sb3-14
	400167875_24-05-2021_15-27-24.sb3-3
	401017721_14-05-2021_03-38-08.sb3-25
	402156304_27-05-2021_17-21-21.sb3-5
	400003051_13-05-2021_11-57-04.sb3-3
	402133472_26-05-2021_12-44-10.sb3-6
	400148577_24-05-2021_05-04-47.sb3-16
	501004945_13-05-2021_18-47-16.sb3-21
	402090833_24-05-2021_02-09-17.sb3-1
	402082191_23-05-2021_11-55-53.sb3-15
	400229625_10-06-2021_10-05-08.sb3-21
	400080213_22-05-2021_13-15-39.sb3-19
	401051703_21-05-2021_20-36-31.sb3-24
	401075568_22-05-2021_13-51-55.sb3-30
	400198571_25-05-2021_08-21-54.sb3-29
	400039246_21-05-2021_08-20-51.sb3-2
	501017644_14-05-2021_05-27-13.sb3-5
	400014662_13-05-2021_19-31-18.sb3-15
	402078616_23-05-2021_07-34-04.sb3-5
	400097666_22-05-2021_23-38-55.sb3-19
	402093627_24-05-2021_05-43-52.sb3-29
	400105000_23-05-2021_03-59-30.sb3-16
	400105000_23-05-2021_03-59-30.sb3-13
	402083066_23-05-2021_13-24-35.sb3-21
	400198571_25-05-2021_08-21-54.sb3-9
	402027916_20-05-2021_22-58-06.sb3-5
	400042619_21-05-2021_10-36-31.sb3-20
	401097585_23-05-2021_06-38-38.sb3-21
	400013273_13-05-2021_18-32-21.sb3-16
	400047369_21-05-2021_13-46-03.sb3-19
	402079223_23-05-2021_08-19-32.sb3-20
	400003051_13-05-2021_11-57-04.sb3-17
	402090833_24-05-2021_02-09-17.sb3-12
	402090833_24-05-2021_02-09-17.sb3-25
	401048206_21-05-2021_17-05-52.sb3-22
	400047369_21-05-2021_13-46-03.sb3-4
	402133472_26-05-2021_12-44-10.sb3-15
	401034887_21-05-2021_07-12-06.sb3-20
	401025423_21-05-2021_00-07-50.sb3-21
	402120551_25-05-2021_16-34-00.sb3-16
	400035767_21-05-2021_05-49-54.sb3-3
	400103821_23-05-2021_03-12-20.sb3-5
	402083066_23-05-2021_13-24-35.sb3-18
	400167875_24-05-2021_15-27-24.sb3-20
	402078616_23-05-2021_07-34-04.sb3-17
	400080213_22-05-2021_13-15-39.sb3-3
	401123743_24-05-2021_02-58-06.sb3-27
	401076593_22-05-2021_14-39-24.sb3-17
	402069793_22-05-2021_20-24-02.sb3-19
	401112909_23-05-2021_18-18-33.sb3-28
	400105000_23-05-2021_03-59-30.sb3-29
	401075568_22-05-2021_13-51-55.sb3-12
	401051703_21-05-2021_20-36-31.sb3-6
	501017644_14-05-2021_05-27-13.sb3-13
	400162661_24-05-2021_12-34-05.sb3-27
	400080213_22-05-2021_13-15-39.sb3-16
	500004688_13-05-2021_18-05-11.sb3-19
	402166575_28-05-2021_08-44-11.sb3-8
	401097585_23-05-2021_06-38-38.sb3-27
	400200904_25-05-2021_09-31-00.sb3-5
	401112909_23-05-2021_18-18-33.sb3-9
	400080213_22-05-2021_13-15-39.sb3-21
	400167875_24-05-2021_15-27-24.sb3-10
	402042723_21-05-2021_09-19-34.sb3-2
	400097666_22-05-2021_23-38-55.sb3-30
	402132838_26-05-2021_11-47-43.sb3-2
	402067929_22-05-2021_17-53-36.sb3-10
	401029644_21-05-2021_03-22-33.sb3-23
	402056324_22-05-2021_20-38-15.sb3-23
	400097735_22-05-2021_23-40-58.sb3-7
	400196403_25-05-2021_07-11-01.sb3-17
	400065311_22-05-2021_03-35-02.sb3-15
	400057070_21-05-2021_21-42-47.sb3-25
	400013273_13-05-2021_18-32-21.sb3-20
	500004688_13-05-2021_18-05-11.sb3-2
	400104684_23-05-2021_03-47-50.sb3-14
	400006593_13-05-2021_14-07-40.sb3-25
	402133472_26-05-2021_12-44-10.sb3-19
	402042723_21-05-2021_09-19-34.sb3-5
	401097585_23-05-2021_06-38-38.sb3-29
	401112909_23-05-2021_18-18-33.sb3-11
	401048206_21-05-2021_17-05-52.sb3-9
	402078616_23-05-2021_07-34-04.sb3-11
	402082191_23-05-2021_11-55-53.sb3-13
	400057070_21-05-2021_21-42-47.sb3-19
	401075568_22-05-2021_13-51-55.sb3-29
	401097585_23-05-2021_06-38-38.sb3-1
	401034887_21-05-2021_07-12-06.sb3-25
	401127332_24-05-2021_05-18-27.sb3-7
	402166984_28-05-2021_09-10-43.sb3-8
	400099625_23-05-2021_00-52-03.sb3-17
	402067929_22-05-2021_17-53-36.sb3-11
	401112909_23-05-2021_18-18-33.sb3-26
	500004688_13-05-2021_18-05-11.sb3-1
	400195007_25-05-2021_06-23-03.sb3-2
	402133472_26-05-2021_12-44-10.sb3-28
	402042723_21-05-2021_09-19-34.sb3-27
	401112909_23-05-2021_18-18-33.sb3-13
	400071515_22-05-2021_08-01-22.sb3-3
	500021273_14-05-2021_04-29-00.sb3-13
	402147112_27-05-2021_20-05-15.sb3-7
	401127332_24-05-2021_05-18-27.sb3-6
	402150532_27-05-2021_10-21-47.sb3-18
	401051703_21-05-2021_20-36-31.sb3-25
	400057070_21-05-2021_21-42-47.sb3-8
	400047369_21-05-2021_13-46-03.sb3-24
	401048206_21-05-2021_17-05-52.sb3-1
	402065080_22-05-2021_13-42-19.sb3-19
	401025423_21-05-2021_00-07-50.sb3-4
	500001280_13-05-2021_16-11-29.sb3-23
	402056324_22-05-2021_20-38-15.sb3-27
	402067929_22-05-2021_17-53-36.sb3-18
	400162661_24-05-2021_12-34-05.sb3-14
	500004688_13-05-2021_18-05-11.sb3-20
	500004688_13-05-2021_18-05-11.sb3-5
	402090833_24-05-2021_02-09-17.sb3-10
	401048206_21-05-2021_17-05-52.sb3-30
	402099581_24-05-2021_13-44-20.sb3-13
	402105453_24-05-2021_22-34-35.sb3-16
	400080213_22-05-2021_13-15-39.sb3-1
	400198571_25-05-2021_08-21-54.sb3-13
	402027858_20-05-2021_22-56-14.sb3-6
	400129563_23-05-2021_18-28-01.sb3-3
	402093627_24-05-2021_05-43-52.sb3-5
	402093627_24-05-2021_05-43-52.sb3-11
	402067929_22-05-2021_17-53-36.sb3-22
	401097585_23-05-2021_06-38-38.sb3-26
	402065080_22-05-2021_13-42-19.sb3-2
	401048206_21-05-2021_17-05-52.sb3-26
	401048206_21-05-2021_17-05-52.sb3-12
	501004945_13-05-2021_18-47-16.sb3-29
	400152976_24-05-2021_07-25-47.sb3-12
	400057070_21-05-2021_21-42-47.sb3-28
	402093627_24-05-2021_05-43-52.sb3-13
	400196403_25-05-2021_07-11-01.sb3-6
	402067929_22-05-2021_17-53-36.sb3-2
	400155840_24-05-2021_08-59-27.sb3-7
	402065080_22-05-2021_13-42-19.sb3-28
	400105000_23-05-2021_03-59-30.sb3-28
	400047369_21-05-2021_13-46-03.sb3-20
	501018355_14-05-2021_05-53-20.sb3-23
	401123743_24-05-2021_02-58-06.sb3-26
	401025423_21-05-2021_00-07-50.sb3-28
	402099581_24-05-2021_13-44-20.sb3-6
	402065080_22-05-2021_13-42-19.sb3-4
	401034887_21-05-2021_07-12-06.sb3-26
	401097585_23-05-2021_06-38-38.sb3-20
	401127332_24-05-2021_05-18-27.sb3-10
	400158396_24-05-2021_10-21-04.sb3-25
	401051703_21-05-2021_20-36-31.sb3-14
	400014662_13-05-2021_19-31-18.sb3-16
	401005205_13-05-2021_17-44-40.sb3-9
	402042723_21-05-2021_09-19-34.sb3-19
	400152976_24-05-2021_07-25-47.sb3-18
	402093627_24-05-2021_05-43-52.sb3-27
	400198571_25-05-2021_08-21-54.sb3-12
	400148577_24-05-2021_05-04-47.sb3-14
	402065080_22-05-2021_13-42-19.sb3-5
	402090833_24-05-2021_02-09-17.sb3-5
	401029644_21-05-2021_03-22-33.sb3-1
	400047369_21-05-2021_13-46-03.sb3-6
	402067929_22-05-2021_17-53-36.sb3-26
	400105000_23-05-2021_03-59-30.sb3-8
	402126326_26-05-2021_03-42-47.sb3-24
	402138200_26-05-2021_18-36-38.sb3-27
	402120551_25-05-2021_16-34-00.sb3-3
	400047369_21-05-2021_13-46-03.sb3-11
	402093977_24-05-2021_06-14-16.sb3-5
	401097585_23-05-2021_06-38-38.sb3-24
	400169048_24-05-2021_16-02-41.sb3-9
	400167875_24-05-2021_15-27-24.sb3-13
	402067929_22-05-2021_17-53-36.sb3-5
	402027916_20-05-2021_22-58-06.sb3-1
	402056324_22-05-2021_20-38-15.sb3-30
	401067336_22-05-2021_08-04-01.sb3-20
	401127332_24-05-2021_05-18-27.sb3-9
	402093627_24-05-2021_05-43-52.sb3-3
	400169048_24-05-2021_16-02-41.sb3-16
	400104684_23-05-2021_03-47-50.sb3-15
	400129563_23-05-2021_18-28-01.sb3-6
	400013273_13-05-2021_18-32-21.sb3-14
	501004945_13-05-2021_18-47-16.sb3-6
	400046431_21-05-2021_13-08-09.sb3-23
	400047369_21-05-2021_13-46-03.sb3-9
	400097735_22-05-2021_23-40-58.sb3-30
	401112909_23-05-2021_18-18-33.sb3-14
	402093627_24-05-2021_05-43-52.sb3-25
	402150532_27-05-2021_10-21-47.sb3-8
	400014662_13-05-2021_19-31-18.sb3-14
	402027916_20-05-2021_22-58-06.sb3-10
	402156304_27-05-2021_17-21-21.sb3-30
	402090833_24-05-2021_02-09-17.sb3-11
	501018355_14-05-2021_05-53-20.sb3-1
	401075568_22-05-2021_13-51-55.sb3-24
	402027916_20-05-2021_22-58-06.sb3-11
	402114357_25-05-2021_08-49-16.sb3-1
	400162661_24-05-2021_12-34-05.sb3-11
	402138200_26-05-2021_18-36-38.sb3-22
	402090833_24-05-2021_02-09-17.sb3-24
	500004688_13-05-2021_18-05-11.sb3-26
	500004688_13-05-2021_18-05-11.sb3-18
	400047369_21-05-2021_13-46-03.sb3-10
	402133472_26-05-2021_12-44-10.sb3-29
	402048909_21-05-2021_15-58-54.sb3-6
	400167875_24-05-2021_15-27-24.sb3-16
	501004945_13-05-2021_18-47-16.sb3-20
	402067929_22-05-2021_17-53-36.sb3-17
	401048206_21-05-2021_17-05-52.sb3-6
	401025423_21-05-2021_00-07-50.sb3-10
	400003051_13-05-2021_11-57-04.sb3-27
	400158396_24-05-2021_10-21-04.sb3-9
	402065080_22-05-2021_13-42-19.sb3-30
	402086762_23-05-2021_19-05-50.sb3-6
	400047369_21-05-2021_13-46-03.sb3-17
	400198571_25-05-2021_08-21-54.sb3-19
	401112909_23-05-2021_18-18-33.sb3-30
	401067336_22-05-2021_08-04-01.sb3-10
	401051125_21-05-2021_19-53-52.sb3-22
	401051703_21-05-2021_20-36-31.sb3-19
	401025423_21-05-2021_00-07-50.sb3-19
	400195007_25-05-2021_06-23-03.sb3-6
	401051703_21-05-2021_20-36-31.sb3-13
	400162661_24-05-2021_12-34-05.sb3-5
	400057070_21-05-2021_21-42-47.sb3-6
	400097666_22-05-2021_23-38-55.sb3-8
	400105000_23-05-2021_03-59-30.sb3-24
	500004688_13-05-2021_18-05-11.sb3-7
	402067929_22-05-2021_17-53-36.sb3-30
	400196403_25-05-2021_07-11-01.sb3-14
	400014662_13-05-2021_19-31-18.sb3-8
	400198571_25-05-2021_08-21-54.sb3-7
	402090833_24-05-2021_02-09-17.sb3-2
	401112909_23-05-2021_18-18-33.sb3-29
	402120551_25-05-2021_16-34-00.sb3-1
	401048206_21-05-2021_17-05-52.sb3-21
	402027916_20-05-2021_22-58-06.sb3-15
	402093627_24-05-2021_05-43-52.sb3-7
	400167875_24-05-2021_15-27-24.sb3-24
	402099581_24-05-2021_13-44-20.sb3-9
	400013273_13-05-2021_18-32-21.sb3-3
	500001280_13-05-2021_16-11-29.sb3-30
	401051703_21-05-2021_20-36-31.sb3-10
	402031781_21-05-2021_01-28-44.sb3-1
	401112909_23-05-2021_18-18-33.sb3-21
	400099625_23-05-2021_00-52-03.sb3-18
	400095472_22-05-2021_22-15-37.sb3-1
	402042723_21-05-2021_09-19-34.sb3-3
	500004688_13-05-2021_18-05-11.sb3-28
	402027916_20-05-2021_22-58-06.sb3-23
	400209349_25-05-2021_13-58-54.sb3-26
	401075568_22-05-2021_13-51-55.sb3-8
	500004688_13-05-2021_18-05-11.sb3-12
	402120551_25-05-2021_16-34-00.sb3-7

Results for which Random performs better; Mutation Score: 

Random better than MIO in project 401050644_21-05-2021_19-23-54.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 400226107_26-05-2021_01-56-34.sb3-KRM by a Mutation Score of 100.0 %
Random better than MIO in project 400226107_26-05-2021_01-56-34.sb3-AOR by a Mutation Score of 100.0 %
Random better than MIO in project 400027550_20-05-2021_23-42-14.sb3-KRM by a Mutation Score of 96.66667 %
Random better than MIO in project 400226107_26-05-2021_01-56-34.sb3-NCM by a Mutation Score of 71.42857 %
Random better than MIO in project 400226107_26-05-2021_01-56-34.sb3-ROR by a Mutation Score of 69.23077 %
Random better than MIO in project 402067929_22-05-2021_17-53-36.sb3-NCM by a Mutation Score of 69.23077 %
Random better than MIO in project 400027550_20-05-2021_23-42-14.sb3-SDM by a Mutation Score of 65.83333 %
Random better than MIO in project 400226107_26-05-2021_01-56-34.sb3-VRM by a Mutation Score of 53.33333 %
Random better than MIO in project 400226107_26-05-2021_01-56-34.sb3-SBD by a Mutation Score of 51.04167 %
Random better than MIO in project 402067929_22-05-2021_17-53-36.sb3-SDM by a Mutation Score of 50.67873 %
Random better than MIO in project 402050824_21-05-2021_18-41-37.sb3-ROR by a Mutation Score of 50.0 %
Random better than MIO in project 402067929_22-05-2021_17-53-36.sb3-KRM by a Mutation Score of 48.07692 %
Random better than MIO in project 400226107_26-05-2021_01-56-34.sb3-SDM by a Mutation Score of 44.73684 %
Random better than MIO in project 402133472_26-05-2021_12-44-10.sb3-NCM by a Mutation Score of 37.93103 %
Random better than MIO in project 400027550_20-05-2021_23-42-14.sb3-SBD by a Mutation Score of 36.55678 %
Random better than MIO in project 402067929_22-05-2021_17-53-36.sb3-SBD by a Mutation Score of 34.8951 %
Random better than MIO in project 401051703_21-05-2021_20-36-31.sb3-KRM by a Mutation Score of 34.10628 %
Random better than MIO in project 402107829_25-05-2021_01-31-52.sb3-SDM by a Mutation Score of 33.33333 %
Random better than MIO in project 400057070_21-05-2021_21-42-47.sb3-NCM by a Mutation Score of 32.29885 %
Random better than MIO in project 400047369_21-05-2021_13-46-03.sb3-NCM by a Mutation Score of 32.06897 %
Random better than MIO in project 400080959_22-05-2021_13-40-50.sb3-SDM by a Mutation Score of 31.83333 %
Random better than MIO in project 400229625_10-06-2021_10-05-08.sb3-Original by a Mutation Score of 31.05413 %
Random better than MIO in project 501012618_14-05-2021_01-31-09.sb3-SBD by a Mutation Score of 30.30303 %
Random better than MIO in project 402019196_14-05-2021_02-38-32.sb3-SBD by a Mutation Score of 28.42775 %
Random better than MIO in project 400057070_21-05-2021_21-42-47.sb3-KRM by a Mutation Score of 27.80172 %
Random better than MIO in project 402065080_22-05-2021_13-42-19.sb3-LOR by a Mutation Score of 27.27273 %
Random better than MIO in project 400009262_13-05-2021_15-44-59.sb3-SDM by a Mutation Score of 26.60099 %
Random better than MIO in project 400003051_13-05-2021_11-57-04.sb3-LOR by a Mutation Score of 25.56779 %
Random better than MIO in project 402123128_26-05-2021_13-15-06.sb3-SBD by a Mutation Score of 25.55556 %
Random better than MIO in project 402107829_25-05-2021_01-31-52.sb3-SBD by a Mutation Score of 24.94692 %
Random better than MIO in project 401029644_21-05-2021_03-22-33.sb3-Original by a Mutation Score of 24.44444 %
Random better than MIO in project 400057070_21-05-2021_21-42-47.sb3-SDM by a Mutation Score of 24.22414 %
Random better than MIO in project 401051703_21-05-2021_20-36-31.sb3-NCM by a Mutation Score of 24.15721 %
Random better than MIO in project 400080213_22-05-2021_13-15-39.sb3-NCM by a Mutation Score of 24.13793 %
Random better than MIO in project 400198964_25-05-2021_08-34-23.sb3-KRM by a Mutation Score of 24.13793 %
Random better than MIO in project 400003051_13-05-2021_11-57-04.sb3-SDM by a Mutation Score of 23.68047 %
Random better than MIO in project 402071987_22-05-2021_23-51-39.sb3-KRM by a Mutation Score of 23.33333 %
Random better than MIO in project 400062416_22-05-2021_01-33-43.sb3-KRM by a Mutation Score of 23.33333 %
Random better than MIO in project 402133472_26-05-2021_12-44-10.sb3-KRM by a Mutation Score of 23.27586 %
Random better than MIO in project 400105000_23-05-2021_03-59-30.sb3-Original by a Mutation Score of 23.21839 %
Random better than MIO in project 402004891_13-05-2021_17-14-01.sb3-SBD by a Mutation Score of 22.56614 %
Random better than MIO in project 402031781_21-05-2021_01-28-44.sb3-Original by a Mutation Score of 22.38095 %
Random better than MIO in project 400057070_21-05-2021_21-42-47.sb3-AOR by a Mutation Score of 21.57088 %
Random better than MIO in project 400003051_13-05-2021_11-57-04.sb3-KRM by a Mutation Score of 21.52075 %
Random better than MIO in project 400132887_23-05-2021_20-21-34.sb3-VRM by a Mutation Score of 21.42857 %
Random better than MIO in project 402051922_21-05-2021_20-10-22.sb3-ROR by a Mutation Score of 21.19048 %
Random better than MIO in project 402019196_14-05-2021_02-38-32.sb3-SDM by a Mutation Score of 21.10345 %
Random better than MIO in project 401051703_21-05-2021_20-36-31.sb3-VRM by a Mutation Score of 20.98964 %
Random better than MIO in project 400003051_13-05-2021_11-57-04.sb3-NCM by a Mutation Score of 20.50821 %
Random better than MIO in project 400080213_22-05-2021_13-15-39.sb3-SDM by a Mutation Score of 20.25862 %
Random better than MIO in project 400009262_13-05-2021_15-44-59.sb3-SBD by a Mutation Score of 20.11494 %
Random better than MIO in project 401034887_21-05-2021_07-12-06.sb3-ROR by a Mutation Score of 20.0 %
Random better than MIO in project 400147783_24-05-2021_04-36-29.sb3-KRM by a Mutation Score of 20.0 %
Random better than MIO in project 400003051_13-05-2021_11-57-04.sb3-ROR by a Mutation Score of 19.97913 %
Random better than MIO in project 400003051_13-05-2021_11-57-04.sb3-VRM by a Mutation Score of 19.91171 %
Random better than MIO in project 400047369_21-05-2021_13-46-03.sb3-ROR by a Mutation Score of 19.54023 %
Random better than MIO in project 402069793_22-05-2021_20-24-02.sb3-ROR by a Mutation Score of 19.07407 %
Random better than MIO in project 400196490_25-05-2021_07-14-16.sb3-SBD by a Mutation Score of 18.88889 %
Random better than MIO in project 401127332_24-05-2021_05-18-27.sb3-Original by a Mutation Score of 18.52941 %
Random better than MIO in project 400170153_24-05-2021_16-39-36.sb3-SBD by a Mutation Score of 18.32891 %
Random better than MIO in project 400170153_24-05-2021_16-39-36.sb3-SDM by a Mutation Score of 18.32512 %
Random better than MIO in project 400044609_21-05-2021_11-53-56.sb3-SBD by a Mutation Score of 17.89474 %
Random better than MIO in project 401067336_22-05-2021_08-04-01.sb3-SDM by a Mutation Score of 17.81609 %
Random better than MIO in project 402132838_26-05-2021_11-47-43.sb3-Original by a Mutation Score of 17.58621 %
Random better than MIO in project 401051703_21-05-2021_20-36-31.sb3-SDM by a Mutation Score of 17.24399 %
Random better than MIO in project 401034887_21-05-2021_07-12-06.sb3-NCM by a Mutation Score of 16.66667 %
Random better than MIO in project 401034887_21-05-2021_07-12-06.sb3-VRM by a Mutation Score of 16.66667 %
Random better than MIO in project 400103821_23-05-2021_03-12-20.sb3-AOR by a Mutation Score of 16.66667 %
Random better than MIO in project 400104684_23-05-2021_03-47-50.sb3-ROR by a Mutation Score of 16.13793 %
Random better than MIO in project 400057070_21-05-2021_21-42-47.sb3-SBD by a Mutation Score of 15.95527 %
Random better than MIO in project 400003051_13-05-2021_11-57-04.sb3-SBD by a Mutation Score of 15.87202 %
Random better than MIO in project 500021406_14-05-2021_04-34-19.sb3-SBD by a Mutation Score of 15.71429 %
Random better than MIO in project 400080213_22-05-2021_13-15-39.sb3-VRM by a Mutation Score of 15.51724 %
Random better than MIO in project 400080213_22-05-2021_13-15-39.sb3-ROR by a Mutation Score of 15.51724 %
Random better than MIO in project 501018355_14-05-2021_05-53-20.sb3-SDM by a Mutation Score of 15.38462 %
Random better than MIO in project 402060195_22-05-2021_07-31-30.sb3-ROR by a Mutation Score of 15.33193 %
Random better than MIO in project 400080959_22-05-2021_13-40-50.sb3-SBD by a Mutation Score of 15.3271 %
Random better than MIO in project 400120302_23-05-2021_13-06-59.sb3-VRM by a Mutation Score of 15.2381 %
Random better than MIO in project 402065080_22-05-2021_13-42-19.sb3-NCM by a Mutation Score of 14.65235 %
Random better than MIO in project 402089829_24-05-2021_14-03-01.sb3-KRM by a Mutation Score of 14.4958 %
Random better than MIO in project 401051703_21-05-2021_20-36-31.sb3-SBD by a Mutation Score of 14.32251 %
Random better than MIO in project 400003051_13-05-2021_11-57-04.sb3-AOR by a Mutation Score of 14.26576 %
Random better than MIO in project 400047369_21-05-2021_13-46-03.sb3-SDM by a Mutation Score of 13.9185 %
Random better than MIO in project 402133472_26-05-2021_12-44-10.sb3-SDM by a Mutation Score of 13.7931 %
Random better than MIO in project 402011201_13-05-2021_21-04-46.sb3-KRM by a Mutation Score of 13.7931 %
Random better than MIO in project 402011201_13-05-2021_21-04-46.sb3-AOR by a Mutation Score of 13.7931 %
Random better than MIO in project 400208877_25-05-2021_13-41-59.sb3-SDM by a Mutation Score of 13.7931 %
Random better than MIO in project 402083950_23-05-2021_14-26-13.sb3-SBD by a Mutation Score of 13.61905 %
Random better than MIO in project 402058399_22-05-2021_05-18-53.sb3-SBD by a Mutation Score of 13.52941 %
Random better than MIO in project 401067336_22-05-2021_08-04-01.sb3-VRM by a Mutation Score of 13.52785 %
Random better than MIO in project 401067336_22-05-2021_08-04-01.sb3-NCM by a Mutation Score of 13.52785 %
Random better than MIO in project 402083066_23-05-2021_13-24-35.sb3-Original by a Mutation Score of 13.33333 %
Random better than MIO in project 400152976_24-05-2021_07-25-47.sb3-Original by a Mutation Score of 13.33333 %
Random better than MIO in project 401051703_21-05-2021_20-36-31.sb3-ROR by a Mutation Score of 13.27457 %
Random better than MIO in project 400104684_23-05-2021_03-47-50.sb3-NCM by a Mutation Score of 13.15987 %
Random better than MIO in project 402064638_22-05-2021_13-19-16.sb3-SBD by a Mutation Score of 13.1109 %
Random better than MIO in project 400044609_21-05-2021_11-53-56.sb3-SDM by a Mutation Score of 13.07692 %
Random better than MIO in project 402175365_28-05-2021_17-45-37.sb3-VRM by a Mutation Score of 12.87356 %
Random better than MIO in project 400157071_24-05-2021_09-39-26.sb3-NCM by a Mutation Score of 12.85714 %
Random better than MIO in project 400080213_22-05-2021_13-15-39.sb3-SBD by a Mutation Score of 12.85266 %
Random better than MIO in project 400104684_23-05-2021_03-47-50.sb3-SDM by a Mutation Score of 12.65782 %
Random better than MIO in project 402133472_26-05-2021_12-44-10.sb3-SBD by a Mutation Score of 12.39515 %
Random better than MIO in project 402056324_22-05-2021_20-38-15.sb3-KRM by a Mutation Score of 12.38506 %
Random better than MIO in project 402083950_23-05-2021_14-26-13.sb3-SDM by a Mutation Score of 12.33333 %
Random better than MIO in project 401051703_21-05-2021_20-36-31.sb3-AOR by a Mutation Score of 12.23776 %
Random better than MIO in project 401075568_22-05-2021_13-51-55.sb3-NCM by a Mutation Score of 12.0 %
Random better than MIO in project 402065080_22-05-2021_13-42-19.sb3-SBD by a Mutation Score of 11.94922 %
Random better than MIO in project 400097735_22-05-2021_23-40-58.sb3-KRM by a Mutation Score of 11.86709 %
Random better than MIO in project 400221729_25-05-2021_22-19-47.sb3-VRM by a Mutation Score of 11.68831 %
Random better than MIO in project 402082191_23-05-2021_11-55-53.sb3-ROR by a Mutation Score of 11.66667 %
Random better than MIO in project 401034887_21-05-2021_07-12-06.sb3-SDM by a Mutation Score of 11.66667 %
Random better than MIO in project 402051922_21-05-2021_20-10-22.sb3-SDM by a Mutation Score of 11.54762 %
Random better than MIO in project 402114357_25-05-2021_08-49-16.sb3-ROR by a Mutation Score of 11.52299 %
Random better than MIO in project 401029944_21-05-2021_03-35-44.sb3-SBD by a Mutation Score of 11.50298 %
Random better than MIO in project 402002729_13-05-2021_15-56-02.sb3-SBD by a Mutation Score of 11.45833 %
Random better than MIO in project 402082191_23-05-2021_11-55-53.sb3-SDM by a Mutation Score of 11.42857 %
Random better than MIO in project 401067336_22-05-2021_08-04-01.sb3-SBD by a Mutation Score of 11.30074 %
Random better than MIO in project 400104684_23-05-2021_03-47-50.sb3-SBD by a Mutation Score of 11.28889 %
Random better than MIO in project 400209349_25-05-2021_13-58-54.sb3-SDM by a Mutation Score of 11.2069 %
Random better than MIO in project 402120934_25-05-2021_16-52-51.sb3-VRM by a Mutation Score of 11.11111 %
Random better than MIO in project 400001125_13-05-2021_10-46-43.sb3-NCM by a Mutation Score of 11.11111 %
Random better than MIO in project 400190148_25-05-2021_03-40-56.sb3-NCM by a Mutation Score of 11.11111 %
Random better than MIO in project 402056324_22-05-2021_20-38-15.sb3-NCM by a Mutation Score of 11.05364 %
Random better than MIO in project 501018355_14-05-2021_05-53-20.sb3-KRM by a Mutation Score of 10.98901 %
Random better than MIO in project 400047369_21-05-2021_13-46-03.sb3-SBD by a Mutation Score of 10.95521 %
Random better than MIO in project 402065080_22-05-2021_13-42-19.sb3-VRM by a Mutation Score of 10.88435 %
Random better than MIO in project 400207382_25-05-2021_12-56-00.sb3-NCM by a Mutation Score of 10.87302 %
Random better than MIO in project 402069793_22-05-2021_20-24-02.sb3-VRM by a Mutation Score of 10.74074 %
Random better than MIO in project 402090744_24-05-2021_02-02-14.sb3-SBD by a Mutation Score of 10.70175 %
Random better than MIO in project 400104684_23-05-2021_03-47-50.sb3-KRM by a Mutation Score of 10.66667 %
Random better than MIO in project 402071987_22-05-2021_23-51-39.sb3-SDM by a Mutation Score of 10.66667 %
Random better than MIO in project 400185430_25-05-2021_01-00-09.sb3-SBD by a Mutation Score of 10.65467 %
Random better than MIO in project 501018355_14-05-2021_05-53-20.sb3-VRM by a Mutation Score of 10.57692 %
Random better than MIO in project 402027916_20-05-2021_22-58-06.sb3-Original by a Mutation Score of 10.47745 %
Random better than MIO in project 401002875_13-05-2021_16-15-11.sb3-AOR by a Mutation Score of 10.34483 %
Random better than MIO in project 400167875_24-05-2021_15-27-24.sb3-KRM by a Mutation Score of 10.34483 %
Random better than MIO in project 401079091_22-05-2021_16-43-15.sb3-SDM by a Mutation Score of 10.34483 %
Random better than MIO in project 400167875_24-05-2021_15-27-24.sb3-SDM by a Mutation Score of 10.34483 %
Random better than MIO in project 400167875_24-05-2021_15-27-24.sb3-NCM by a Mutation Score of 10.34483 %
Random better than MIO in project 400026335_20-05-2021_22-51-52.sb3-NCM by a Mutation Score of 10.28097 %
Random better than MIO in project 400094748_22-05-2021_21-44-08.sb3-KRM by a Mutation Score of 10.25641 %
Random better than MIO in project 400181280_24-05-2021_22-43-25.sb3-SBD by a Mutation Score of 10.03295 %
Random better than MIO in project 402110837_25-05-2021_04-23-07.sb3-AOR by a Mutation Score of 10.0 %
Random better than MIO in project 402120934_25-05-2021_16-52-51.sb3-ROR by a Mutation Score of 10.0 %
Random better than MIO in project 401056872_22-05-2021_00-37-42.sb3-KRM by a Mutation Score of 10.0 %
Random better than MIO in project 402082191_23-05-2021_11-55-53.sb3-NCM by a Mutation Score of 10.0 %
Random better than MIO in project 401056872_22-05-2021_00-37-42.sb3-SDM by a Mutation Score of 10.0 %
Random better than MIO in project 400158074_24-05-2021_10-10-38.sb3-NCM by a Mutation Score of 10.0 %
Random better than MIO in project 401017721_14-05-2021_03-38-08.sb3-VRM by a Mutation Score of 10.0 %
Random better than MIO in project 402120934_25-05-2021_16-52-51.sb3-LOR by a Mutation Score of 10.0 %
Random better than MIO in project 402048909_21-05-2021_15-58-54.sb3-Original by a Mutation Score of 9.77011 %
Random better than MIO in project 401036342_21-05-2021_08-13-27.sb3-SBD by a Mutation Score of 9.75309 %
Random better than MIO in project 401048099_21-05-2021_17-00-32.sb3-SDM by a Mutation Score of 9.69828 %
Random better than MIO in project 400023990_20-05-2021_21-13-54.sb3-SDM by a Mutation Score of 9.66667 %
Random better than MIO in project 400209349_25-05-2021_13-58-54.sb3-KRM by a Mutation Score of 9.65517 %
Random better than MIO in project 401079517_22-05-2021_17-11-26.sb3-KRM by a Mutation Score of 9.65517 %
Random better than MIO in project 501018355_14-05-2021_05-53-20.sb3-SBD by a Mutation Score of 9.64798 %
Random better than MIO in project 402103622_24-05-2021_19-04-27.sb3-SBD by a Mutation Score of 9.60784 %
Random better than MIO in project 400209164_25-05-2021_13-52-42.sb3-ROR by a Mutation Score of 9.48276 %
Random better than MIO in project 402082191_23-05-2021_11-55-53.sb3-SBD by a Mutation Score of 9.44444 %
Random better than MIO in project 402090744_24-05-2021_02-02-14.sb3-SDM by a Mutation Score of 9.33333 %
Random better than MIO in project 402065080_22-05-2021_13-42-19.sb3-SDM by a Mutation Score of 9.31671 %
Random better than MIO in project 402070327_22-05-2021_21-07-38.sb3-SDM by a Mutation Score of 9.29803 %
Random better than MIO in project 402040834_21-05-2021_07-29-15.sb3-SBD by a Mutation Score of 9.28225 %
Random better than MIO in project 402060195_22-05-2021_07-31-30.sb3-NCM by a Mutation Score of 9.27215 %
Random better than MIO in project 402171239_28-05-2021_13-15-41.sb3-SBD by a Mutation Score of 9.24242 %
Random better than MIO in project 401087216_22-05-2021_23-23-06.sb3-NCM by a Mutation Score of 9.18495 %
Random better than MIO in project 402173830_28-05-2021_16-01-06.sb3-SDM by a Mutation Score of 9.10053 %
Random better than MIO in project 400104684_23-05-2021_03-47-50.sb3-LOR by a Mutation Score of 9.0728 %
Random better than MIO in project 401116843_23-05-2021_21-14-14.sb3-ROR by a Mutation Score of 8.88889 %
Random better than MIO in project 400095472_22-05-2021_22-15-37.sb3-SDM by a Mutation Score of 8.88889 %
Random better than MIO in project 400035767_21-05-2021_05-49-54.sb3-NCM by a Mutation Score of 8.85057 %
Random better than MIO in project 400047369_21-05-2021_13-46-03.sb3-KRM by a Mutation Score of 8.7931 %
Random better than MIO in project 401049888_21-05-2021_18-36-32.sb3-VRM by a Mutation Score of 8.78936 %
Random better than MIO in project 400013273_13-05-2021_18-32-21.sb3-Original by a Mutation Score of 8.71212 %
Random better than MIO in project 400173897_24-05-2021_18-39-17.sb3-KRM by a Mutation Score of 8.53448 %
Random better than MIO in project 402060195_22-05-2021_07-31-30.sb3-SDM by a Mutation Score of 8.47857 %
Random better than MIO in project 402173830_28-05-2021_16-01-06.sb3-KRM by a Mutation Score of 8.33333 %
Random better than MIO in project 402115403_25-05-2021_10-02-40.sb3-ROR by a Mutation Score of 8.33333 %
Random better than MIO in project 401034887_21-05-2021_07-12-06.sb3-KRM by a Mutation Score of 8.33333 %
Random better than MIO in project 402153740_27-05-2021_13-59-58.sb3-SDM by a Mutation Score of 8.33333 %
Random better than MIO in project 400221729_25-05-2021_22-19-47.sb3-KRM by a Mutation Score of 8.33333 %
Random better than MIO in project 400095472_22-05-2021_22-15-37.sb3-NCM by a Mutation Score of 8.33333 %
Random better than MIO in project 501000835_13-05-2021_16-05-36.sb3-NCM by a Mutation Score of 8.33333 %
Random better than MIO in project 400158396_24-05-2021_10-21-04.sb3-KRM by a Mutation Score of 8.33333 %
Random better than MIO in project 401053311_21-05-2021_21-55-01.sb3-VRM by a Mutation Score of 8.33333 %
Random better than MIO in project 501018355_14-05-2021_05-53-20.sb3-NCM by a Mutation Score of 8.33333 %
Random better than MIO in project 402003781_13-05-2021_16-36-09.sb3-SBD by a Mutation Score of 8.30967 %
Random better than MIO in project 400033255_21-05-2021_03-53-21.sb3-ROR by a Mutation Score of 8.27586 %
Random better than MIO in project 400209349_25-05-2021_13-58-54.sb3-NCM by a Mutation Score of 8.04598 %
Random better than MIO in project 402032856_21-05-2021_02-15-15.sb3-SDM by a Mutation Score of 8.04598 %
Random better than MIO in project 402120934_25-05-2021_16-52-51.sb3-NCM by a Mutation Score of 8.0 %
Random better than MIO in project 400097666_22-05-2021_23-38-55.sb3-ROR by a Mutation Score of 7.85714 %
Random better than MIO in project 400015349_13-05-2021_19-57-31.sb3-LOR by a Mutation Score of 7.74798 %
Random better than MIO in project 400027681_20-05-2021_23-47-47.sb3-SBD by a Mutation Score of 7.73113 %
Random better than MIO in project 400173897_24-05-2021_18-39-17.sb3-SDM by a Mutation Score of 7.72989 %
Random better than MIO in project 400167875_24-05-2021_15-27-24.sb3-SBD by a Mutation Score of 7.70791 %
Random better than MIO in project 402069793_22-05-2021_20-24-02.sb3-NCM by a Mutation Score of 7.62963 %
Random better than MIO in project 400209349_25-05-2021_13-58-54.sb3-SBD by a Mutation Score of 7.53512 %
Random better than MIO in project 402111922_25-05-2021_05-35-39.sb3-Original by a Mutation Score of 7.51232 %
Random better than MIO in project 400196403_25-05-2021_07-11-01.sb3-SDM by a Mutation Score of 7.40741 %
Random better than MIO in project 401048099_21-05-2021_17-00-32.sb3-SBD by a Mutation Score of 7.34811 %
Random better than MIO in project 401063979_22-05-2021_05-44-50.sb3-VRM by a Mutation Score of 7.33333 %
Random better than MIO in project 400035767_21-05-2021_05-49-54.sb3-ROR by a Mutation Score of 7.32613 %
Random better than MIO in project 402042219_21-05-2021_08-41-23.sb3-SBD by a Mutation Score of 7.31452 %
Random better than MIO in project 400097666_22-05-2021_23-38-55.sb3-AOR by a Mutation Score of 7.30159 %
Random better than MIO in project 400208877_25-05-2021_13-41-59.sb3-SBD by a Mutation Score of 7.27969 %
Random better than MIO in project 402027858_20-05-2021_22-56-14.sb3-VRM by a Mutation Score of 7.24138 %
Random better than MIO in project 402079393_23-05-2021_08-35-45.sb3-SBD by a Mutation Score of 7.23331 %
Random better than MIO in project 402056324_22-05-2021_20-38-15.sb3-SDM by a Mutation Score of 7.20854 %
Random better than MIO in project 400077605_22-05-2021_11-39-59.sb3-SBD by a Mutation Score of 7.17319 %
Random better than MIO in project 402064638_22-05-2021_13-19-16.sb3-SDM by a Mutation Score of 7.14286 %
Random better than MIO in project 402004891_13-05-2021_17-14-01.sb3-SDM by a Mutation Score of 7.14286 %
Random better than MIO in project 402089829_24-05-2021_14-03-01.sb3-NCM by a Mutation Score of 7.06245 %
Random better than MIO in project 402078616_23-05-2021_07-34-04.sb3-NCM by a Mutation Score of 7.01149 %
Random better than MIO in project 402029933_21-05-2021_00-09-57.sb3-AOR by a Mutation Score of 7.01149 %
Random better than MIO in project 402027858_20-05-2021_22-56-14.sb3-ROR by a Mutation Score of 6.98276 %
Random better than MIO in project 501018355_14-05-2021_05-53-20.sb3-AOR by a Mutation Score of 6.95971 %
Random better than MIO in project 400035767_21-05-2021_05-49-54.sb3-VRM by a Mutation Score of 6.94299 %
Random better than MIO in project 401002220_13-05-2021_15-49-47.sb3-SBD by a Mutation Score of 6.89655 %
Random better than MIO in project 402011201_13-05-2021_21-04-46.sb3-SDM by a Mutation Score of 6.89655 %
Random better than MIO in project 402046017_21-05-2021_12-39-29.sb3-KRM by a Mutation Score of 6.89655 %
Random better than MIO in project 401092712_23-05-2021_03-14-23.sb3-SBD by a Mutation Score of 6.86275 %
Random better than MIO in project 401087216_22-05-2021_23-23-06.sb3-ROR by a Mutation Score of 6.82341 %
Random better than MIO in project 501018355_14-05-2021_05-53-20.sb3-LOR by a Mutation Score of 6.73077 %
Random better than MIO in project 402078616_23-05-2021_07-34-04.sb3-SDM by a Mutation Score of 6.68966 %
Random better than MIO in project 401063979_22-05-2021_05-44-50.sb3-ROR by a Mutation Score of 6.66667 %
Random better than MIO in project 401015599_14-05-2021_01-41-13.sb3-NCM by a Mutation Score of 6.66667 %
Random better than MIO in project 400003769_13-05-2021_12-23-45.sb3-VRM by a Mutation Score of 6.66667 %
Random better than MIO in project 400062416_22-05-2021_01-33-43.sb3-SDM by a Mutation Score of 6.66667 %
Random better than MIO in project 401099965_23-05-2021_08-21-18.sb3-KRM by a Mutation Score of 6.66667 %
Random better than MIO in project 500016379_14-05-2021_00-56-17.sb3-ROR by a Mutation Score of 6.66667 %
Random better than MIO in project 402166984_28-05-2021_09-10-43.sb3-Original by a Mutation Score of 6.66667 %
Random better than MIO in project 402120472_25-05-2021_16-25-13.sb3-LOR by a Mutation Score of 6.66667 %
Random better than MIO in project 401037996_21-05-2021_09-23-52.sb3-ROR by a Mutation Score of 6.66667 %
Random better than MIO in project 402093977_24-05-2021_06-14-16.sb3-NCM by a Mutation Score of 6.66667 %
Random better than MIO in project 401076593_22-05-2021_14-39-24.sb3-NCM by a Mutation Score of 6.66667 %
Random better than MIO in project 400158396_24-05-2021_10-21-04.sb3-NCM by a Mutation Score of 6.66667 %
Random better than MIO in project 400158396_24-05-2021_10-21-04.sb3-SDM by a Mutation Score of 6.66667 %
Random better than MIO in project 401092712_23-05-2021_03-14-23.sb3-SDM by a Mutation Score of 6.66667 %
Random better than MIO in project 400139792_24-05-2021_00-14-32.sb3-NCM by a Mutation Score of 6.66667 %
Random better than MIO in project 402124168_25-05-2021_22-44-26.sb3-ROR by a Mutation Score of 6.66667 %
Random better than MIO in project 400103821_23-05-2021_03-12-20.sb3-VRM by a Mutation Score of 6.66667 %
Random better than MIO in project 500008913_13-05-2021_20-28-19.sb3-NCM by a Mutation Score of 6.66667 %
Random better than MIO in project 402150532_27-05-2021_10-21-47.sb3-Original by a Mutation Score of 6.66667 %
Random better than MIO in project 400192243_25-05-2021_04-45-52.sb3-SBD by a Mutation Score of 6.66667 %
Random better than MIO in project 402077298_23-05-2021_05-59-01.sb3-ROR by a Mutation Score of 6.66667 %
Random better than MIO in project 402025065_20-05-2021_21-14-30.sb3-SBD by a Mutation Score of 6.66667 %
Random better than MIO in project 402082191_23-05-2021_11-55-53.sb3-KRM by a Mutation Score of 6.66667 %
Random better than MIO in project 501017644_14-05-2021_05-27-13.sb3-VRM by a Mutation Score of 6.66667 %
Random better than MIO in project 401102716_23-05-2021_10-25-18.sb3-ROR by a Mutation Score of 6.66667 %
Random better than MIO in project 402120934_25-05-2021_16-52-51.sb3-KRM by a Mutation Score of 6.66667 %
Random better than MIO in project 401067336_22-05-2021_08-04-01.sb3-AOR by a Mutation Score of 6.6313 %
Random better than MIO in project 402175365_28-05-2021_17-45-37.sb3-ROR by a Mutation Score of 6.55172 %
Random better than MIO in project 401026543_21-05-2021_01-15-30.sb3-SDM by a Mutation Score of 6.55172 %
Random better than MIO in project 400162060_24-05-2021_12-16-57.sb3-SBD by a Mutation Score of 6.54833 %
Random better than MIO in project 400004185_13-05-2021_12-39-25.sb3-SBD by a Mutation Score of 6.49425 %
Random better than MIO in project 402042723_21-05-2021_09-19-34.sb3-SDM by a Mutation Score of 6.47059 %
Random better than MIO in project 402042860_21-05-2021_09-27-19.sb3-SBD by a Mutation Score of 6.43939 %
Random better than MIO in project 501018673_14-05-2021_06-03-36.sb3-SDM by a Mutation Score of 6.43678 %
Random better than MIO in project 401034887_21-05-2021_07-12-06.sb3-SBD by a Mutation Score of 6.42857 %
Random better than MIO in project 400207382_25-05-2021_12-56-00.sb3-ROR by a Mutation Score of 6.42857 %
Random better than MIO in project 402056324_22-05-2021_20-38-15.sb3-SBD by a Mutation Score of 6.38976 %
Random better than MIO in project 400065311_22-05-2021_03-35-02.sb3-Original by a Mutation Score of 6.3857 %
Random better than MIO in project 402060195_22-05-2021_07-31-30.sb3-AOR by a Mutation Score of 6.31791 %
Random better than MIO in project 501004945_13-05-2021_18-47-16.sb3-Original by a Mutation Score of 6.30435 %
Random better than MIO in project 501014292_14-05-2021_02-59-40.sb3-AOR by a Mutation Score of 6.2931 %
Random better than MIO in project 400189038_25-05-2021_03-04-53.sb3-SBD by a Mutation Score of 6.27656 %
Random better than MIO in project 401002875_13-05-2021_16-15-11.sb3-VRM by a Mutation Score of 6.2069 %
Random better than MIO in project 400157309_24-05-2021_09-47-22.sb3-KRM by a Mutation Score of 6.2069 %
Random better than MIO in project 400097666_22-05-2021_23-38-55.sb3-SDM by a Mutation Score of 6.19048 %
Random better than MIO in project 402042723_21-05-2021_09-19-34.sb3-ROR by a Mutation Score of 6.11111 %
Random better than MIO in project 402027858_20-05-2021_22-56-14.sb3-SBD by a Mutation Score of 6.06089 %
Random better than MIO in project 402076891_23-05-2021_05-26-25.sb3-SBD by a Mutation Score of 6.03561 %
Random better than MIO in project 402082191_23-05-2021_11-55-53.sb3-LOR by a Mutation Score of 6.0 %
Random better than MIO in project 402113358_25-05-2021_07-32-37.sb3-SBD by a Mutation Score of 6.0 %
Random better than MIO in project 401048206_21-05-2021_17-05-52.sb3-NCM by a Mutation Score of 5.98377 %
Random better than MIO in project 402103356_24-05-2021_18-47-21.sb3-SBD by a Mutation Score of 5.92593 %
Random better than MIO in project 402093977_24-05-2021_06-14-16.sb3-ROR by a Mutation Score of 5.91954 %
Random better than MIO in project 402070327_22-05-2021_21-07-38.sb3-NCM by a Mutation Score of 5.91133 %
Random better than MIO in project 501014292_14-05-2021_02-59-40.sb3-ROR by a Mutation Score of 5.86207 %
Random better than MIO in project 501017644_14-05-2021_05-27-13.sb3-SDM by a Mutation Score of 5.83333 %
Random better than MIO in project 400181280_24-05-2021_22-43-25.sb3-SDM by a Mutation Score of 5.76628 %
Random better than MIO in project 402042723_21-05-2021_09-19-34.sb3-NCM by a Mutation Score of 5.75758 %
Random better than MIO in project 401047077_21-05-2021_15-59-03.sb3-VRM by a Mutation Score of 5.74713 %
Random better than MIO in project 401053311_21-05-2021_21-55-01.sb3-SBD by a Mutation Score of 5.74074 %
Random better than MIO in project 402050824_21-05-2021_18-41-37.sb3-SDM by a Mutation Score of 5.63841 %
Random better than MIO in project 402065080_22-05-2021_13-42-19.sb3-ROR by a Mutation Score of 5.62329 %
Random better than MIO in project 401075568_22-05-2021_13-51-55.sb3-SBD by a Mutation Score of 5.61728 %
Random better than MIO in project 402056324_22-05-2021_20-38-15.sb3-ROR by a Mutation Score of 5.60345 %
Random better than MIO in project 400097666_22-05-2021_23-38-55.sb3-VRM by a Mutation Score of 5.59524 %
Random better than MIO in project 402160876_27-05-2021_23-56-34.sb3-SDM by a Mutation Score of 5.55556 %
Random better than MIO in project 400139792_24-05-2021_00-14-32.sb3-ROR by a Mutation Score of 5.55556 %
Random better than MIO in project 501017644_14-05-2021_05-27-13.sb3-NCM by a Mutation Score of 5.55556 %
Random better than MIO in project 402042723_21-05-2021_09-19-34.sb3-KRM by a Mutation Score of 5.55556 %
Random better than MIO in project 401076593_22-05-2021_14-39-24.sb3-SDM by a Mutation Score of 5.55556 %
Random better than MIO in project 402054874_22-05-2021_00-41-13.sb3-SBD by a Mutation Score of 5.53814 %
Random better than MIO in project 400139792_24-05-2021_00-14-32.sb3-SBD by a Mutation Score of 5.4902 %
Random better than MIO in project 400155840_24-05-2021_08-59-27.sb3-ROR by a Mutation Score of 5.41872 %
Random better than MIO in project 400224037_26-05-2021_00-18-39.sb3-KRM by a Mutation Score of 5.40541 %
Random better than MIO in project 402056324_22-05-2021_20-38-15.sb3-AOR by a Mutation Score of 5.4023 %
Random better than MIO in project 401049888_21-05-2021_18-36-32.sb3-ROR by a Mutation Score of 5.38887 %
Random better than MIO in project 402162589_28-05-2021_18-49-23.sb3-SBD by a Mutation Score of 5.30516 %
Random better than MIO in project 401108360_23-05-2021_14-55-23.sb3-SBD by a Mutation Score of 5.28519 %
Random better than MIO in project 400053484_21-05-2021_18-22-10.sb3-SBD by a Mutation Score of 5.27586 %
Random better than MIO in project 402171239_28-05-2021_13-15-41.sb3-SDM by a Mutation Score of 5.27211 %
Random better than MIO in project 402141576_26-05-2021_23-16-29.sb3-Original by a Mutation Score of 5.26316 %
Random better than MIO in project 400207382_25-05-2021_12-56-00.sb3-SBD by a Mutation Score of 5.2381 %
Random better than MIO in project 400035767_21-05-2021_05-49-54.sb3-SDM by a Mutation Score of 5.22031 %
Random better than MIO in project 400231656_10-06-2021_11-33-32.sb3-SBD by a Mutation Score of 5.16667 %
Random better than MIO in project 400094748_22-05-2021_21-44-08.sb3-SDM by a Mutation Score of 5.11706 %
Random better than MIO in project 402084662_23-05-2021_15-25-19.sb3-SDM by a Mutation Score of 5.09804 %
Random better than MIO in project 401031382_21-05-2021_04-40-12.sb3-SBD by a Mutation Score of 5.08621 %
Random better than MIO in project 400175268_24-05-2021_19-26-15.sb3-SBD by a Mutation Score of 5.07937 %
Random better than MIO in project 400097666_22-05-2021_23-38-55.sb3-KRM by a Mutation Score of 5.05952 %
Random better than MIO in project 400003769_13-05-2021_12-23-45.sb3-SDM by a Mutation Score of 5.0 %
Random better than MIO in project 400017893_13-05-2021_22-10-33.sb3-SDM by a Mutation Score of 5.0 %
Random better than MIO in project 400151161_24-05-2021_06-29-44.sb3-ROR by a Mutation Score of 5.0 %
Random better than MIO in project 501017644_14-05-2021_05-27-13.sb3-ROR by a Mutation Score of 5.0 %
Random better than MIO in project 400132887_23-05-2021_20-21-34.sb3-NCM by a Mutation Score of 5.0 %
Random better than MIO in project 400015310_13-05-2021_19-55-59.sb3-SDM by a Mutation Score of 5.0 %
Random better than MIO in project 401076593_22-05-2021_14-39-24.sb3-KRM by a Mutation Score of 5.0 %
Random better than MIO in project 402042723_21-05-2021_09-19-34.sb3-VRM by a Mutation Score of 5.0 %
Random better than MIO in project 402030492_21-05-2021_00-36-50.sb3-NCM by a Mutation Score of 5.0 %
Random better than MIO in project 402030492_21-05-2021_00-36-50.sb3-ROR by a Mutation Score of 5.0 %
Random better than MIO in project 400103821_23-05-2021_03-12-20.sb3-ROR by a Mutation Score of 5.0 %
Random better than MIO in project 401038308_21-05-2021_09-39-54.sb3-Original by a Mutation Score of 4.97076 %
Random better than MIO in project 402027858_20-05-2021_22-56-14.sb3-NCM by a Mutation Score of 4.96281 %
Random better than MIO in project 401066444_22-05-2021_07-20-51.sb3-SBD by a Mutation Score of 4.94253 %
Random better than MIO in project 402021686_14-05-2021_04-30-24.sb3-SDM by a Mutation Score of 4.94253 %
Random better than MIO in project 402149026_27-05-2021_22-00-03.sb3-SDM by a Mutation Score of 4.91537 %
Random better than MIO in project 402054250_21-05-2021_23-45-09.sb3-SBD by a Mutation Score of 4.89433 %
Random better than MIO in project 402011201_13-05-2021_21-04-46.sb3-SBD by a Mutation Score of 4.86815 %
Random better than MIO in project 400035767_21-05-2021_05-49-54.sb3-SBD by a Mutation Score of 4.85313 %
Random better than MIO in project 400163257_24-05-2021_12-55-16.sb3-SBD by a Mutation Score of 4.84848 %
Random better than MIO in project 402152136_27-05-2021_12-04-29.sb3-SBD by a Mutation Score of 4.81938 %
Random better than MIO in project 401056872_22-05-2021_00-37-42.sb3-SBD by a Mutation Score of 4.81481 %
Random better than MIO in project 400151141_24-05-2021_06-29-10.sb3-SBD by a Mutation Score of 4.78448 %
Random better than MIO in project 402113110_25-05-2021_07-16-43.sb3-LOR by a Mutation Score of 4.7619 %
Random better than MIO in project 400076177_22-05-2021_10-53-16.sb3-SBD by a Mutation Score of 4.73819 %
Random better than MIO in project 400159392_24-05-2021_10-53-10.sb3-SDM by a Mutation Score of 4.6798 %
Random better than MIO in project 402078616_23-05-2021_07-34-04.sb3-VRM by a Mutation Score of 4.67433 %
Random better than MIO in project 402065445_22-05-2021_14-20-59.sb3-SDM by a Mutation Score of 4.66667 %
Random better than MIO in project 401079091_22-05-2021_16-43-15.sb3-SBD by a Mutation Score of 4.64768 %
Random better than MIO in project 500021273_14-05-2021_04-29-00.sb3-NCM by a Mutation Score of 4.62963 %
Random better than MIO in project 402070327_22-05-2021_21-07-38.sb3-KRM by a Mutation Score of 4.61823 %
Random better than MIO in project 402165221_28-05-2021_06-40-39.sb3-SBD by a Mutation Score of 4.61538 %
Random better than MIO in project 400140423_24-05-2021_00-33-35.sb3-SBD by a Mutation Score of 4.61494 %
Random better than MIO in project 400077605_22-05-2021_11-39-59.sb3-SDM by a Mutation Score of 4.60815 %
Random better than MIO in project 400153099_24-05-2021_07-30-19.sb3-SBD by a Mutation Score of 4.5977 %
Random better than MIO in project 402175415_28-05-2021_17-57-16.sb3-NCM by a Mutation Score of 4.5977 %
Random better than MIO in project 400042551_21-05-2021_10-33-11.sb3-SBD by a Mutation Score of 4.58333 %
Random better than MIO in project 401003641_13-05-2021_16-44-03.sb3-SBD by a Mutation Score of 4.57875 %
Random better than MIO in project 402050770_21-05-2021_18-38-33.sb3-SBD by a Mutation Score of 4.57854 %
Random better than MIO in project 400103821_23-05-2021_03-12-20.sb3-NCM by a Mutation Score of 4.54545 %
Random better than MIO in project 402089829_24-05-2021_14-03-01.sb3-SDM by a Mutation Score of 4.53356 %
Random better than MIO in project 402151879_27-05-2021_11-52-45.sb3-SBD by a Mutation Score of 4.52299 %
Random better than MIO in project 402062721_22-05-2021_10-38-37.sb3-KRM by a Mutation Score of 4.51364 %
Random better than MIO in project 402089829_24-05-2021_14-03-01.sb3-AOR by a Mutation Score of 4.49929 %
Random better than MIO in project 400180329_24-05-2021_22-13-00.sb3-SBD by a Mutation Score of 4.48276 %
Random better than MIO in project 400134791_23-05-2021_21-26-43.sb3-SDM by a Mutation Score of 4.47613 %
Random better than MIO in project 402079393_23-05-2021_08-35-45.sb3-SDM by a Mutation Score of 4.47392 %
Random better than MIO in project 400147635_24-05-2021_04-31-27.sb3-SBD by a Mutation Score of 4.46508 %
Random better than MIO in project 501014292_14-05-2021_02-59-40.sb3-NCM by a Mutation Score of 4.45402 %
Random better than MIO in project 402096152_24-05-2021_08-24-37.sb3-SDM by a Mutation Score of 4.44444 %
Random better than MIO in project 400180545_24-05-2021_22-20-33.sb3-SBD by a Mutation Score of 4.44444 %
Random better than MIO in project 400064609_22-05-2021_03-08-12.sb3-SBD by a Mutation Score of 4.44444 %
Random better than MIO in project 401116843_23-05-2021_21-14-14.sb3-LOR by a Mutation Score of 4.44444 %
Random better than MIO in project 400035617_21-05-2021_05-44-18.sb3-SDM by a Mutation Score of 4.44444 %
Random better than MIO in project 401002220_13-05-2021_15-49-47.sb3-SDM by a Mutation Score of 4.44444 %
Random better than MIO in project 400158396_24-05-2021_10-21-04.sb3-SBD by a Mutation Score of 4.44444 %
Random better than MIO in project 402027858_20-05-2021_22-56-14.sb3-SDM by a Mutation Score of 4.42529 %
Random better than MIO in project 402042723_21-05-2021_09-19-34.sb3-SBD by a Mutation Score of 4.41026 %
Random better than MIO in project 400157071_24-05-2021_09-39-26.sb3-SBD by a Mutation Score of 4.40476 %
Random better than MIO in project 400158279_24-05-2021_10-17-07.sb3-SBD by a Mutation Score of 4.375 %
Random better than MIO in project 400015310_13-05-2021_19-55-59.sb3-SBD by a Mutation Score of 4.35897 %
Random better than MIO in project 400097666_22-05-2021_23-38-55.sb3-NCM by a Mutation Score of 4.35714 %
Random better than MIO in project 401062295_22-05-2021_04-29-17.sb3-NCM by a Mutation Score of 4.33908 %
Random better than MIO in project 400196403_25-05-2021_07-11-01.sb3-AOR by a Mutation Score of 4.31784 %
Random better than MIO in project 402047669_21-05-2021_14-19-14.sb3-LOR by a Mutation Score of 4.29607 %
Random better than MIO in project 402110837_25-05-2021_04-23-07.sb3-SDM by a Mutation Score of 4.28571 %
Random better than MIO in project 402078616_23-05-2021_07-34-04.sb3-KRM by a Mutation Score of 4.25287 %
Random better than MIO in project 402062721_22-05-2021_10-38-37.sb3-LOR by a Mutation Score of 4.24307 %
Random better than MIO in project 400122415_23-05-2021_14-16-37.sb3-NCM by a Mutation Score of 4.21675 %
Random better than MIO in project 402089829_24-05-2021_14-03-01.sb3-ROR by a Mutation Score of 4.17916 %
Random better than MIO in project 400017893_13-05-2021_22-10-33.sb3-SBD by a Mutation Score of 4.16667 %
Random better than MIO in project 402113358_25-05-2021_07-32-37.sb3-SDM by a Mutation Score of 4.16667 %
Random better than MIO in project 402094132_24-05-2021_06-26-29.sb3-NCM by a Mutation Score of 4.16667 %
Random better than MIO in project 402093977_24-05-2021_06-14-16.sb3-SDM by a Mutation Score of 4.16667 %
Random better than MIO in project 402031637_21-05-2021_01-24-03.sb3-SBD by a Mutation Score of 4.1523 %
Random better than MIO in project 400068337_22-05-2021_05-53-56.sb3-SBD by a Mutation Score of 4.13155 %
Random better than MIO in project 400049848_21-05-2021_15-37-26.sb3-SDM by a Mutation Score of 4.13105 %
Random better than MIO in project 400078170_22-05-2021_12-02-37.sb3-SBD by a Mutation Score of 4.12698 %
Random better than MIO in project 400200368_25-05-2021_09-16-09.sb3-SBD by a Mutation Score of 4.11978 %
Random better than MIO in project 401097394_23-05-2021_06-30-08.sb3-AOR by a Mutation Score of 4.08163 %
Random better than MIO in project 500008913_13-05-2021_20-28-19.sb3-SBD by a Mutation Score of 4.07407 %
Random better than MIO in project 400122415_23-05-2021_14-16-37.sb3-ROR by a Mutation Score of 4.04598 %
Random better than MIO in project 402149026_27-05-2021_22-00-03.sb3-KRM by a Mutation Score of 3.92501 %
Random better than MIO in project 402106031_24-05-2021_23-33-09.sb3-LOR by a Mutation Score of 3.90805 %
Random better than MIO in project 402099581_24-05-2021_13-44-20.sb3-NCM by a Mutation Score of 3.86973 %
Random better than MIO in project 401064227_22-05-2021_05-53-22.sb3-SBD by a Mutation Score of 3.85554 %
Random better than MIO in project 400093212_22-05-2021_20-50-52.sb3-SDM by a Mutation Score of 3.85358 %
Random better than MIO in project 400068771_22-05-2021_06-09-05.sb3-KRM by a Mutation Score of 3.84615 %
Random better than MIO in project 400196403_25-05-2021_07-11-01.sb3-SBD by a Mutation Score of 3.83023 %
Random better than MIO in project 401085656_22-05-2021_22-00-55.sb3-SBD by a Mutation Score of 3.81944 %
Random better than MIO in project 400174497_24-05-2021_18-59-13.sb3-SBD by a Mutation Score of 3.80952 %
Random better than MIO in project 402082534_23-05-2021_12-46-27.sb3-SDM by a Mutation Score of 3.7931 %
Random better than MIO in project 402082534_23-05-2021_12-46-27.sb3-SBD by a Mutation Score of 3.7931 %
Random better than MIO in project 402027858_20-05-2021_22-56-14.sb3-KRM by a Mutation Score of 3.7931 %
Random better than MIO in project 401054745_21-05-2021_23-00-56.sb3-SDM by a Mutation Score of 3.78788 %
Random better than MIO in project 402096152_24-05-2021_08-24-37.sb3-SBD by a Mutation Score of 3.75 %
Random better than MIO in project 401049888_21-05-2021_18-36-32.sb3-NCM by a Mutation Score of 3.73267 %
Random better than MIO in project 402021686_14-05-2021_04-30-24.sb3-SBD by a Mutation Score of 3.72314 %
Random better than MIO in project 401023018_20-05-2021_22-21-10.sb3-NCM by a Mutation Score of 3.7037 %
Random better than MIO in project 400200904_25-05-2021_09-31-00.sb3-NCM by a Mutation Score of 3.69458 %
Random better than MIO in project 401049888_21-05-2021_18-36-32.sb3-KRM by a Mutation Score of 3.69231 %
Random better than MIO in project 400088919_22-05-2021_18-23-07.sb3-SBD by a Mutation Score of 3.66667 %
Random better than MIO in project 402078616_23-05-2021_07-34-04.sb3-SBD by a Mutation Score of 3.66627 %
Random better than MIO in project 400122415_23-05-2021_14-16-37.sb3-SBD by a Mutation Score of 3.65517 %
Random better than MIO in project 400134791_23-05-2021_21-26-43.sb3-NCM by a Mutation Score of 3.63499 %
Random better than MIO in project 402097602_24-05-2021_10-46-22.sb3-SBD by a Mutation Score of 3.6214 %
Random better than MIO in project 402157908_27-05-2021_19-37-11.sb3-SBD by a Mutation Score of 3.60632 %
Random better than MIO in project 402115403_25-05-2021_10-02-40.sb3-SBD by a Mutation Score of 3.58974 %
Random better than MIO in project 402110091_25-05-2021_03-39-57.sb3-SBD by a Mutation Score of 3.58974 %
Random better than MIO in project 400159392_24-05-2021_10-53-10.sb3-SBD by a Mutation Score of 3.57143 %
Random better than MIO in project 401026427_21-05-2021_01-09-40.sb3-Original by a Mutation Score of 3.57143 %
Random better than MIO in project 401004308_13-05-2021_17-10-53.sb3-SDM by a Mutation Score of 3.57143 %
Random better than MIO in project 401008468_13-05-2021_19-55-56.sb3-SDM by a Mutation Score of 3.57143 %
Random better than MIO in project 401108676_23-05-2021_15-06-31.sb3-KRM by a Mutation Score of 3.56322 %
Random better than MIO in project 400091966_22-05-2021_20-06-22.sb3-KRM by a Mutation Score of 3.55072 %
Random better than MIO in project 402055065_22-05-2021_00-50-10.sb3-SBD by a Mutation Score of 3.54232 %
Random better than MIO in project 401032348_21-05-2021_05-23-37.sb3-SBD by a Mutation Score of 3.54167 %
Random better than MIO in project 400049848_21-05-2021_15-37-26.sb3-KRM by a Mutation Score of 3.53535 %
Random better than MIO in project 402029933_21-05-2021_00-09-57.sb3-VRM by a Mutation Score of 3.53448 %
Random better than MIO in project 400144190_24-05-2021_02-41-30.sb3-SBD by a Mutation Score of 3.52941 %
Random better than MIO in project 402084662_23-05-2021_15-25-19.sb3-SBD by a Mutation Score of 3.52755 %
Random better than MIO in project 400095472_22-05-2021_22-15-37.sb3-SBD by a Mutation Score of 3.51429 %
Random better than MIO in project 402099581_24-05-2021_13-44-20.sb3-SDM by a Mutation Score of 3.50575 %
Random better than MIO in project 400122415_23-05-2021_14-16-37.sb3-VRM by a Mutation Score of 3.4844 %
Random better than MIO in project 400134791_23-05-2021_21-26-43.sb3-ROR by a Mutation Score of 3.48186 %
Random better than MIO in project 402124293_25-05-2021_23-04-37.sb3-KRM by a Mutation Score of 3.47701 %
Random better than MIO in project 402046017_21-05-2021_12-39-29.sb3-LOR by a Mutation Score of 3.44828 %
Random better than MIO in project 401125696_24-05-2021_04-19-02.sb3-SDM by a Mutation Score of 3.44828 %
Random better than MIO in project 401001355_13-05-2021_15-13-10.sb3-AOR by a Mutation Score of 3.44828 %
Random better than MIO in project 401061375_22-05-2021_03-49-08.sb3-Original by a Mutation Score of 3.44828 %
Random better than MIO in project 400076475_22-05-2021_11-03-29.sb3-Original by a Mutation Score of 3.44828 %
Random better than MIO in project 400167993_24-05-2021_15-30-15.sb3-Original by a Mutation Score of 3.44828 %
Random better than MIO in project 402096902_24-05-2021_09-23-38.sb3-Original by a Mutation Score of 3.44828 %
Random better than MIO in project 402151879_27-05-2021_11-52-45.sb3-SDM by a Mutation Score of 3.44828 %
Random better than MIO in project 402033469_21-05-2021_02-39-14.sb3-KRM by a Mutation Score of 3.44828 %
Random better than MIO in project 400046431_21-05-2021_13-08-09.sb3-NCM by a Mutation Score of 3.44828 %
Random better than MIO in project 400019970_14-05-2021_00-10-51.sb3-SDM by a Mutation Score of 3.44828 %
Random better than MIO in project 402014002_13-05-2021_22-47-05.sb3-SDM by a Mutation Score of 3.44828 %
Random better than MIO in project 400097967_22-05-2021_23-49-09.sb3-SDM by a Mutation Score of 3.44828 %
Random better than MIO in project 401100331_23-05-2021_08-37-39.sb3-NCM by a Mutation Score of 3.44828 %
Random better than MIO in project 401100331_23-05-2021_08-37-39.sb3-ROR by a Mutation Score of 3.44828 %
Random better than MIO in project 401020397_14-05-2021_05-43-46.sb3-SDM by a Mutation Score of 3.44828 %
Random better than MIO in project 400076177_22-05-2021_10-53-16.sb3-SDM by a Mutation Score of 3.44828 %
Random better than MIO in project 402064310_22-05-2021_13-01-37.sb3-SDM by a Mutation Score of 3.44828 %
Random better than MIO in project 400180329_24-05-2021_22-13-00.sb3-SDM by a Mutation Score of 3.44828 %
Random better than MIO in project 402044736_22-05-2021_07-35-09.sb3-SDM by a Mutation Score of 3.44828 %
Random better than MIO in project 400068337_22-05-2021_05-53-56.sb3-SDM by a Mutation Score of 3.44828 %
Random better than MIO in project 401079517_22-05-2021_17-11-26.sb3-SBD by a Mutation Score of 3.42912 %
Random better than MIO in project 402069793_22-05-2021_20-24-02.sb3-SDM by a Mutation Score of 3.40067 %
Random better than MIO in project 401025423_21-05-2021_00-07-50.sb3-VRM by a Mutation Score of 3.33333 %
Random better than MIO in project 400141508_24-05-2021_01-10-41.sb3-ROR by a Mutation Score of 3.33333 %
Random better than MIO in project 401025423_21-05-2021_00-07-50.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 401015599_14-05-2021_01-41-13.sb3-KRM by a Mutation Score of 3.33333 %
Random better than MIO in project 400003769_13-05-2021_12-23-45.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 400003769_13-05-2021_12-23-45.sb3-ROR by a Mutation Score of 3.33333 %
Random better than MIO in project 400036749_21-05-2021_06-32-14.sb3-Original by a Mutation Score of 3.33333 %
Random better than MIO in project 401038037_21-05-2021_09-25-26.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 401038037_21-05-2021_09-25-26.sb3-AOR by a Mutation Score of 3.33333 %
Random better than MIO in project 401038037_21-05-2021_09-25-26.sb3-ROR by a Mutation Score of 3.33333 %
Random better than MIO in project 400159740_24-05-2021_11-04-42.sb3-Original by a Mutation Score of 3.33333 %
Random better than MIO in project 401038351_21-05-2021_09-41-36.sb3-Original by a Mutation Score of 3.33333 %
Random better than MIO in project 400174164_24-05-2021_18-47-30.sb3-LOR by a Mutation Score of 3.33333 %
Random better than MIO in project 400047708_21-05-2021_14-00-44.sb3-Original by a Mutation Score of 3.33333 %
Random better than MIO in project 402097379_24-05-2021_10-37-04.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400141773_24-05-2021_01-20-19.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400009102_13-05-2021_15-39-21.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400035617_21-05-2021_05-44-18.sb3-SBD by a Mutation Score of 3.33333 %
Random better than MIO in project 500010523_13-05-2021_21-22-09.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 401124506_24-05-2021_03-28-51.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 402130546_26-05-2021_09-20-25.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400006216_13-05-2021_13-52-37.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400174497_24-05-2021_18-59-13.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400102403_23-05-2021_02-26-45.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400059461_21-05-2021_23-26-06.sb3-LOR by a Mutation Score of 3.33333 %
Random better than MIO in project 402090744_24-05-2021_02-02-14.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 400001981_13-05-2021_11-15-40.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400184313_25-05-2021_00-23-56.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 402140083_26-05-2021_21-40-28.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400163257_24-05-2021_12-55-16.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400141508_24-05-2021_01-10-41.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 400113408_23-05-2021_09-06-47.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 402050824_21-05-2021_18-41-37.sb3-VRM by a Mutation Score of 3.33333 %
Random better than MIO in project 402033588_21-05-2021_02-42-58.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 501003944_13-05-2021_18-09-04.sb3-AOR by a Mutation Score of 3.33333 %
Random better than MIO in project 400008373_13-05-2021_15-13-00.sb3-AOR by a Mutation Score of 3.33333 %
Random better than MIO in project 401049738_21-05-2021_18-25-57.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 402149323_27-05-2021_08-43-43.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400030016_21-05-2021_01-37-08.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400182018_24-05-2021_23-06-36.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 402153740_27-05-2021_13-59-58.sb3-ROR by a Mutation Score of 3.33333 %
Random better than MIO in project 401100141_23-05-2021_08-31-06.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 401100141_23-05-2021_08-31-06.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 402133669_26-05-2021_12-52-23.sb3-ROR by a Mutation Score of 3.33333 %
Random better than MIO in project 400141773_24-05-2021_01-20-19.sb3-SBD by a Mutation Score of 3.33333 %
Random better than MIO in project 401075495_22-05-2021_13-48-42.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400019370_13-05-2021_23-32-31.sb3-KRM by a Mutation Score of 3.33333 %
Random better than MIO in project 400151161_24-05-2021_06-29-44.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 402033588_21-05-2021_02-42-58.sb3-SBD by a Mutation Score of 3.33333 %
Random better than MIO in project 401009312_13-05-2021_20-35-09.sb3-KRM by a Mutation Score of 3.33333 %
Random better than MIO in project 400139792_24-05-2021_00-14-32.sb3-VRM by a Mutation Score of 3.33333 %
Random better than MIO in project 400071515_22-05-2021_08-01-22.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 400216380_25-05-2021_18-00-21.sb3-ROR by a Mutation Score of 3.33333 %
Random better than MIO in project 400064609_22-05-2021_03-08-12.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 402051325_21-05-2021_19-18-00.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 402082191_23-05-2021_11-55-53.sb3-AOR by a Mutation Score of 3.33333 %
Random better than MIO in project 401035668_21-05-2021_07-45-09.sb3-SBD by a Mutation Score of 3.33333 %
Random better than MIO in project 402110837_25-05-2021_04-23-07.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 401037996_21-05-2021_09-23-52.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 500008913_13-05-2021_20-28-19.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400117719_23-05-2021_11-37-12.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400035685_21-05-2021_05-47-33.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400180917_24-05-2021_22-32-16.sb3-SBD by a Mutation Score of 3.33333 %
Random better than MIO in project 400042619_21-05-2021_10-36-31.sb3-VRM by a Mutation Score of 3.33333 %
Random better than MIO in project 400196800_25-05-2021_07-25-30.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 401005205_13-05-2021_17-44-40.sb3-Original by a Mutation Score of 3.33333 %
Random better than MIO in project 400151161_24-05-2021_06-29-44.sb3-KRM by a Mutation Score of 3.33333 %
Random better than MIO in project 400148248_24-05-2021_04-50-51.sb3-ROR by a Mutation Score of 3.33333 %
Random better than MIO in project 401042168_21-05-2021_12-20-30.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 400180917_24-05-2021_22-32-16.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 402031803_21-05-2021_01-29-58.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400078170_22-05-2021_12-02-37.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 501003944_13-05-2021_18-09-04.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 401035668_21-05-2021_07-45-09.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 400022488_14-05-2021_02-39-38.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 401100141_23-05-2021_08-31-06.sb3-SBD by a Mutation Score of 3.33333 %
Random better than MIO in project 400087615_22-05-2021_17-41-05.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MIO in project 402172133_28-05-2021_14-12-17.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MIO in project 402055065_22-05-2021_00-50-10.sb3-SDM by a Mutation Score of 3.29502 %
Random better than MIO in project 401103778_23-05-2021_11-15-25.sb3-AOR by a Mutation Score of 3.29502 %
Random better than MIO in project 401049888_21-05-2021_18-36-32.sb3-SBD by a Mutation Score of 3.27855 %
Random better than MIO in project 400162661_24-05-2021_12-34-05.sb3-SBD by a Mutation Score of 3.27586 %
Random better than MIO in project 401017270_14-05-2021_03-09-33.sb3-VRM by a Mutation Score of 3.27586 %
Random better than MIO in project 402051325_21-05-2021_19-18-00.sb3-SBD by a Mutation Score of 3.26948 %
Random better than MIO in project 402064310_22-05-2021_13-01-37.sb3-SBD by a Mutation Score of 3.24544 %
Random better than MIO in project 402086762_23-05-2021_19-05-50.sb3-NCM by a Mutation Score of 3.21839 %
Random better than MIO in project 500018589_14-05-2021_02-37-42.sb3-SDM by a Mutation Score of 3.21839 %
Random better than MIO in project 400142319_24-05-2021_01-39-21.sb3-SBD by a Mutation Score of 3.15453 %
Random better than MIO in project 402079196_23-05-2021_08-18-48.sb3-SBD by a Mutation Score of 3.14815 %
Random better than MIO in project 402099581_24-05-2021_13-44-20.sb3-VRM by a Mutation Score of 3.14176 %
Random better than MIO in project 401098040_23-05-2021_06-56-20.sb3-SDM by a Mutation Score of 3.1348 %
Random better than MIO in project 501017644_14-05-2021_05-27-13.sb3-SBD by a Mutation Score of 3.11111 %
Random better than MIO in project 500001280_13-05-2021_16-11-29.sb3-VRM by a Mutation Score of 3.10345 %
Random better than MIO in project 402060330_22-05-2021_07-56-16.sb3-LOR by a Mutation Score of 3.10345 %
Random better than MIO in project 400120302_23-05-2021_13-06-59.sb3-LOR by a Mutation Score of 3.09524 %
Random better than MIO in project 400157108_24-05-2021_09-40-32.sb3-SBD by a Mutation Score of 3.07692 %
Random better than MIO in project 402147848_27-05-2021_07-13-33.sb3-AOR by a Mutation Score of 3.06513 %
Random better than MIO in project 400151161_24-05-2021_06-29-44.sb3-SBD by a Mutation Score of 3.05556 %
Random better than MIO in project 400013342_13-05-2021_18-34-37.sb3-SBD by a Mutation Score of 3.05556 %
Random better than MIO in project 400009102_13-05-2021_15-39-21.sb3-SBD by a Mutation Score of 3.05419 %
Random better than MIO in project 400157071_24-05-2021_09-39-26.sb3-SDM by a Mutation Score of 3.04762 %
Random better than MIO in project 402142637_27-05-2021_00-26-02.sb3-KRM by a Mutation Score of 3.01724 %
Random better than MIO in project 402173830_28-05-2021_16-01-06.sb3-VRM by a Mutation Score of 3.01587 %
Random better than MIO in project 402116081_25-05-2021_11-00-48.sb3-ROR by a Mutation Score of 3.0 %
Random better than MIO in project 400080232_22-05-2021_13-16-27.sb3-SDM by a Mutation Score of 3.0 %
Random better than MIO in project 400062416_22-05-2021_01-33-43.sb3-SBD by a Mutation Score of 3.0 %
Random better than MIO in project 400057896_21-05-2021_22-14-47.sb3-ROR by a Mutation Score of 2.98851 %
Random better than MIO in project 402069793_22-05-2021_20-24-02.sb3-AOR by a Mutation Score of 2.96296 %
Random better than MIO in project 400163265_24-05-2021_12-55-32.sb3-SBD by a Mutation Score of 2.95567 %
Random better than MIO in project 400097967_22-05-2021_23-49-09.sb3-SBD by a Mutation Score of 2.95567 %
Random better than MIO in project 401090269_23-05-2021_01-33-46.sb3-SBD by a Mutation Score of 2.94118 %
Random better than MIO in project 402116081_25-05-2021_11-00-48.sb3-VRM by a Mutation Score of 2.91667 %
Random better than MIO in project 401048206_21-05-2021_17-05-52.sb3-SDM by a Mutation Score of 2.90381 %
Random better than MIO in project 401076593_22-05-2021_14-39-24.sb3-SBD by a Mutation Score of 2.88889 %
Random better than MIO in project 402126326_26-05-2021_03-42-47.sb3-NCM by a Mutation Score of 2.88462 %
Random better than MIO in project 400173897_24-05-2021_18-39-17.sb3-SBD by a Mutation Score of 2.8824 %
Random better than MIO in project 401048206_21-05-2021_17-05-52.sb3-KRM by a Mutation Score of 2.87356 %
Random better than MIO in project 400097666_22-05-2021_23-38-55.sb3-SBD by a Mutation Score of 2.86255 %
Random better than MIO in project 401077137_22-05-2021_15-03-21.sb3-NCM by a Mutation Score of 2.85714 %
Random better than MIO in project 400094748_22-05-2021_21-44-08.sb3-NCM by a Mutation Score of 2.85256 %
Random better than MIO in project 400155840_24-05-2021_08-59-27.sb3-VRM by a Mutation Score of 2.83251 %
Random better than MIO in project 400091966_22-05-2021_20-06-22.sb3-ROR by a Mutation Score of 2.82609 %
Random better than MIO in project 402105745_24-05-2021_23-01-26.sb3-SBD by a Mutation Score of 2.82132 %
Random better than MIO in project 400214060_25-05-2021_16-43-49.sb3-SBD by a Mutation Score of 2.80702 %
Random better than MIO in project 402099581_24-05-2021_13-44-20.sb3-SBD by a Mutation Score of 2.80545 %
Random better than MIO in project 400162550_24-05-2021_12-30-56.sb3-SDM by a Mutation Score of 2.8046 %
Random better than MIO in project 402160448_28-05-2021_16-04-51.sb3-SBD by a Mutation Score of 2.78105 %
Random better than MIO in project 400162442_24-05-2021_12-28-02.sb3-NCM by a Mutation Score of 2.77778 %
Random better than MIO in project 401090269_23-05-2021_01-33-46.sb3-SDM by a Mutation Score of 2.77778 %
Random better than MIO in project 402038704_21-05-2021_05-54-19.sb3-SDM by a Mutation Score of 2.75862 %
Random better than MIO in project 400148577_24-05-2021_05-04-47.sb3-Original by a Mutation Score of 2.75862 %
Random better than MIO in project 400163265_24-05-2021_12-55-32.sb3-SDM by a Mutation Score of 2.75862 %
Random better than MIO in project 402099581_24-05-2021_13-44-20.sb3-LOR by a Mutation Score of 2.75862 %
Random better than MIO in project 402134302_26-05-2021_13-33-56.sb3-SDM by a Mutation Score of 2.75862 %
Random better than MIO in project 400019970_14-05-2021_00-10-51.sb3-SBD by a Mutation Score of 2.75862 %
Random better than MIO in project 400139521_24-05-2021_00-05-29.sb3-SBD by a Mutation Score of 2.70365 %
Random better than MIO in project 401067713_22-05-2021_08-19-03.sb3-SBD by a Mutation Score of 2.69732 %
Random better than MIO in project 402160876_27-05-2021_23-56-34.sb3-SBD by a Mutation Score of 2.66667 %
Random better than MIO in project 400151161_24-05-2021_06-29-44.sb3-SDM by a Mutation Score of 2.66667 %
Random better than MIO in project 400008620_13-05-2021_15-20-42.sb3-VRM by a Mutation Score of 2.66667 %
Random better than MIO in project 400129563_23-05-2021_18-28-01.sb3-SBD by a Mutation Score of 2.66667 %
Random better than MIO in project 401102716_23-05-2021_10-25-18.sb3-SBD by a Mutation Score of 2.66667 %
Random better than MIO in project 401098440_23-05-2021_07-11-23.sb3-KRM by a Mutation Score of 2.62347 %
Random better than MIO in project 400114011_23-05-2021_09-29-20.sb3-SDM by a Mutation Score of 2.60536 %
Random better than MIO in project 401103778_23-05-2021_11-15-25.sb3-SDM by a Mutation Score of 2.60536 %
Random better than MIO in project 402069793_22-05-2021_20-24-02.sb3-Original by a Mutation Score of 2.59259 %
Random better than MIO in project 402150135_27-05-2021_09-49-21.sb3-SBD by a Mutation Score of 2.59259 %
Random better than MIO in project 400001981_13-05-2021_11-15-40.sb3-SBD by a Mutation Score of 2.59259 %
Random better than MIO in project 401001355_13-05-2021_15-13-10.sb3-VRM by a Mutation Score of 2.58621 %
Random better than MIO in project 402038704_21-05-2021_05-54-19.sb3-KRM by a Mutation Score of 2.58621 %
Random better than MIO in project 402114357_25-05-2021_08-49-16.sb3-VRM by a Mutation Score of 2.56705 %
Random better than MIO in project 402031637_21-05-2021_01-24-03.sb3-SDM by a Mutation Score of 2.56705 %
Random better than MIO in project 400009545_13-05-2021_15-56-53.sb3-SBD by a Mutation Score of 2.5641 %
Random better than MIO in project 501018355_14-05-2021_05-53-20.sb3-ROR by a Mutation Score of 2.5641 %
Random better than MIO in project 400004328_13-05-2021_12-43-59.sb3-NCM by a Mutation Score of 2.50411 %
Random better than MIO in project 401084424_22-05-2021_20-50-58.sb3-SDM by a Mutation Score of 2.5 %
Random better than MIO in project 400037948_21-05-2021_07-29-06.sb3-SBD by a Mutation Score of 2.5 %
Random better than MIO in project 400113408_23-05-2021_09-06-47.sb3-SBD by a Mutation Score of 2.5 %
Random better than MIO in project 401009312_13-05-2021_20-35-09.sb3-SDM by a Mutation Score of 2.5 %
Random better than MIO in project 400071515_22-05-2021_08-01-22.sb3-KRM by a Mutation Score of 2.5 %
Random better than MIO in project 401032348_21-05-2021_05-23-37.sb3-SDM by a Mutation Score of 2.5 %
Random better than MIO in project 402030492_21-05-2021_00-36-50.sb3-VRM by a Mutation Score of 2.5 %
Random better than MIO in project 400117719_23-05-2021_11-37-12.sb3-SBD by a Mutation Score of 2.5 %
Random better than MIO in project 400214060_25-05-2021_16-43-49.sb3-SDM by a Mutation Score of 2.5 %
Random better than MIO in project 402030492_21-05-2021_00-36-50.sb3-SBD by a Mutation Score of 2.5 %
Random better than MIO in project 402063807_22-05-2021_12-21-03.sb3-KRM by a Mutation Score of 2.5 %
Random better than MIO in project 501015960_14-05-2021_04-11-07.sb3-SBD by a Mutation Score of 2.48704 %
Random better than MIO in project 400140622_24-05-2021_00-40-22.sb3-SDM by a Mutation Score of 2.47388 %
Random better than MIO in project 400100085_23-05-2021_01-06-18.sb3-ROR by a Mutation Score of 2.46914 %
Random better than MIO in project 401020397_14-05-2021_05-43-46.sb3-SBD by a Mutation Score of 2.4569 %
Random better than MIO in project 401121795_24-05-2021_01-34-13.sb3-SBD by a Mutation Score of 2.45211 %
Random better than MIO in project 401098440_23-05-2021_07-11-23.sb3-SDM by a Mutation Score of 2.44799 %
Random better than MIO in project 402110837_25-05-2021_04-23-07.sb3-SBD by a Mutation Score of 2.44444 %
Random better than MIO in project 401098040_23-05-2021_06-56-20.sb3-SBD by a Mutation Score of 2.42656 %
Random better than MIO in project 400088510_22-05-2021_18-09-49.sb3-SDM by a Mutation Score of 2.42656 %
Random better than MIO in project 401084424_22-05-2021_20-50-58.sb3-SBD by a Mutation Score of 2.42424 %
Random better than MIO in project 401116843_23-05-2021_21-14-14.sb3-SBD by a Mutation Score of 2.41935 %
Random better than MIO in project 400093212_22-05-2021_20-50-52.sb3-SBD by a Mutation Score of 2.41847 %
Random better than MIO in project 401070159_22-05-2021_10-00-29.sb3-SBD by a Mutation Score of 2.38605 %
Random better than MIO in project 400035685_21-05-2021_05-47-33.sb3-SBD by a Mutation Score of 2.38095 %
Random better than MIO in project 400183646_25-05-2021_00-01-44.sb3-KRM by a Mutation Score of 2.38095 %
Random better than MIO in project 401008468_13-05-2021_19-55-56.sb3-NCM by a Mutation Score of 2.38095 %
Random better than MIO in project 400141508_24-05-2021_01-10-41.sb3-SBD by a Mutation Score of 2.35294 %
Random better than MIO in project 401127141_24-05-2021_05-10-09.sb3-VRM by a Mutation Score of 2.3399 %
Random better than MIO in project 400030016_21-05-2021_01-37-08.sb3-SBD by a Mutation Score of 2.33333 %
Random better than MIO in project 400042619_21-05-2021_10-36-31.sb3-NCM by a Mutation Score of 2.33333 %
Random better than MIO in project 402172133_28-05-2021_14-12-17.sb3-SBD by a Mutation Score of 2.33333 %
Random better than MIO in project 400231656_10-06-2021_11-33-32.sb3-SDM by a Mutation Score of 2.33333 %
Random better than MIO in project 501014292_14-05-2021_02-59-40.sb3-SBD by a Mutation Score of 2.32759 %
Random better than MIO in project 401086328_22-05-2021_22-39-43.sb3-SBD by a Mutation Score of 2.32348 %
Random better than MIO in project 401009312_13-05-2021_20-35-09.sb3-SBD by a Mutation Score of 2.31527 %
Random better than MIO in project 402098740_24-05-2021_12-01-11.sb3-SBD by a Mutation Score of 2.31481 %
Random better than MIO in project 400102403_23-05-2021_02-26-45.sb3-SBD by a Mutation Score of 2.31064 %
Random better than MIO in project 402101221_24-05-2021_15-56-59.sb3-SBD by a Mutation Score of 2.30769 %
Random better than MIO in project 401038037_21-05-2021_09-25-26.sb3-SBD by a Mutation Score of 2.30769 %
Random better than MIO in project 400121744_23-05-2021_13-52-12.sb3-SBD by a Mutation Score of 2.30769 %
Random better than MIO in project 400155840_24-05-2021_08-59-27.sb3-NCM by a Mutation Score of 2.30142 %
Random better than MIO in project 402105320_24-05-2021_22-22-01.sb3-KRM by a Mutation Score of 2.29885 %
Random better than MIO in project 400020523_14-05-2021_00-46-35.sb3-KRM by a Mutation Score of 2.29885 %
Random better than MIO in project 501018673_14-05-2021_06-03-36.sb3-SBD by a Mutation Score of 2.29885 %
Random better than MIO in project 402105745_24-05-2021_23-01-26.sb3-SDM by a Mutation Score of 2.29885 %
Random better than MIO in project 401067713_22-05-2021_08-19-03.sb3-SDM by a Mutation Score of 2.29885 %
Random better than MIO in project 400080232_22-05-2021_13-16-27.sb3-SBD by a Mutation Score of 2.29885 %
Random better than MIO in project 401093133_23-05-2021_03-29-10.sb3-NCM by a Mutation Score of 2.28117 %
Random better than MIO in project 500015674_14-05-2021_00-28-23.sb3-ROR by a Mutation Score of 2.2619 %
Random better than MIO in project 402029020_20-05-2021_23-37-49.sb3-SBD by a Mutation Score of 2.24368 %
Random better than MIO in project 400091966_22-05-2021_20-06-22.sb3-LOR by a Mutation Score of 2.23188 %
Random better than MIO in project 400079393_22-05-2021_12-45-04.sb3-SBD by a Mutation Score of 2.22222 %
Random better than MIO in project 401017721_14-05-2021_03-38-08.sb3-NCM by a Mutation Score of 2.22222 %
Random better than MIO in project 401103744_23-05-2021_11-14-20.sb3-ROR by a Mutation Score of 2.22222 %
Random better than MIO in project 400158279_24-05-2021_10-17-07.sb3-NCM by a Mutation Score of 2.22222 %
Random better than MIO in project 400192243_25-05-2021_04-45-52.sb3-KRM by a Mutation Score of 2.22222 %
Random better than MIO in project 402170183_28-05-2021_12-19-36.sb3-VRM by a Mutation Score of 2.22222 %
Random better than MIO in project 402114879_25-05-2021_09-30-39.sb3-SBD by a Mutation Score of 2.22222 %
Random better than MIO in project 500010523_13-05-2021_21-22-09.sb3-SBD by a Mutation Score of 2.22222 %
Random better than MIO in project 400103821_23-05-2021_03-12-20.sb3-SDM by a Mutation Score of 2.22222 %
Random better than MIO in project 402136145_26-05-2021_16-09-11.sb3-SDM by a Mutation Score of 2.22222 %
Random better than MIO in project 400059971_21-05-2021_23-46-13.sb3-SDM by a Mutation Score of 2.22222 %
Random better than MIO in project 401017270_14-05-2021_03-09-33.sb3-KRM by a Mutation Score of 2.21264 %
Random better than MIO in project 402070327_22-05-2021_21-07-38.sb3-SBD by a Mutation Score of 2.20649 %
Random better than MIO in project 401082486_22-05-2021_19-17-01.sb3-SBD by a Mutation Score of 2.18615 %
Random better than MIO in project 402069793_22-05-2021_20-24-02.sb3-SBD by a Mutation Score of 2.18107 %
Random better than MIO in project 402097422_24-05-2021_10-38-21.sb3-NCM by a Mutation Score of 2.17262 %
Random better than MIO in project 400162550_24-05-2021_12-30-56.sb3-SBD by a Mutation Score of 2.16552 %
Random better than MIO in project 400114011_23-05-2021_09-29-20.sb3-SBD by a Mutation Score of 2.14799 %
Random better than MIO in project 402116081_25-05-2021_11-00-48.sb3-SDM by a Mutation Score of 2.14286 %
Random better than MIO in project 401014690_14-05-2021_00-42-41.sb3-SBD by a Mutation Score of 2.14286 %
Random better than MIO in project 400197092_25-05-2021_07-34-08.sb3-ROR by a Mutation Score of 2.14286 %
Random better than MIO in project 402112809_25-05-2021_06-57-52.sb3-NCM by a Mutation Score of 2.12294 %
Random better than MIO in project 402098740_24-05-2021_12-01-11.sb3-SDM by a Mutation Score of 2.12121 %
Random better than MIO in project 500001280_13-05-2021_16-11-29.sb3-NCM by a Mutation Score of 2.1176 %
Random better than MIO in project 400134791_23-05-2021_21-26-43.sb3-VRM by a Mutation Score of 2.11599 %
Random better than MIO in project 401048206_21-05-2021_17-05-52.sb3-ROR by a Mutation Score of 2.0936 %
Random better than MIO in project 402032856_21-05-2021_02-15-15.sb3-SBD by a Mutation Score of 2.08539 %
Random better than MIO in project 401097394_23-05-2021_06-30-08.sb3-NCM by a Mutation Score of 2.08333 %
Random better than MIO in project 402173830_28-05-2021_16-01-06.sb3-AOR by a Mutation Score of 2.08333 %
Random better than MIO in project 400169048_24-05-2021_16-02-41.sb3-VRM by a Mutation Score of 2.08333 %
Random better than MIO in project 400162661_24-05-2021_12-34-05.sb3-KRM by a Mutation Score of 2.06897 %
Random better than MIO in project 400032210_21-05-2021_03-10-03.sb3-SDM by a Mutation Score of 2.06897 %
Random better than MIO in project 400233129_10-06-2021_12-40-33.sb3-SBD by a Mutation Score of 2.0284 %
Random better than MIO in project 400162661_24-05-2021_12-34-05.sb3-NCM by a Mutation Score of 2.01149 %
Random better than MIO in project 400008389_13-05-2021_15-13-23.sb3-Original by a Mutation Score of 2.00669 %
Random better than MIO in project 402162589_28-05-2021_18-49-23.sb3-SDM by a Mutation Score of 2.0 %
Random better than MIO in project 401025423_21-05-2021_00-07-50.sb3-SDM by a Mutation Score of 2.0 %
Random better than MIO in project 401124506_24-05-2021_03-28-51.sb3-SBD by a Mutation Score of 1.99234 %
Random better than MIO in project 402027731_20-05-2021_22-52-02.sb3-SBD by a Mutation Score of 1.97917 %
Random better than MIO in project 401127676_24-05-2021_05-29-30.sb3-SBD by a Mutation Score of 1.97044 %
Random better than MIO in project 400157309_24-05-2021_09-47-22.sb3-SBD by a Mutation Score of 1.96935 %
Random better than MIO in project 400227308_26-05-2021_02-52-21.sb3-NCM by a Mutation Score of 1.95402 %
Random better than MIO in project 401047264_21-05-2021_16-08-38.sb3-SBD by a Mutation Score of 1.92982 %
Random better than MIO in project 401098440_23-05-2021_07-11-23.sb3-LOR by a Mutation Score of 1.92683 %
Random better than MIO in project 402040129_21-05-2021_06-50-11.sb3-SBD by a Mutation Score of 1.91571 %
Random better than MIO in project 402014800_13-05-2021_23-13-55.sb3-SBD by a Mutation Score of 1.91571 %
Random better than MIO in project 402124168_25-05-2021_22-44-26.sb3-NCM by a Mutation Score of 1.90476 %
Random better than MIO in project 402124168_25-05-2021_22-44-26.sb3-SDM by a Mutation Score of 1.90476 %
Random better than MIO in project 402008731_13-05-2021_19-31-28.sb3-SBD by a Mutation Score of 1.86624 %
Random better than MIO in project 402000575_13-05-2021_14-37-48.sb3-NCM by a Mutation Score of 1.86268 %
Random better than MIO in project 400196908_25-05-2021_07-29-09.sb3-LOR by a Mutation Score of 1.85185 %
Random better than MIO in project 402031637_21-05-2021_01-24-03.sb3-NCM by a Mutation Score of 1.83908 %
Random better than MIO in project 402077937_23-05-2021_06-45-52.sb3-ROR by a Mutation Score of 1.83908 %
Random better than MIO in project 401098440_23-05-2021_07-11-23.sb3-SBD by a Mutation Score of 1.82684 %
Random better than MIO in project 402136145_26-05-2021_16-09-11.sb3-SBD by a Mutation Score of 1.81818 %
Random better than MIO in project 401054745_21-05-2021_23-00-56.sb3-KRM by a Mutation Score of 1.81818 %
Random better than MIO in project 401036211_21-05-2021_08-08-26.sb3-NCM by a Mutation Score of 1.81034 %
Random better than MIO in project 402170183_28-05-2021_12-19-36.sb3-SBD by a Mutation Score of 1.80952 %
Random better than MIO in project 402153740_27-05-2021_13-59-58.sb3-SBD by a Mutation Score of 1.80298 %
Random better than MIO in project 400134791_23-05-2021_21-26-43.sb3-SBD by a Mutation Score of 1.7949 %
Random better than MIO in project 402127962_26-05-2021_05-56-12.sb3-SDM by a Mutation Score of 1.78571 %
Random better than MIO in project 402060330_22-05-2021_07-56-16.sb3-NCM by a Mutation Score of 1.78161 %
Random better than MIO in project 400111977_23-05-2021_08-19-32.sb3-SBD by a Mutation Score of 1.76245 %
Random better than MIO in project 402117110_25-05-2021_12-18-01.sb3-SBD by a Mutation Score of 1.76101 %
Random better than MIO in project 402089829_24-05-2021_14-03-01.sb3-LOR by a Mutation Score of 1.74731 %
Random better than MIO in project 401001258_13-05-2021_15-09-51.sb3-SBD by a Mutation Score of 1.74242 %
Random better than MIO in project 402134302_26-05-2021_13-33-56.sb3-SBD by a Mutation Score of 1.74056 %
Random better than MIO in project 400173370_24-05-2021_18-21-00.sb3-SBD by a Mutation Score of 1.73333 %
Random better than MIO in project 401098040_23-05-2021_06-56-20.sb3-ROR by a Mutation Score of 1.72414 %
Random better than MIO in project 401002875_13-05-2021_16-15-11.sb3-ROR by a Mutation Score of 1.72414 %
Random better than MIO in project 401098040_23-05-2021_06-56-20.sb3-VRM by a Mutation Score of 1.72414 %
Random better than MIO in project 400111977_23-05-2021_08-19-32.sb3-SDM by a Mutation Score of 1.72414 %
Random better than MIO in project 402040129_21-05-2021_06-50-11.sb3-SDM by a Mutation Score of 1.72414 %
Random better than MIO in project 402133472_26-05-2021_12-44-10.sb3-ROR by a Mutation Score of 1.72414 %
Random better than MIO in project 401000401_13-05-2021_14-35-24.sb3-SDM by a Mutation Score of 1.72414 %
Random better than MIO in project 400001653_13-05-2021_11-04-44.sb3-SDM by a Mutation Score of 1.71429 %
Random better than MIO in project 402126326_26-05-2021_03-42-47.sb3-SDM by a Mutation Score of 1.7094 %
Random better than MIO in project 402116081_25-05-2021_11-00-48.sb3-SBD by a Mutation Score of 1.7037 %
Random better than MIO in project 401008890_13-05-2021_20-17-00.sb3-KRM by a Mutation Score of 1.69753 %
Random better than MIO in project 400227308_26-05-2021_02-52-21.sb3-SDM by a Mutation Score of 1.68582 %
Random better than MIO in project 402156304_27-05-2021_17-21-21.sb3-SBD by a Mutation Score of 1.66667 %
Random better than MIO in project 401088589_23-05-2021_00-17-48.sb3-KRM by a Mutation Score of 1.66667 %
Random better than MIO in project 400008373_13-05-2021_15-13-00.sb3-SBD by a Mutation Score of 1.66667 %
Random better than MIO in project 400118391_23-05-2021_12-00-08.sb3-SBD by a Mutation Score of 1.66667 %
Random better than MIO in project 400152976_24-05-2021_07-25-47.sb3-NCM by a Mutation Score of 1.66667 %
Random better than MIO in project 400139521_24-05-2021_00-05-29.sb3-NCM by a Mutation Score of 1.66667 %
Random better than MIO in project 400088919_22-05-2021_18-23-07.sb3-SDM by a Mutation Score of 1.66667 %
Random better than MIO in project 402097379_24-05-2021_10-37-04.sb3-SBD by a Mutation Score of 1.66667 %
Random better than MIO in project 401024874_20-05-2021_23-45-12.sb3-SDM by a Mutation Score of 1.66667 %
Random better than MIO in project 400174164_24-05-2021_18-47-30.sb3-ROR by a Mutation Score of 1.66667 %
Random better than MIO in project 401063979_22-05-2021_05-44-50.sb3-SBD by a Mutation Score of 1.66667 %
Random better than MIO in project 400059461_21-05-2021_23-26-06.sb3-NCM by a Mutation Score of 1.66667 %
Random better than MIO in project 401038037_21-05-2021_09-25-26.sb3-VRM by a Mutation Score of 1.66667 %
Random better than MIO in project 401088589_23-05-2021_00-17-48.sb3-SDM by a Mutation Score of 1.66667 %
Random better than MIO in project 401021046_20-05-2021_20-49-21.sb3-KRM by a Mutation Score of 1.66667 %
Random better than MIO in project 400071515_22-05-2021_08-01-22.sb3-SDM by a Mutation Score of 1.66667 %
Random better than MIO in project 400118391_23-05-2021_12-00-08.sb3-ROR by a Mutation Score of 1.66667 %
Random better than MIO in project 402103356_24-05-2021_18-47-21.sb3-ROR by a Mutation Score of 1.66667 %
Random better than MIO in project 400042619_21-05-2021_10-36-31.sb3-SDM by a Mutation Score of 1.66667 %
Random better than MIO in project 401037996_21-05-2021_09-23-52.sb3-KRM by a Mutation Score of 1.66667 %
Random better than MIO in project 400056529_21-05-2021_21-21-40.sb3-ROR by a Mutation Score of 1.66667 %
Random better than MIO in project 400141508_24-05-2021_01-10-41.sb3-SDM by a Mutation Score of 1.66667 %
Random better than MIO in project 401077137_22-05-2021_15-03-21.sb3-AOR by a Mutation Score of 1.66667 %
Random better than MIO in project 401025461_21-05-2021_00-08-59.sb3-ROR by a Mutation Score of 1.66667 %
Random better than MIO in project 500017535_14-05-2021_01-57-21.sb3-KRM by a Mutation Score of 1.66667 %
Random better than MIO in project 401017270_14-05-2021_03-09-33.sb3-SDM by a Mutation Score of 1.64751 %
Random better than MIO in project 400077491_22-05-2021_11-36-13.sb3-SBD by a Mutation Score of 1.64319 %
Random better than MIO in project 401011234_13-05-2021_22-01-18.sb3-KRM by a Mutation Score of 1.63793 %
Random better than MIO in project 400140622_24-05-2021_00-40-22.sb3-SBD by a Mutation Score of 1.63528 %
Random better than MIO in project 400142725_24-05-2021_01-51-34.sb3-SBD by a Mutation Score of 1.61603 %
Random better than MIO in project 402170779_28-05-2021_12-51-14.sb3-AOR by a Mutation Score of 1.6092 %
Random better than MIO in project 402172324_28-05-2021_14-19-45.sb3-SBD by a Mutation Score of 1.60243 %
Random better than MIO in project 401048205_21-05-2021_17-05-43.sb3-SBD by a Mutation Score of 1.56863 %
Random better than MIO in project 402089829_24-05-2021_14-03-01.sb3-SBD by a Mutation Score of 1.54458 %
Random better than MIO in project 400196800_25-05-2021_07-25-30.sb3-SBD by a Mutation Score of 1.53846 %
Random better than MIO in project 402047669_21-05-2021_14-19-14.sb3-SBD by a Mutation Score of 1.53554 %
Random better than MIO in project 401098440_23-05-2021_07-11-23.sb3-ROR by a Mutation Score of 1.53268 %
Random better than MIO in project 402111297_25-05-2021_04-57-45.sb3-AOR by a Mutation Score of 1.53257 %
Random better than MIO in project 402105320_24-05-2021_22-22-01.sb3-SDM by a Mutation Score of 1.53257 %
Random better than MIO in project 401026543_21-05-2021_01-15-30.sb3-SBD by a Mutation Score of 1.53257 %
Random better than MIO in project 401087216_22-05-2021_23-23-06.sb3-VRM by a Mutation Score of 1.5256 %
Random better than MIO in project 400179676_24-05-2021_21-50-21.sb3-SBD by a Mutation Score of 1.5252 %
Random better than MIO in project 401048206_21-05-2021_17-05-52.sb3-SBD by a Mutation Score of 1.52021 %
Random better than MIO in project 400120302_23-05-2021_13-06-59.sb3-SBD by a Mutation Score of 1.51629 %
Random better than MIO in project 400001653_13-05-2021_11-04-44.sb3-SBD by a Mutation Score of 1.51261 %
Random better than MIO in project 402147279_27-05-2021_06-34-20.sb3-SBD by a Mutation Score of 1.50819 %
Random better than MIO in project 401081643_22-05-2021_18-44-08.sb3-SBD by a Mutation Score of 1.50538 %
Random better than MIO in project 400034952_21-05-2021_05-14-34.sb3-SBD by a Mutation Score of 1.48148 %
Random better than MIO in project 402097422_24-05-2021_10-38-21.sb3-SBD by a Mutation Score of 1.46562 %
Random better than MIO in project 402097422_24-05-2021_10-38-21.sb3-ROR by a Mutation Score of 1.46329 %
Random better than MIO in project 400170406_24-05-2021_16-47-55.sb3-KRM by a Mutation Score of 1.44841 %
Random better than MIO in project 402147848_27-05-2021_07-13-33.sb3-KRM by a Mutation Score of 1.43323 %
Random better than MIO in project 402153740_27-05-2021_13-59-58.sb3-NCM by a Mutation Score of 1.4316 %
Random better than MIO in project 400008373_13-05-2021_15-13-00.sb3-VRM by a Mutation Score of 1.42857 %
Random better than MIO in project 401082486_22-05-2021_19-17-01.sb3-SDM by a Mutation Score of 1.42857 %
Random better than MIO in project 400211331_25-05-2021_15-09-16.sb3-SDM by a Mutation Score of 1.42857 %
Random better than MIO in project 400105499_23-05-2021_04-19-57.sb3-SBD by a Mutation Score of 1.42794 %
Random better than MIO in project 402032953_21-05-2021_02-17-37.sb3-SBD by a Mutation Score of 1.42111 %
Random better than MIO in project 402082316_23-05-2021_12-29-54.sb3-ROR by a Mutation Score of 1.41626 %
Random better than MIO in project 402047669_21-05-2021_14-19-14.sb3-NCM by a Mutation Score of 1.41304 %
Random better than MIO in project 401062295_22-05-2021_04-29-17.sb3-SBD by a Mutation Score of 1.41284 %
Random better than MIO in project 402130546_26-05-2021_09-20-25.sb3-SBD by a Mutation Score of 1.4093 %
Random better than MIO in project 400088510_22-05-2021_18-09-49.sb3-SBD by a Mutation Score of 1.40351 %
Random better than MIO in project 400123528_23-05-2021_14-55-56.sb3-SBD by a Mutation Score of 1.39785 %
Random better than MIO in project 400059461_21-05-2021_23-26-06.sb3-SBD by a Mutation Score of 1.38889 %
Random better than MIO in project 401118857_23-05-2021_23-18-56.sb3-SBD by a Mutation Score of 1.37931 %
Random better than MIO in project 501010521_13-05-2021_23-36-19.sb3-KRM by a Mutation Score of 1.37931 %
Random better than MIO in project 401118857_23-05-2021_23-18-56.sb3-SDM by a Mutation Score of 1.37931 %
Random better than MIO in project 402120853_25-05-2021_16-48-32.sb3-NCM by a Mutation Score of 1.37931 %
Random better than MIO in project 402106862_25-05-2021_00-38-25.sb3-SBD by a Mutation Score of 1.37931 %
Random better than MIO in project 402106862_25-05-2021_00-38-25.sb3-SDM by a Mutation Score of 1.37931 %
Random better than MIO in project 402136061_26-05-2021_15-57-40.sb3-SBD by a Mutation Score of 1.37931 %
Random better than MIO in project 400169048_24-05-2021_16-02-41.sb3-SDM by a Mutation Score of 1.37302 %
Random better than MIO in project 400207382_25-05-2021_12-56-00.sb3-SDM by a Mutation Score of 1.36243 %
Random better than MIO in project 400216380_25-05-2021_18-00-21.sb3-KRM by a Mutation Score of 1.35802 %
Random better than MIO in project 400103821_23-05-2021_03-12-20.sb3-SBD by a Mutation Score of 1.35417 %
Random better than MIO in project 400003367_13-05-2021_12-09-01.sb3-SDM by a Mutation Score of 1.34615 %
Random better than MIO in project 402122133_26-05-2021_12-06-24.sb3-SBD by a Mutation Score of 1.34503 %
Random better than MIO in project 400022488_14-05-2021_02-39-38.sb3-SBD by a Mutation Score of 1.33333 %
Random better than MIO in project 402063807_22-05-2021_12-21-03.sb3-LOR by a Mutation Score of 1.33333 %
Random better than MIO in project 402120934_25-05-2021_16-52-51.sb3-SBD by a Mutation Score of 1.33333 %
Random better than MIO in project 402106031_24-05-2021_23-33-09.sb3-SDM by a Mutation Score of 1.33333 %
Random better than MIO in project 401067336_22-05-2021_08-04-01.sb3-ROR by a Mutation Score of 1.32626 %
Random better than MIO in project 402012805_13-05-2021_22-03-31.sb3-SBD by a Mutation Score of 1.32435 %
Random better than MIO in project 400130870_23-05-2021_19-13-35.sb3-ROR by a Mutation Score of 1.32184 %
Random better than MIO in project 402149026_27-05-2021_22-00-03.sb3-SBD by a Mutation Score of 1.31833 %
Random better than MIO in project 401097394_23-05-2021_06-30-08.sb3-ROR by a Mutation Score of 1.2987 %
Random better than MIO in project 402140083_26-05-2021_21-40-28.sb3-SBD by a Mutation Score of 1.28736 %
Random better than MIO in project 400227308_26-05-2021_02-52-21.sb3-SBD by a Mutation Score of 1.27714 %
Random better than MIO in project 402162994_28-05-2021_03-29-35.sb3-SBD by a Mutation Score of 1.26984 %
Random better than MIO in project 400139521_24-05-2021_00-05-29.sb3-ROR by a Mutation Score of 1.26437 %
Random better than MIO in project 402147848_27-05-2021_07-13-33.sb3-SDM by a Mutation Score of 1.25749 %
Random better than MIO in project 400043815_21-05-2021_11-25-41.sb3-NCM by a Mutation Score of 1.25 %
Random better than MIO in project 401025423_21-05-2021_00-07-50.sb3-SBD by a Mutation Score of 1.25 %
Random better than MIO in project 400157309_24-05-2021_09-47-22.sb3-SDM by a Mutation Score of 1.24138 %
Random better than MIO in project 400167004_24-05-2021_14-59-11.sb3-VRM by a Mutation Score of 1.2381 %
Random better than MIO in project 400091966_22-05-2021_20-06-22.sb3-SBD by a Mutation Score of 1.23615 %
Random better than MIO in project 401116843_23-05-2021_21-14-14.sb3-SDM by a Mutation Score of 1.23457 %
Random better than MIO in project 402130569_26-05-2021_09-23-51.sb3-SDM by a Mutation Score of 1.23302 %
Random better than MIO in project 400021534_14-05-2021_01-52-57.sb3-SBD by a Mutation Score of 1.23229 %
Random better than MIO in project 400209164_25-05-2021_13-52-42.sb3-SBD by a Mutation Score of 1.22735 %
Random better than MIO in project 500018589_14-05-2021_02-37-42.sb3-SBD by a Mutation Score of 1.22605 %
Random better than MIO in project 401049738_21-05-2021_18-25-57.sb3-SBD by a Mutation Score of 1.21212 %
Random better than MIO in project 402065445_22-05-2021_14-20-59.sb3-SBD by a Mutation Score of 1.2 %
Random better than MIO in project 402012852_13-05-2021_22-04-51.sb3-SBD by a Mutation Score of 1.19869 %
Random better than MIO in project 400001653_13-05-2021_11-04-44.sb3-NCM by a Mutation Score of 1.19048 %
Random better than MIO in project 402127962_26-05-2021_05-56-12.sb3-SBD by a Mutation Score of 1.19048 %
Random better than MIO in project 401120575_24-05-2021_00-40-19.sb3-NCM by a Mutation Score of 1.19048 %
Random better than MIO in project 401017270_14-05-2021_03-09-33.sb3-SBD by a Mutation Score of 1.18678 %
Random better than MIO in project 402116081_25-05-2021_11-00-48.sb3-NCM by a Mutation Score of 1.17647 %
Random better than MIO in project 401070159_22-05-2021_10-00-29.sb3-SDM by a Mutation Score of 1.17241 %
Random better than MIO in project 400207035_25-05-2021_12-45-38.sb3-SBD by a Mutation Score of 1.15942 %
Random better than MIO in project 500000434_13-05-2021_15-43-25.sb3-SDM by a Mutation Score of 1.15646 %
Random better than MIO in project 400170406_24-05-2021_16-47-55.sb3-SBD by a Mutation Score of 1.15079 %
Random better than MIO in project 400170406_24-05-2021_16-47-55.sb3-SDM by a Mutation Score of 1.15079 %
Random better than MIO in project 401060881_22-05-2021_03-27-17.sb3-NCM by a Mutation Score of 1.14943 %
Random better than MIO in project 400209349_25-05-2021_13-58-54.sb3-VRM by a Mutation Score of 1.14943 %
Random better than MIO in project 400207065_25-05-2021_12-46-32.sb3-SDM by a Mutation Score of 1.14943 %
Random better than MIO in project 400209349_25-05-2021_13-58-54.sb3-ROR by a Mutation Score of 1.14943 %
Random better than MIO in project 400207065_25-05-2021_12-46-32.sb3-KRM by a Mutation Score of 1.14943 %
Random better than MIO in project 402014800_13-05-2021_23-13-55.sb3-SDM by a Mutation Score of 1.13665 %
Random better than MIO in project 401006059_13-05-2021_18-18-39.sb3-SDM by a Mutation Score of 1.13095 %
Random better than MIO in project 402130569_26-05-2021_09-23-51.sb3-SBD by a Mutation Score of 1.13027 %
Random better than MIO in project 402126326_26-05-2021_03-42-47.sb3-SBD by a Mutation Score of 1.11607 %
Random better than MIO in project 400032210_21-05-2021_03-10-03.sb3-SBD by a Mutation Score of 1.11494 %
Random better than MIO in project 402162994_28-05-2021_03-29-35.sb3-ROR by a Mutation Score of 1.11111 %
Random better than MIO in project 501017644_14-05-2021_05-27-13.sb3-KRM by a Mutation Score of 1.11111 %
Random better than MIO in project 401102716_23-05-2021_10-25-18.sb3-NCM by a Mutation Score of 1.11111 %
Random better than MIO in project 401088589_23-05-2021_00-17-48.sb3-SBD by a Mutation Score of 1.11111 %
Random better than MIO in project 501007237_13-05-2021_20-16-00.sb3-SDM by a Mutation Score of 1.11111 %
Random better than MIO in project 402164551_28-05-2021_06-02-24.sb3-SDM by a Mutation Score of 1.11111 %
Random better than MIO in project 500017535_14-05-2021_01-57-21.sb3-SDM by a Mutation Score of 1.11111 %
Random better than MIO in project 401077137_22-05-2021_15-03-21.sb3-SBD by a Mutation Score of 1.11111 %
Random better than MIO in project 400173370_24-05-2021_18-21-00.sb3-SDM by a Mutation Score of 1.11111 %
Random better than MIO in project 400057896_21-05-2021_22-14-47.sb3-KRM by a Mutation Score of 1.11111 %
Random better than MIO in project 501003944_13-05-2021_18-09-04.sb3-SBD by a Mutation Score of 1.11111 %
Random better than MIO in project 401021046_20-05-2021_20-49-21.sb3-LOR by a Mutation Score of 1.11111 %
Random better than MIO in project 402053801_21-05-2021_22-39-29.sb3-SBD by a Mutation Score of 1.09637 %
Random better than MIO in project 400050662_21-05-2021_16-11-33.sb3-SBD by a Mutation Score of 1.09195 %
Random better than MIO in project 401004308_13-05-2021_17-10-53.sb3-SBD by a Mutation Score of 1.07143 %
Random better than MIO in project 402038704_21-05-2021_05-54-19.sb3-SBD by a Mutation Score of 1.06101 %
Random better than MIO in project 401023767_20-05-2021_22-54-24.sb3-SBD by a Mutation Score of 1.05263 %
Random better than MIO in project 402106031_24-05-2021_23-33-09.sb3-SBD by a Mutation Score of 1.03448 %
Random better than MIO in project 402089829_24-05-2021_14-03-01.sb3-VRM by a Mutation Score of 1.03318 %
Random better than MIO in project 402003844_13-05-2021_16-38-19.sb3-SBD by a Mutation Score of 1.02564 %
Random better than MIO in project 400158170_24-05-2021_10-13-36.sb3-SBD by a Mutation Score of 1.02564 %
Random better than MIO in project 400008620_13-05-2021_15-20-42.sb3-SBD by a Mutation Score of 1.01852 %
Random better than MIO in project 402166507_28-05-2021_08-38-11.sb3-SDM by a Mutation Score of 1.01601 %
Random better than MIO in project 402106031_24-05-2021_23-33-09.sb3-NCM by a Mutation Score of 0.99617 %
Random better than MIO in project 401103778_23-05-2021_11-15-25.sb3-SBD by a Mutation Score of 0.99617 %
Random better than MIO in project 402166507_28-05-2021_08-38-11.sb3-SBD by a Mutation Score of 0.99188 %
Random better than MIO in project 501015960_14-05-2021_04-11-07.sb3-SDM by a Mutation Score of 0.98851 %
Random better than MIO in project 501015778_14-05-2021_03-59-51.sb3-SDM by a Mutation Score of 0.98398 %
Random better than MIO in project 402097422_24-05-2021_10-38-21.sb3-SDM by a Mutation Score of 0.98381 %
Random better than MIO in project 401024874_20-05-2021_23-45-12.sb3-SBD by a Mutation Score of 0.98039 %
Random better than MIO in project 401036211_21-05-2021_08-08-26.sb3-ROR by a Mutation Score of 0.97701 %
Random better than MIO in project 402094710_24-05-2021_06-59-28.sb3-SDM by a Mutation Score of 0.95238 %
Random better than MIO in project 400120302_23-05-2021_13-06-59.sb3-NCM by a Mutation Score of 0.95238 %
Random better than MIO in project 500016009_14-05-2021_00-42-09.sb3-SBD by a Mutation Score of 0.95238 %
Random better than MIO in project 400098883_23-05-2021_00-24-48.sb3-KRM by a Mutation Score of 0.92593 %
Random better than MIO in project 401006059_13-05-2021_18-18-39.sb3-SBD by a Mutation Score of 0.92063 %
Random better than MIO in project 401125696_24-05-2021_04-19-02.sb3-SBD by a Mutation Score of 0.91954 %
Random better than MIO in project 402111297_25-05-2021_04-57-45.sb3-VRM by a Mutation Score of 0.91954 %
Random better than MIO in project 402082316_23-05-2021_12-29-54.sb3-SDM by a Mutation Score of 0.91485 %
Random better than MIO in project 400222666_25-05-2021_23-07-59.sb3-KRM by a Mutation Score of 0.90909 %
Random better than MIO in project 400057896_21-05-2021_22-14-47.sb3-SBD by a Mutation Score of 0.89955 %
Random better than MIO in project 402124168_25-05-2021_22-44-26.sb3-SBD by a Mutation Score of 0.87798 %
Random better than MIO in project 400216380_25-05-2021_18-00-21.sb3-NCM by a Mutation Score of 0.87719 %
Random better than MIO in project 401084699_22-05-2021_21-06-28.sb3-ROR by a Mutation Score of 0.8642 %
Random better than MIO in project 402028419_21-05-2021_12-41-36.sb3-SDM by a Mutation Score of 0.86207 %
Random better than MIO in project 402120472_25-05-2021_16-25-13.sb3-SBD by a Mutation Score of 0.86022 %
Random better than MIO in project 400079971_22-05-2021_13-05-57.sb3-SDM by a Mutation Score of 0.85057 %
Random better than MIO in project 402014002_13-05-2021_22-47-05.sb3-SBD by a Mutation Score of 0.84565 %
Random better than MIO in project 401020066_14-05-2021_05-28-35.sb3-SBD by a Mutation Score of 0.83333 %
Random better than MIO in project 400143020_24-05-2021_02-02-25.sb3-SDM by a Mutation Score of 0.83333 %
Random better than MIO in project 400139792_24-05-2021_00-14-32.sb3-SDM by a Mutation Score of 0.83333 %
Random better than MIO in project 402150135_27-05-2021_09-49-21.sb3-SDM by a Mutation Score of 0.83333 %
Random better than MIO in project 400088919_22-05-2021_18-23-07.sb3-KRM by a Mutation Score of 0.83333 %
Random better than MIO in project 400169048_24-05-2021_16-02-41.sb3-KRM by a Mutation Score of 0.83333 %
Random better than MIO in project 400042619_21-05-2021_10-36-31.sb3-KRM by a Mutation Score of 0.83333 %
Random better than MIO in project 400157108_24-05-2021_09-40-32.sb3-SDM by a Mutation Score of 0.83333 %
Random better than MIO in project 402175415_28-05-2021_17-57-16.sb3-SDM by a Mutation Score of 0.83196 %
Random better than MIO in project 501014292_14-05-2021_02-59-40.sb3-VRM by a Mutation Score of 0.83112 %
Random better than MIO in project 400121744_23-05-2021_13-52-12.sb3-ROR by a Mutation Score of 0.8046 %
Random better than MIO in project 401066444_22-05-2021_07-20-51.sb3-SDM by a Mutation Score of 0.78927 %
Random better than MIO in project 400049848_21-05-2021_15-37-26.sb3-SBD by a Mutation Score of 0.78528 %
Random better than MIO in project 402038229_21-05-2021_05-38-12.sb3-SBD by a Mutation Score of 0.78431 %
Random better than MIO in project 400057896_21-05-2021_22-14-47.sb3-NCM by a Mutation Score of 0.77586 %
Random better than MIO in project 401103744_23-05-2021_11-14-20.sb3-NCM by a Mutation Score of 0.76923 %
Random better than MIO in project 402099581_24-05-2021_13-44-20.sb3-ROR by a Mutation Score of 0.76628 %
Random better than MIO in project 401004675_13-05-2021_17-25-22.sb3-NCM by a Mutation Score of 0.7626 %
Random better than MIO in project 402063807_22-05-2021_12-21-03.sb3-NCM by a Mutation Score of 0.75758 %
Random better than MIO in project 402147279_27-05-2021_06-34-20.sb3-KRM by a Mutation Score of 0.74713 %
Random better than MIO in project 400146374_24-05-2021_03-52-37.sb3-SBD by a Mutation Score of 0.74271 %
Random better than MIO in project 402164551_28-05-2021_06-02-24.sb3-SBD by a Mutation Score of 0.74074 %
Random better than MIO in project 401105466_23-05-2021_12-31-57.sb3-KRM by a Mutation Score of 0.74074 %
Random better than MIO in project 401075495_22-05-2021_13-48-42.sb3-SBD by a Mutation Score of 0.74074 %
Random better than MIO in project 500002785_13-05-2021_17-01-58.sb3-SDM by a Mutation Score of 0.74074 %
Random better than MIO in project 401004675_13-05-2021_17-25-22.sb3-VRM by a Mutation Score of 0.7405 %
Random better than MIO in project 400203451_25-05-2021_10-46-33.sb3-SDM by a Mutation Score of 0.73892 %
Random better than MIO in project 400148248_24-05-2021_04-50-51.sb3-SBD by a Mutation Score of 0.72222 %
Random better than MIO in project 401050555_21-05-2021_19-15-58.sb3-SBD by a Mutation Score of 0.71839 %
Random better than MIO in project 400079971_22-05-2021_13-05-57.sb3-SBD by a Mutation Score of 0.71839 %
Random better than MIO in project 401023018_20-05-2021_22-21-10.sb3-SDM by a Mutation Score of 0.71662 %
Random better than MIO in project 400149120_24-05-2021_05-26-33.sb3-SBD by a Mutation Score of 0.71429 %
Random better than MIO in project 500016926_14-05-2021_01-25-39.sb3-SBD by a Mutation Score of 0.71429 %
Random better than MIO in project 402011650_13-05-2021_21-20-53.sb3-SDM by a Mutation Score of 0.70813 %
Random better than MIO in project 401074215_22-05-2021_12-52-49.sb3-SDM by a Mutation Score of 0.68966 %
Random better than MIO in project 401074215_22-05-2021_12-52-49.sb3-SBD by a Mutation Score of 0.68966 %
Random better than MIO in project 400142319_24-05-2021_01-39-21.sb3-ROR by a Mutation Score of 0.68966 %
Random better than MIO in project 401002875_13-05-2021_16-15-11.sb3-SBD by a Mutation Score of 0.68966 %
Random better than MIO in project 401036211_21-05-2021_08-08-26.sb3-VRM by a Mutation Score of 0.68966 %
Random better than MIO in project 400058148_21-05-2021_22-26-33.sb3-SDM by a Mutation Score of 0.68208 %
Random better than MIO in project 402127615_26-05-2021_05-32-20.sb3-SBD by a Mutation Score of 0.66667 %
Random better than MIO in project 402065313_22-05-2021_14-15-35.sb3-NCM by a Mutation Score of 0.66667 %
Random better than MIO in project 402083950_23-05-2021_14-26-13.sb3-KRM by a Mutation Score of 0.66667 %
Random better than MIO in project 400043815_21-05-2021_11-25-41.sb3-SDM by a Mutation Score of 0.66667 %
Random better than MIO in project 401122078_24-05-2021_01-46-56.sb3-SBD by a Mutation Score of 0.66667 %
Random better than MIO in project 402045569_21-05-2021_12-11-44.sb3-SDM by a Mutation Score of 0.66667 %
Random better than MIO in project 501015778_14-05-2021_03-59-51.sb3-SBD by a Mutation Score of 0.65599 %
Random better than MIO in project 402087670_23-05-2021_21-22-59.sb3-KRM by a Mutation Score of 0.65134 %
Random better than MIO in project 400211331_25-05-2021_15-09-16.sb3-SBD by a Mutation Score of 0.64935 %
Random better than MIO in project 400122415_23-05-2021_14-16-37.sb3-SDM by a Mutation Score of 0.64655 %
Random better than MIO in project 400173897_24-05-2021_18-39-17.sb3-NCM by a Mutation Score of 0.64368 %
Random better than MIO in project 400196908_25-05-2021_07-29-09.sb3-ROR by a Mutation Score of 0.63857 %
Random better than MIO in project 400042619_21-05-2021_10-36-31.sb3-SBD by a Mutation Score of 0.63492 %
Random better than MIO in project 402011650_13-05-2021_21-20-53.sb3-SBD by a Mutation Score of 0.62808 %
Random better than MIO in project 501010521_13-05-2021_23-36-19.sb3-SDM by a Mutation Score of 0.62696 %
Random better than MIO in project 402123737_25-05-2021_21-26-01.sb3-SBD by a Mutation Score of 0.625 %
Random better than MIO in project 401083124_22-05-2021_19-48-18.sb3-SDM by a Mutation Score of 0.625 %
Random better than MIO in project 400004328_13-05-2021_12-43-59.sb3-KRM by a Mutation Score of 0.61576 %
Random better than MIO in project 402109613_25-05-2021_03-06-51.sb3-SBD by a Mutation Score of 0.60852 %
Random better than MIO in project 400222666_25-05-2021_23-07-59.sb3-SDM by a Mutation Score of 0.60606 %
Random better than MIO in project 402121378_25-05-2021_17-20-17.sb3-SBD by a Mutation Score of 0.60345 %
Random better than MIO in project 500001280_13-05-2021_16-11-29.sb3-SBD by a Mutation Score of 0.59866 %
Random better than MIO in project 401003641_13-05-2021_16-44-03.sb3-SDM by a Mutation Score of 0.59524 %
Random better than MIO in project 401116843_23-05-2021_21-14-14.sb3-NCM by a Mutation Score of 0.59524 %
Random better than MIO in project 400189356_25-05-2021_03-15-22.sb3-SBD by a Mutation Score of 0.58824 %
Random better than MIO in project 401127141_24-05-2021_05-10-09.sb3-SBD by a Mutation Score of 0.57471 %
Random better than MIO in project 400189988_25-05-2021_03-36-19.sb3-SBD by a Mutation Score of 0.57471 %
Random better than MIO in project 400207035_25-05-2021_12-45-38.sb3-SDM by a Mutation Score of 0.55556 %
Random better than MIO in project 401105466_23-05-2021_12-31-57.sb3-SDM by a Mutation Score of 0.55556 %
Random better than MIO in project 400125293_23-05-2021_15-54-20.sb3-SDM by a Mutation Score of 0.55556 %
Random better than MIO in project 400182018_24-05-2021_23-06-36.sb3-SBD by a Mutation Score of 0.55556 %
Random better than MIO in project 400003367_13-05-2021_12-09-01.sb3-LOR by a Mutation Score of 0.54945 %
Random better than MIO in project 400099625_23-05-2021_00-52-03.sb3-NCM by a Mutation Score of 0.54917 %
Random better than MIO in project 400216380_25-05-2021_18-00-21.sb3-SDM by a Mutation Score of 0.53763 %
Random better than MIO in project 402003844_13-05-2021_16-38-19.sb3-SDM by a Mutation Score of 0.53571 %
Random better than MIO in project 402027790_20-05-2021_22-53-50.sb3-SBD by a Mutation Score of 0.53366 %
Random better than MIO in project 400003367_13-05-2021_12-09-01.sb3-AOR by a Mutation Score of 0.51893 %
Random better than MIO in project 402147279_27-05-2021_06-34-20.sb3-ROR by a Mutation Score of 0.51724 %
Random better than MIO in project 401040059_21-05-2021_10-51-23.sb3-SBD by a Mutation Score of 0.5168 %
Random better than MIO in project 402142637_27-05-2021_00-26-02.sb3-SBD by a Mutation Score of 0.5157 %
Random better than MIO in project 402044736_22-05-2021_07-35-09.sb3-SBD by a Mutation Score of 0.51341 %
Random better than MIO in project 402012805_13-05-2021_22-03-31.sb3-SDM by a Mutation Score of 0.50926 %
Random better than MIO in project 400223340_25-05-2021_23-39-21.sb3-VRM by a Mutation Score of 0.5 %
Random better than MIO in project 402113110_25-05-2021_07-16-43.sb3-SDM by a Mutation Score of 0.5 %
Random better than MIO in project 402124021_26-05-2021_14-30-36.sb3-NCM by a Mutation Score of 0.49261 %
Random better than MIO in project 401047077_21-05-2021_15-59-03.sb3-SBD by a Mutation Score of 0.49261 %
Random better than MIO in project 402137501_26-05-2021_17-40-53.sb3-SBD by a Mutation Score of 0.47619 %
Random better than MIO in project 400123044_23-05-2021_14-38-51.sb3-SDM by a Mutation Score of 0.47619 %
Random better than MIO in project 401041948_21-05-2021_12-12-40.sb3-SBD by a Mutation Score of 0.47619 %
Random better than MIO in project 400079393_22-05-2021_12-45-04.sb3-VRM by a Mutation Score of 0.47619 %
Random better than MIO in project 401051125_21-05-2021_19-53-52.sb3-SBD by a Mutation Score of 0.47619 %
Random better than MIO in project 400026358_20-05-2021_22-52-52.sb3-SDM by a Mutation Score of 0.47619 %
Random better than MIO in project 402110091_25-05-2021_03-39-57.sb3-SDM by a Mutation Score of 0.47619 %
Random better than MIO in project 501007237_13-05-2021_20-16-00.sb3-SBD by a Mutation Score of 0.47619 %
Random better than MIO in project 402063807_22-05-2021_12-21-03.sb3-ROR by a Mutation Score of 0.47619 %
Random better than MIO in project 401090877_23-05-2021_01-59-45.sb3-VRM by a Mutation Score of 0.45977 %
Random better than MIO in project 402124021_26-05-2021_14-30-36.sb3-KRM by a Mutation Score of 0.45977 %
Random better than MIO in project 400203451_25-05-2021_10-46-33.sb3-SBD by a Mutation Score of 0.44745 %
Random better than MIO in project 402011201_13-05-2021_21-04-46.sb3-NCM by a Mutation Score of 0.43103 %
Random better than MIO in project 402033469_21-05-2021_02-39-14.sb3-SDM by a Mutation Score of 0.43103 %
Random better than MIO in project 401008890_13-05-2021_20-17-00.sb3-ROR by a Mutation Score of 0.42875 %
Random better than MIO in project 402173830_28-05-2021_16-01-06.sb3-SBD by a Mutation Score of 0.42769 %
Random better than MIO in project 401101700_23-05-2021_09-35-35.sb3-SBD by a Mutation Score of 0.42596 %
Random better than MIO in project 400222666_25-05-2021_23-07-59.sb3-SBD by a Mutation Score of 0.41667 %
Random better than MIO in project 500017535_14-05-2021_01-57-21.sb3-SBD by a Mutation Score of 0.41667 %
Random better than MIO in project 401004675_13-05-2021_17-25-22.sb3-ROR by a Mutation Score of 0.40617 %
Random better than MIO in project 400002037_13-05-2021_11-18-05.sb3-SDM by a Mutation Score of 0.4023 %
Random better than MIO in project 401015583_14-05-2021_01-38-55.sb3-SBD by a Mutation Score of 0.40102 %
Random better than MIO in project 401036211_21-05-2021_08-08-26.sb3-SBD by a Mutation Score of 0.3908 %
Random better than MIO in project 400102335_23-05-2021_02-25-03.sb3-NCM by a Mutation Score of 0.38314 %
Random better than MIO in project 401011234_13-05-2021_22-01-18.sb3-SDM by a Mutation Score of 0.37767 %
Random better than MIO in project 401098440_23-05-2021_07-11-23.sb3-VRM by a Mutation Score of 0.37044 %
Random better than MIO in project 402097602_24-05-2021_10-46-22.sb3-AOR by a Mutation Score of 0.37037 %
Random better than MIO in project 400212203_25-05-2021_15-38-49.sb3-SDM by a Mutation Score of 0.37037 %
Random better than MIO in project 402166342_28-05-2021_08-27-43.sb3-Original by a Mutation Score of 0.37037 %
Random better than MIO in project 400071515_22-05-2021_08-01-22.sb3-SBD by a Mutation Score of 0.37037 %
Random better than MIO in project 402162883_28-05-2021_19-30-33.sb3-SBD by a Mutation Score of 0.35714 %
Random better than MIO in project 402138200_26-05-2021_18-36-38.sb3-Original by a Mutation Score of 0.34483 %
Random better than MIO in project 401048206_21-05-2021_17-05-52.sb3-VRM by a Mutation Score of 0.34483 %
Random better than MIO in project 500021210_14-05-2021_04-26-17.sb3-SBD by a Mutation Score of 0.34049 %
Random better than MIO in project 401097394_23-05-2021_06-30-08.sb3-SDM by a Mutation Score of 0.34014 %
Random better than MIO in project 402048538_21-05-2021_15-24-55.sb3-SDM by a Mutation Score of 0.33333 %
Random better than MIO in project 402063807_22-05-2021_12-21-03.sb3-SDM by a Mutation Score of 0.33333 %
Random better than MIO in project 402094710_24-05-2021_06-59-28.sb3-SBD by a Mutation Score of 0.32864 %
Random better than MIO in project 402114357_25-05-2021_08-49-16.sb3-SBD by a Mutation Score of 0.31801 %
Random better than MIO in project 400003367_13-05-2021_12-09-01.sb3-NCM by a Mutation Score of 0.31397 %
Random better than MIO in project 400125293_23-05-2021_15-54-20.sb3-SBD by a Mutation Score of 0.30303 %
Random better than MIO in project 401037996_21-05-2021_09-23-52.sb3-SBD by a Mutation Score of 0.30303 %
Random better than MIO in project 401019509_14-05-2021_05-02-23.sb3-SDM by a Mutation Score of 0.29948 %
Random better than MIO in project 402124021_26-05-2021_14-30-36.sb3-SDM by a Mutation Score of 0.29258 %
Random better than MIO in project 401049888_21-05-2021_18-36-32.sb3-SDM by a Mutation Score of 0.28418 %
Random better than MIO in project 402066928_23-05-2021_09-44-17.sb3-SBD by a Mutation Score of 0.27778 %
Random better than MIO in project 400218392_25-05-2021_19-10-49.sb3-SDM by a Mutation Score of 0.27778 %
Random better than MIO in project 401084759_22-05-2021_21-09-48.sb3-SBD by a Mutation Score of 0.27211 %
Random better than MIO in project 401097394_23-05-2021_06-30-08.sb3-SBD by a Mutation Score of 0.27174 %
Random better than MIO in project 400136040_23-05-2021_22-11-58.sb3-SBD by a Mutation Score of 0.2682 %
Random better than MIO in project 402138200_26-05-2021_18-36-38.sb3-SBD by a Mutation Score of 0.2682 %
Random better than MIO in project 501009643_13-05-2021_22-36-01.sb3-NCM by a Mutation Score of 0.26786 %
Random better than MIO in project 402064036_22-05-2021_12-45-16.sb3-SDM by a Mutation Score of 0.26525 %
Random better than MIO in project 400015349_13-05-2021_19-57-31.sb3-Original by a Mutation Score of 0.25543 %
Random better than MIO in project 402113074_25-05-2021_07-14-46.sb3-SBD by a Mutation Score of 0.24691 %
Random better than MIO in project 400220314_25-05-2021_20-49-28.sb3-SBD by a Mutation Score of 0.2381 %
Random better than MIO in project 400189023_25-05-2021_03-04-31.sb3-KRM by a Mutation Score of 0.2381 %
Random better than MIO in project 401091428_23-05-2021_02-21-50.sb3-SBD by a Mutation Score of 0.23467 %
Random better than MIO in project 401059083_22-05-2021_02-06-18.sb3-NCM by a Mutation Score of 0.22989 %
Random better than MIO in project 401101700_23-05-2021_09-35-35.sb3-KRM by a Mutation Score of 0.22989 %
Random better than MIO in project 401101700_23-05-2021_09-35-35.sb3-SDM by a Mutation Score of 0.22989 %
Random better than MIO in project 400099625_23-05-2021_00-52-03.sb3-Original by a Mutation Score of 0.22989 %
Random better than MIO in project 400223617_25-05-2021_23-54-14.sb3-SDM by a Mutation Score of 0.22222 %
Random better than MIO in project 400167004_24-05-2021_14-59-11.sb3-SBD by a Mutation Score of 0.21879 %
Random better than MIO in project 400068771_22-05-2021_06-09-05.sb3-SDM by a Mutation Score of 0.21368 %
Random better than MIO in project 400068771_22-05-2021_06-09-05.sb3-SBD by a Mutation Score of 0.21368 %
Random better than MIO in project 400076475_22-05-2021_11-03-29.sb3-SBD by a Mutation Score of 0.20882 %
Random better than MIO in project 400026358_20-05-2021_22-52-52.sb3-SBD by a Mutation Score of 0.20833 %
Random better than MIO in project 400218060_25-05-2021_19-00-20.sb3-SBD by a Mutation Score of 0.20833 %
Random better than MIO in project 402063807_22-05-2021_12-21-03.sb3-VRM by a Mutation Score of 0.20833 %
Random better than MIO in project 402114357_25-05-2021_08-49-16.sb3-SDM by a Mutation Score of 0.2069 %
Random better than MIO in project 402048510_22-05-2021_11-39-53.sb3-SBD by a Mutation Score of 0.19608 %
Random better than MIO in project 402048538_21-05-2021_15-24-55.sb3-SBD by a Mutation Score of 0.19608 %
Random better than MIO in project 402114357_25-05-2021_08-49-16.sb3-NCM by a Mutation Score of 0.19157 %
Random better than MIO in project 402046017_21-05-2021_12-39-29.sb3-SBD by a Mutation Score of 0.18809 %
Random better than MIO in project 400124195_23-05-2021_15-19-17.sb3-SDM by a Mutation Score of 0.18519 %
Random better than MIO in project 400032688_21-05-2021_03-29-50.sb3-SDM by a Mutation Score of 0.18519 %
Random better than MIO in project 400032688_21-05-2021_03-29-50.sb3-SBD by a Mutation Score of 0.18519 %
Random better than MIO in project 401015132_14-05-2021_01-02-59.sb3-VRM by a Mutation Score of 0.18519 %
Random better than MIO in project 402172324_28-05-2021_14-19-45.sb3-KRM by a Mutation Score of 0.18391 %
Random better than MIO in project 400021534_14-05-2021_01-52-57.sb3-SDM by a Mutation Score of 0.18391 %
Random better than MIO in project 400221271_25-05-2021_21-43-05.sb3-VRM by a Mutation Score of 0.18391 %
Random better than MIO in project 400227180_26-05-2021_02-46-27.sb3-ROR by a Mutation Score of 0.17544 %
Random better than MIO in project 400056529_21-05-2021_21-21-40.sb3-SBD by a Mutation Score of 0.15152 %
Random better than MIO in project 400072008_22-05-2021_08-19-31.sb3-SBD by a Mutation Score of 0.13793 %
Random better than MIO in project 400223340_25-05-2021_23-39-21.sb3-NCM by a Mutation Score of 0.13333 %
Random better than MIO in project 401102077_23-05-2021_09-52-26.sb3-VRM by a Mutation Score of 0.12931 %
Random better than MIO in project 400167004_24-05-2021_14-59-11.sb3-NCM by a Mutation Score of 0.12821 %
Random better than MIO in project 400035403_21-05-2021_05-35-20.sb3-SBD by a Mutation Score of 0.12346 %
Random better than MIO in project 400085225_22-05-2021_16-12-28.sb3-Original by a Mutation Score of 0.12315 %
Random better than MIO in project 401008890_13-05-2021_20-17-00.sb3-SDM by a Mutation Score of 0.12248 %
Random better than MIO in project 400050200_21-05-2021_15-53-22.sb3-SDM by a Mutation Score of 0.11905 %
Random better than MIO in project 400189023_25-05-2021_03-04-31.sb3-SDM by a Mutation Score of 0.11905 %
Random better than MIO in project 402081487_23-05-2021_11-04-31.sb3-SDM by a Mutation Score of 0.11494 %
Random better than MIO in project 402169802_28-05-2021_12-03-25.sb3-SDM by a Mutation Score of 0.11494 %
Random better than MIO in project 400006593_13-05-2021_14-07-40.sb3-Original by a Mutation Score of 0.11494 %
Random better than MIO in project 402005585_13-05-2021_17-36-52.sb3-Original by a Mutation Score of 0.11494 %
Random better than MIO in project 400026335_20-05-2021_22-51-52.sb3-SBD by a Mutation Score of 0.11494 %
Random better than MIO in project 402166575_28-05-2021_08-44-11.sb3-NCM by a Mutation Score of 0.11494 %
Random better than MIO in project 401005782_13-05-2021_18-06-52.sb3-KRM by a Mutation Score of 0.11494 %
Random better than MIO in project 402113110_25-05-2021_07-16-43.sb3-SBD by a Mutation Score of 0.11299 %
Random better than MIO in project 400218392_25-05-2021_19-10-49.sb3-SBD by a Mutation Score of 0.11111 %
Random better than MIO in project 401098440_23-05-2021_07-11-23.sb3-NCM by a Mutation Score of 0.1089 %
Random better than MIO in project 402172324_28-05-2021_14-19-45.sb3-SDM by a Mutation Score of 0.10345 %
Random better than MIO in project 400218603_25-05-2021_19-17-54.sb3-KRM by a Mutation Score of 0.09753 %
Random better than MIO in project 400002037_13-05-2021_11-18-05.sb3-SBD by a Mutation Score of 0.09305 %
Random better than MIO in project 401084699_22-05-2021_21-06-28.sb3-NCM by a Mutation Score of 0.08547 %
Random better than MIO in project 400148577_24-05-2021_05-04-47.sb3-SBD by a Mutation Score of 0.07902 %
Random better than MIO in project 401085294_22-05-2021_21-37-41.sb3-SDM by a Mutation Score of 0.07663 %
Random better than MIO in project 401005782_13-05-2021_18-06-52.sb3-SDM by a Mutation Score of 0.07663 %
Random better than MIO in project 401005782_13-05-2021_18-06-52.sb3-NCM by a Mutation Score of 0.07663 %
Random better than MIO in project 402060330_22-05-2021_07-56-16.sb3-SBD by a Mutation Score of 0.07562 %
Random better than MIO in project 402112809_25-05-2021_06-57-52.sb3-ROR by a Mutation Score of 0.0726 %
Random better than MIO in project 402029933_21-05-2021_00-09-57.sb3-SBD by a Mutation Score of 0.07073 %
Random better than MIO in project 401084699_22-05-2021_21-06-28.sb3-SBD by a Mutation Score of 0.06803 %
Random better than MIO in project 400134791_23-05-2021_21-26-43.sb3-LOR by a Mutation Score of 0.06158 %
Random better than MIO in project 400018891_13-05-2021_23-09-59.sb3-SBD by a Mutation Score of 0.05952 %
Random better than MIO in project 400159314_24-05-2021_10-50-25.sb3-SBD by a Mutation Score of 0.05747 %
Random better than MIO in project 400167004_24-05-2021_14-59-11.sb3-SDM by a Mutation Score of 0.05102 %
Random better than MIO in project 400001653_13-05-2021_11-04-44.sb3-VRM by a Mutation Score of 0.04762 %
Random better than MIO in project 402035619_21-05-2021_03-58-57.sb3-SBD by a Mutation Score of 0.0418 %
Random better than MIO in project 400142725_24-05-2021_01-51-34.sb3-SDM by a Mutation Score of 0.03925 %
Random better than MIO in project 401005782_13-05-2021_18-06-52.sb3-SBD by a Mutation Score of 0.03831 %
Random better than MIO in project 501007317_13-05-2021_20-19-02.sb3-SBD by a Mutation Score of 0.03135 %
Random better than MIO in project 402121378_25-05-2021_17-20-17.sb3-SDM by a Mutation Score of 0.02874 %
Random better than MIO in project 401100331_23-05-2021_08-37-39.sb3-SBD by a Mutation Score of 0.02874 %
Random better than MIO in project 402121378_25-05-2021_17-20-17.sb3-KRM by a Mutation Score of 0.02874 %
Random better than MIO in project 500000434_13-05-2021_15-43-25.sb3-SBD by a Mutation Score of 0.02857 %
Random better than MIO in project 500014310_13-05-2021_23-29-12.sb3-SBD by a Mutation Score of 0.02799 %
Random better than MIO in project 401018356_14-05-2021_04-06-50.sb3-SBD by a Mutation Score of 0.02129 %
Random better than MIO in project 400012833_13-05-2021_18-14-01.sb3-SBD by a Mutation Score of 0.0189 %
Random better than MIO in project 401089914_23-05-2021_01-19-46.sb3-KRM by a Mutation Score of 0.01277 %
Random better than MIO in project 400207065_25-05-2021_12-46-32.sb3-SBD by a Mutation Score of 0.0092 %
Random better than MIO in project 400189023_25-05-2021_03-04-31.sb3-SBD by a Mutation Score of 0.007 %
Random better than MIO in project 400196908_25-05-2021_07-29-09.sb3-SBD by a Mutation Score of 0.00581 %
Random better than MIO in project 400093942_22-05-2021_21-17-08.sb3-SBD by a Mutation Score of 0.00442 %
Random better than MIO in project 402062721_22-05-2021_10-38-37.sb3-AOR by a Mutation Score of 0.00198 %
Random better than MOSA in project 401050644_21-05-2021_19-23-54.sb3-Original by a Mutation Score of 100.0 %
Random better than MOSA in project 400027550_20-05-2021_23-42-14.sb3-KRM by a Mutation Score of 96.66667 %
Random better than MOSA in project 401105900_23-05-2021_12-52-16.sb3-LOR by a Mutation Score of 83.33333 %
Random better than MOSA in project 400190558_25-05-2021_03-53-54.sb3-KRM by a Mutation Score of 75.0 %
Random better than MOSA in project 402070327_22-05-2021_21-07-38.sb3-NCM by a Mutation Score of 71.42857 %
Random better than MOSA in project 402070327_22-05-2021_21-07-38.sb3-SDM by a Mutation Score of 69.64286 %
Random better than MOSA in project 402067929_22-05-2021_17-53-36.sb3-NCM by a Mutation Score of 69.23077 %
Random better than MOSA in project 400027550_20-05-2021_23-42-14.sb3-SDM by a Mutation Score of 65.83333 %
Random better than MOSA in project 500016379_14-05-2021_00-56-17.sb3-SDM by a Mutation Score of 60.0 %
Random better than MOSA in project 402170779_28-05-2021_12-51-14.sb3-NCM by a Mutation Score of 57.24138 %
Random better than MOSA in project 401105900_23-05-2021_12-52-16.sb3-SDM by a Mutation Score of 56.66667 %
Random better than MOSA in project 401105900_23-05-2021_12-52-16.sb3-NCM by a Mutation Score of 56.66667 %
Random better than MOSA in project 402133472_26-05-2021_12-44-10.sb3-NCM by a Mutation Score of 55.97701 %
Random better than MOSA in project 500016379_14-05-2021_00-56-17.sb3-NCM by a Mutation Score of 54.16667 %
Random better than MOSA in project 402162883_28-05-2021_19-30-33.sb3-NCM by a Mutation Score of 52.5 %
Random better than MOSA in project 400109466_23-05-2021_06-41-44.sb3-NCM by a Mutation Score of 51.11111 %
Random better than MOSA in project 402067929_22-05-2021_17-53-36.sb3-SDM by a Mutation Score of 50.67873 %
Random better than MOSA in project 500016379_14-05-2021_00-56-17.sb3-KRM by a Mutation Score of 49.04762 %
Random better than MOSA in project 401105900_23-05-2021_12-52-16.sb3-KRM by a Mutation Score of 48.88889 %
Random better than MOSA in project 402170779_28-05-2021_12-51-14.sb3-AOR by a Mutation Score of 48.27586 %
Random better than MOSA in project 402067929_22-05-2021_17-53-36.sb3-KRM by a Mutation Score of 48.07692 %
Random better than MOSA in project 401105900_23-05-2021_12-52-16.sb3-SBD by a Mutation Score of 47.22222 %
Random better than MOSA in project 400020523_14-05-2021_00-46-35.sb3-KRM by a Mutation Score of 45.63218 %
Random better than MOSA in project 402011201_13-05-2021_21-04-46.sb3-KRM by a Mutation Score of 44.82759 %
Random better than MOSA in project 402011201_13-05-2021_21-04-46.sb3-AOR by a Mutation Score of 44.82759 %
Random better than MOSA in project 402133472_26-05-2021_12-44-10.sb3-KRM by a Mutation Score of 43.82184 %
Random better than MOSA in project 500016379_14-05-2021_00-56-17.sb3-LOR by a Mutation Score of 43.33333 %
Random better than MOSA in project 401015599_14-05-2021_01-41-13.sb3-NCM by a Mutation Score of 43.33333 %
Random better than MOSA in project 401051703_21-05-2021_20-36-31.sb3-KRM by a Mutation Score of 41.73913 %
Random better than MOSA in project 400190148_25-05-2021_03-40-56.sb3-NCM by a Mutation Score of 41.11111 %
Random better than MOSA in project 500016379_14-05-2021_00-56-17.sb3-SBD by a Mutation Score of 40.83333 %
Random better than MOSA in project 402070327_22-05-2021_21-07-38.sb3-SBD by a Mutation Score of 38.9881 %
Random better than MOSA in project 400190558_25-05-2021_03-53-54.sb3-SDM by a Mutation Score of 37.5 %
Random better than MOSA in project 400226107_26-05-2021_01-56-34.sb3-AOR by a Mutation Score of 37.5 %
Random better than MOSA in project 400027550_20-05-2021_23-42-14.sb3-SBD by a Mutation Score of 36.55678 %
Random better than MOSA in project 402162883_28-05-2021_19-30-33.sb3-ROR by a Mutation Score of 35.0 %
Random better than MOSA in project 402067929_22-05-2021_17-53-36.sb3-SBD by a Mutation Score of 34.8951 %
Random better than MOSA in project 402170779_28-05-2021_12-51-14.sb3-SBD by a Mutation Score of 34.81117 %
Random better than MOSA in project 402060473_22-05-2021_08-11-42.sb3-NCM by a Mutation Score of 34.66667 %
Random better than MOSA in project 400229625_10-06-2021_10-05-08.sb3-Original by a Mutation Score of 34.61538 %
Random better than MOSA in project 402070327_22-05-2021_21-07-38.sb3-KRM by a Mutation Score of 33.92857 %
Random better than MOSA in project 402089829_24-05-2021_14-03-01.sb3-KRM by a Mutation Score of 33.77837 %
Random better than MOSA in project 402170779_28-05-2021_12-51-14.sb3-SDM by a Mutation Score of 33.33333 %
Random better than MOSA in project 402107829_25-05-2021_01-31-52.sb3-SDM by a Mutation Score of 33.33333 %
Random better than MOSA in project 400080959_22-05-2021_13-40-50.sb3-SDM by a Mutation Score of 31.83333 %
Random better than MOSA in project 402162883_28-05-2021_19-30-33.sb3-SDM by a Mutation Score of 31.42857 %
Random better than MOSA in project 400190558_25-05-2021_03-53-54.sb3-SBD by a Mutation Score of 31.25 %
Random better than MOSA in project 402060473_22-05-2021_08-11-42.sb3-SDM by a Mutation Score of 30.47619 %
Random better than MOSA in project 500016379_14-05-2021_00-56-17.sb3-VRM by a Mutation Score of 29.33333 %
Random better than MOSA in project 402133472_26-05-2021_12-44-10.sb3-SDM by a Mutation Score of 28.22989 %
Random better than MOSA in project 400009262_13-05-2021_15-44-59.sb3-SDM by a Mutation Score of 28.07882 %
Random better than MOSA in project 401071249_22-05-2021_10-44-49.sb3-SBD by a Mutation Score of 27.97619 %
Random better than MOSA in project 501012618_14-05-2021_01-31-09.sb3-SBD by a Mutation Score of 27.81385 %
Random better than MOSA in project 402133472_26-05-2021_12-44-10.sb3-SBD by a Mutation Score of 27.78192 %
Random better than MOSA in project 402069793_22-05-2021_20-24-02.sb3-VRM by a Mutation Score of 27.75862 %
Random better than MOSA in project 402069793_22-05-2021_20-24-02.sb3-ROR by a Mutation Score of 27.18391 %
Random better than MOSA in project 500016379_14-05-2021_00-56-17.sb3-AOR by a Mutation Score of 26.66667 %
Random better than MOSA in project 400020523_14-05-2021_00-46-35.sb3-SDM by a Mutation Score of 25.83908 %
Random better than MOSA in project 400020523_14-05-2021_00-46-35.sb3-SBD by a Mutation Score of 25.83908 %
Random better than MOSA in project 402031781_21-05-2021_01-28-44.sb3-Original by a Mutation Score of 25.71429 %
Random better than MOSA in project 400103821_23-05-2021_03-12-20.sb3-AOR by a Mutation Score of 25.63218 %
Random better than MOSA in project 402000493_13-05-2021_14-35-44.sb3-LOR by a Mutation Score of 25.4023 %
Random better than MOSA in project 401116655_23-05-2021_21-01-32.sb3-SDM by a Mutation Score of 25.28736 %
Random better than MOSA in project 402107829_25-05-2021_01-31-52.sb3-SBD by a Mutation Score of 24.94692 %
Random better than MOSA in project 402172947_28-05-2021_15-04-38.sb3-SBD by a Mutation Score of 24.71264 %
Random better than MOSA in project 401071249_22-05-2021_10-44-49.sb3-SDM by a Mutation Score of 24.60317 %
Random better than MOSA in project 401002875_13-05-2021_16-15-11.sb3-AOR by a Mutation Score of 24.52107 %
Random better than MOSA in project 402054191_21-05-2021_23-41-39.sb3-VRM by a Mutation Score of 24.13793 %
Random better than MOSA in project 401098493_23-05-2021_07-14-12.sb3-KRM by a Mutation Score of 24.13793 %
Random better than MOSA in project 402000493_13-05-2021_14-35-44.sb3-KRM by a Mutation Score of 23.7931 %
Random better than MOSA in project 400224037_26-05-2021_00-18-39.sb3-KRM by a Mutation Score of 23.78378 %
Random better than MOSA in project 400109466_23-05-2021_06-41-44.sb3-ROR by a Mutation Score of 23.33333 %
Random better than MOSA in project 401079517_22-05-2021_17-11-26.sb3-VRM by a Mutation Score of 23.33333 %
Random better than MOSA in project 401079517_22-05-2021_17-11-26.sb3-NCM by a Mutation Score of 23.33333 %
Random better than MOSA in project 401110269_23-05-2021_16-24-20.sb3-SDM by a Mutation Score of 23.27586 %
Random better than MOSA in project 401066100_22-05-2021_07-07-25.sb3-NCM by a Mutation Score of 23.0364 %
Random better than MOSA in project 402004891_13-05-2021_17-14-01.sb3-SBD by a Mutation Score of 22.5 %
Random better than MOSA in project 402011201_13-05-2021_21-04-46.sb3-SDM by a Mutation Score of 22.41379 %
Random better than MOSA in project 401079517_22-05-2021_17-11-26.sb3-SDM by a Mutation Score of 22.29885 %
Random better than MOSA in project 400226107_26-05-2021_01-56-34.sb3-KRM by a Mutation Score of 22.22222 %
Random better than MOSA in project 400044609_21-05-2021_11-53-56.sb3-SBD by a Mutation Score of 22.03267 %
Random better than MOSA in project 400009262_13-05-2021_15-44-59.sb3-SBD by a Mutation Score of 21.70385 %
Random better than MOSA in project 400162442_24-05-2021_12-28-02.sb3-KRM by a Mutation Score of 21.66667 %
Random better than MOSA in project 401015599_14-05-2021_01-41-13.sb3-KRM by a Mutation Score of 21.66667 %
Random better than MOSA in project 402054191_21-05-2021_23-41-39.sb3-SDM by a Mutation Score of 21.45594 %
Random better than MOSA in project 402162883_28-05-2021_19-30-33.sb3-SBD by a Mutation Score of 21.19048 %
Random better than MOSA in project 400006593_13-05-2021_14-07-40.sb3-KRM by a Mutation Score of 20.91954 %
Random better than MOSA in project 402069793_22-05-2021_20-24-02.sb3-NCM by a Mutation Score of 20.75862 %
Random better than MOSA in project 400195007_25-05-2021_06-23-03.sb3-KRM by a Mutation Score of 20.51724 %
Random better than MOSA in project 402060473_22-05-2021_08-11-42.sb3-ROR by a Mutation Score of 20.0 %
Random better than MOSA in project 402050824_21-05-2021_18-41-37.sb3-ROR by a Mutation Score of 20.0 %
Random better than MOSA in project 402133472_26-05-2021_12-44-10.sb3-ROR by a Mutation Score of 19.77011 %
Random better than MOSA in project 401079517_22-05-2021_17-11-26.sb3-SBD by a Mutation Score of 19.54023 %
Random better than MOSA in project 402172947_28-05-2021_15-04-38.sb3-SDM by a Mutation Score of 19.54023 %
Random better than MOSA in project 400132887_23-05-2021_20-21-34.sb3-VRM by a Mutation Score of 19.52381 %
Random better than MOSA in project 402089829_24-05-2021_14-03-01.sb3-NCM by a Mutation Score of 19.51069 %
Random better than MOSA in project 402019196_14-05-2021_02-38-32.sb3-SBD by a Mutation Score of 19.28571 %
Random better than MOSA in project 400095472_22-05-2021_22-15-37.sb3-SDM by a Mutation Score of 18.88889 %
Random better than MOSA in project 400003051_13-05-2021_11-57-04.sb3-ROR by a Mutation Score of 18.71677 %
Random better than MOSA in project 401066100_22-05-2021_07-07-25.sb3-KRM by a Mutation Score of 18.35249 %
Random better than MOSA in project 401019577_14-05-2021_05-04-26.sb3-KRM by a Mutation Score of 18.13218 %
Random better than MOSA in project 400044609_21-05-2021_11-53-56.sb3-SDM by a Mutation Score of 18.01945 %
Random better than MOSA in project 400003051_13-05-2021_11-57-04.sb3-SDM by a Mutation Score of 17.78974 %
Random better than MOSA in project 401051703_21-05-2021_20-36-31.sb3-AOR by a Mutation Score of 17.69231 %
Random better than MOSA in project 402050522_22-05-2021_13-17-31.sb3-LOR by a Mutation Score of 17.61905 %
Random better than MOSA in project 400095472_22-05-2021_22-15-37.sb3-NCM by a Mutation Score of 17.5 %
Random better than MOSA in project 402050522_22-05-2021_13-17-31.sb3-NCM by a Mutation Score of 17.5 %
Random better than MOSA in project 402054191_21-05-2021_23-41-39.sb3-SBD by a Mutation Score of 17.39671 %
Random better than MOSA in project 402069793_22-05-2021_20-24-02.sb3-SDM by a Mutation Score of 17.25183 %
Random better than MOSA in project 400080213_22-05-2021_13-15-39.sb3-NCM by a Mutation Score of 17.24138 %
Random better than MOSA in project 400221729_25-05-2021_22-19-47.sb3-ROR by a Mutation Score of 17.22689 %
Random better than MOSA in project 401110269_23-05-2021_16-24-20.sb3-SBD by a Mutation Score of 16.9279 %
Random better than MOSA in project 402089829_24-05-2021_14-03-01.sb3-AOR by a Mutation Score of 16.76722 %
Random better than MOSA in project 402019196_14-05-2021_02-38-32.sb3-SDM by a Mutation Score of 16.66667 %
Random better than MOSA in project 402071987_22-05-2021_23-51-39.sb3-KRM by a Mutation Score of 16.66667 %
Random better than MOSA in project 400226107_26-05-2021_01-56-34.sb3-VRM by a Mutation Score of 16.49123 %
Random better than MOSA in project 401079517_22-05-2021_17-11-26.sb3-KRM by a Mutation Score of 16.32184 %
Random better than MOSA in project 400003051_13-05-2021_11-57-04.sb3-NCM by a Mutation Score of 16.19357 %
Random better than MOSA in project 401051703_21-05-2021_20-36-31.sb3-NCM by a Mutation Score of 16.13876 %
Random better than MOSA in project 402011883_13-05-2021_21-29-20.sb3-NCM by a Mutation Score of 16.09195 %
Random better than MOSA in project 402050522_22-05-2021_13-17-31.sb3-ROR by a Mutation Score of 16.0 %
Random better than MOSA in project 400109466_23-05-2021_06-41-44.sb3-SDM by a Mutation Score of 15.83333 %
Random better than MOSA in project 402011201_13-05-2021_21-04-46.sb3-SBD by a Mutation Score of 15.8215 %
Random better than MOSA in project 402060473_22-05-2021_08-11-42.sb3-SBD by a Mutation Score of 15.71429 %
Random better than MOSA in project 401042168_21-05-2021_12-20-30.sb3-NCM by a Mutation Score of 15.33333 %
Random better than MOSA in project 400003051_13-05-2021_11-57-04.sb3-LOR by a Mutation Score of 15.33172 %
Random better than MOSA in project 400080959_22-05-2021_13-40-50.sb3-SBD by a Mutation Score of 15.3271 %
Random better than MOSA in project 402060195_22-05-2021_07-31-30.sb3-SDM by a Mutation Score of 15.23847 %
Random better than MOSA in project 400003051_13-05-2021_11-57-04.sb3-VRM by a Mutation Score of 14.92188 %
Random better than MOSA in project 500021273_14-05-2021_04-29-00.sb3-NCM by a Mutation Score of 14.81481 %
Random better than MOSA in project 402083950_23-05-2021_14-26-13.sb3-SBD by a Mutation Score of 14.80952 %
Random better than MOSA in project 402064638_22-05-2021_13-19-16.sb3-SBD by a Mutation Score of 14.69244 %
Random better than MOSA in project 400003051_13-05-2021_11-57-04.sb3-KRM by a Mutation Score of 14.56494 %
Random better than MOSA in project 401092180_23-05-2021_02-50-44.sb3-NCM by a Mutation Score of 14.28571 %
Random better than MOSA in project 402089829_24-05-2021_14-03-01.sb3-ROR by a Mutation Score of 14.20036 %
Random better than MOSA in project 402050522_22-05-2021_13-17-31.sb3-AOR by a Mutation Score of 14.16667 %
Random better than MOSA in project 400198964_25-05-2021_08-34-23.sb3-KRM by a Mutation Score of 14.13793 %
Random better than MOSA in project 501018355_14-05-2021_05-53-20.sb3-Original by a Mutation Score of 14.10256 %
Random better than MOSA in project 400155840_24-05-2021_08-59-27.sb3-VRM by a Mutation Score of 14.02299 %
Random better than MOSA in project 402050522_22-05-2021_13-17-31.sb3-VRM by a Mutation Score of 13.80952 %
Random better than MOSA in project 402099581_24-05-2021_13-44-20.sb3-LOR by a Mutation Score of 13.7931 %
Random better than MOSA in project 402099581_24-05-2021_13-44-20.sb3-NCM by a Mutation Score of 13.7931 %
Random better than MOSA in project 400097735_22-05-2021_23-40-58.sb3-KRM by a Mutation Score of 13.69048 %
Random better than MOSA in project 400036749_21-05-2021_06-32-14.sb3-NCM by a Mutation Score of 13.57143 %
Random better than MOSA in project 402054191_21-05-2021_23-41-39.sb3-ROR by a Mutation Score of 13.44828 %
Random better than MOSA in project 400080213_22-05-2021_13-15-39.sb3-SDM by a Mutation Score of 13.36207 %
Random better than MOSA in project 402173830_28-05-2021_16-01-06.sb3-KRM by a Mutation Score of 13.33333 %
Random better than MOSA in project 402094710_24-05-2021_06-59-28.sb3-AOR by a Mutation Score of 13.33333 %
Random better than MOSA in project 400139792_24-05-2021_00-14-32.sb3-NCM by a Mutation Score of 13.33333 %
Random better than MOSA in project 402004891_13-05-2021_17-14-01.sb3-SDM by a Mutation Score of 13.33333 %
Random better than MOSA in project 400158396_24-05-2021_10-21-04.sb3-KRM by a Mutation Score of 13.33333 %
Random better than MOSA in project 402099581_24-05-2021_13-44-20.sb3-SDM by a Mutation Score of 12.93103 %
Random better than MOSA in project 402054191_21-05-2021_23-41-39.sb3-NCM by a Mutation Score of 12.87356 %
Random better than MOSA in project 400195007_25-05-2021_06-23-03.sb3-NCM by a Mutation Score of 12.70936 %
Random better than MOSA in project 500021273_14-05-2021_04-29-00.sb3-SDM by a Mutation Score of 12.59259 %
Random better than MOSA in project 400036749_21-05-2021_06-32-14.sb3-SDM by a Mutation Score of 12.52976 %
Random better than MOSA in project 400158074_24-05-2021_10-10-38.sb3-NCM by a Mutation Score of 12.5 %
Random better than MOSA in project 401051703_21-05-2021_20-36-31.sb3-SDM by a Mutation Score of 12.44417 %
Random better than MOSA in project 400104684_23-05-2021_03-47-50.sb3-ROR by a Mutation Score of 12.37037 %
Random better than MOSA in project 402132838_26-05-2021_11-47-43.sb3-Original by a Mutation Score of 12.20159 %
Random better than MOSA in project 400148577_24-05-2021_05-04-47.sb3-SDM by a Mutation Score of 12.17687 %
Random better than MOSA in project 402083950_23-05-2021_14-26-13.sb3-SDM by a Mutation Score of 12.16667 %
Random better than MOSA in project 400003051_13-05-2021_11-57-04.sb3-AOR by a Mutation Score of 12.11059 %
Random better than MOSA in project 401051703_21-05-2021_20-36-31.sb3-VRM by a Mutation Score of 12.08392 %
Random better than MOSA in project 400080213_22-05-2021_13-15-39.sb3-VRM by a Mutation Score of 12.06897 %
Random better than MOSA in project 400047369_21-05-2021_13-46-03.sb3-NCM by a Mutation Score of 12.06897 %
Random better than MOSA in project 400080213_22-05-2021_13-15-39.sb3-ROR by a Mutation Score of 12.06897 %
Random better than MOSA in project 400036749_21-05-2021_06-32-14.sb3-ROR by a Mutation Score of 12.02381 %
Random better than MOSA in project 401075568_22-05-2021_13-51-55.sb3-NCM by a Mutation Score of 12.0 %
Random better than MOSA in project 400094748_22-05-2021_21-44-08.sb3-SDM by a Mutation Score of 11.98041 %
Random better than MOSA in project 400181280_24-05-2021_22-43-25.sb3-SBD by a Mutation Score of 11.965 %
Random better than MOSA in project 402138200_26-05-2021_18-36-38.sb3-NCM by a Mutation Score of 11.94444 %
Random better than MOSA in project 401092180_23-05-2021_02-50-44.sb3-SDM by a Mutation Score of 11.90476 %
Random better than MOSA in project 402003781_13-05-2021_16-36-09.sb3-SBD by a Mutation Score of 11.76471 %
Random better than MOSA in project 400097666_22-05-2021_23-38-55.sb3-AOR by a Mutation Score of 11.74603 %
Random better than MOSA in project 400094748_22-05-2021_21-44-08.sb3-KRM by a Mutation Score of 11.74451 %
Random better than MOSA in project 402065313_22-05-2021_14-15-35.sb3-KRM by a Mutation Score of 11.6954 %
Random better than MOSA in project 400118391_23-05-2021_12-00-08.sb3-ROR by a Mutation Score of 11.66667 %
Random better than MOSA in project 400003051_13-05-2021_11-57-04.sb3-SBD by a Mutation Score of 11.63532 %
Random better than MOSA in project 400057070_21-05-2021_21-42-47.sb3-NCM by a Mutation Score of 11.6092 %
Random better than MOSA in project 400148577_24-05-2021_05-04-47.sb3-NCM by a Mutation Score of 11.50794 %
Random better than MOSA in project 500021273_14-05-2021_04-29-00.sb3-SBD by a Mutation Score of 11.44781 %
Random better than MOSA in project 402093977_24-05-2021_06-14-16.sb3-NCM by a Mutation Score of 11.33333 %
Random better than MOSA in project 402069793_22-05-2021_20-24-02.sb3-SBD by a Mutation Score of 11.27714 %
Random better than MOSA in project 402089829_24-05-2021_14-03-01.sb3-VRM by a Mutation Score of 11.22208 %
Random better than MOSA in project 400170153_24-05-2021_16-39-36.sb3-SBD by a Mutation Score of 11.14058 %
Random better than MOSA in project 401116843_23-05-2021_21-14-14.sb3-ROR by a Mutation Score of 11.11111 %
Random better than MOSA in project 400158396_24-05-2021_10-21-04.sb3-SBD by a Mutation Score of 11.11111 %
Random better than MOSA in project 400057070_21-05-2021_21-42-47.sb3-KRM by a Mutation Score of 10.99138 %
Random better than MOSA in project 400097666_22-05-2021_23-38-55.sb3-KRM by a Mutation Score of 10.89286 %
Random better than MOSA in project 400095472_22-05-2021_22-15-37.sb3-SBD by a Mutation Score of 10.84762 %
Random better than MOSA in project 402089829_24-05-2021_14-03-01.sb3-SDM by a Mutation Score of 10.68292 %
Random better than MOSA in project 401002875_13-05-2021_16-15-11.sb3-VRM by a Mutation Score of 10.65134 %
Random better than MOSA in project 402050824_21-05-2021_18-41-37.sb3-SDM by a Mutation Score of 10.6053 %
Random better than MOSA in project 400139792_24-05-2021_00-14-32.sb3-SBD by a Mutation Score of 10.58147 %
Random better than MOSA in project 401051703_21-05-2021_20-36-31.sb3-ROR by a Mutation Score of 10.58061 %
Random better than MOSA in project 402103356_24-05-2021_18-47-21.sb3-SBD by a Mutation Score of 10.51852 %
Random better than MOSA in project 402030492_21-05-2021_00-36-50.sb3-ROR by a Mutation Score of 10.51724 %
Random better than MOSA in project 400221729_25-05-2021_22-19-47.sb3-VRM by a Mutation Score of 10.47619 %
Random better than MOSA in project 400158396_24-05-2021_10-21-04.sb3-NCM by a Mutation Score of 10.47619 %
Random better than MOSA in project 402111922_25-05-2021_05-35-39.sb3-Original by a Mutation Score of 10.44974 %
Random better than MOSA in project 401092180_23-05-2021_02-50-44.sb3-SBD by a Mutation Score of 10.38961 %
Random better than MOSA in project 402060195_22-05-2021_07-31-30.sb3-ROR by a Mutation Score of 10.35455 %
Random better than MOSA in project 400189038_25-05-2021_03-04-53.sb3-SBD by a Mutation Score of 10.34792 %
Random better than MOSA in project 401087395_22-05-2021_23-29-06.sb3-KRM by a Mutation Score of 10.34483 %
Random better than MOSA in project 402099581_24-05-2021_13-44-20.sb3-VRM by a Mutation Score of 10.34483 %
Random better than MOSA in project 401051703_21-05-2021_20-36-31.sb3-SBD by a Mutation Score of 10.34301 %
Random better than MOSA in project 401087216_22-05-2021_23-23-06.sb3-NCM by a Mutation Score of 10.25974 %
Random better than MOSA in project 400104684_23-05-2021_03-47-50.sb3-NCM by a Mutation Score of 10.18182 %
Random better than MOSA in project 402089829_24-05-2021_14-03-01.sb3-SBD by a Mutation Score of 10.11167 %
Random better than MOSA in project 402089829_24-05-2021_14-03-01.sb3-LOR by a Mutation Score of 10.08065 %
Random better than MOSA in project 400152976_24-05-2021_07-25-47.sb3-Original by a Mutation Score of 10.0 %
Random better than MOSA in project 500001280_13-05-2021_16-11-29.sb3-Original by a Mutation Score of 10.0 %
Random better than MOSA in project 402048909_21-05-2021_15-58-54.sb3-Original by a Mutation Score of 10.0 %
Random better than MOSA in project 400169048_24-05-2021_16-02-41.sb3-KRM by a Mutation Score of 10.0 %
Random better than MOSA in project 402050824_21-05-2021_18-41-37.sb3-VRM by a Mutation Score of 10.0 %
Random better than MOSA in project 401050264_21-05-2021_18-56-59.sb3-ROR by a Mutation Score of 10.0 %
Random better than MOSA in project 400158396_24-05-2021_10-21-04.sb3-SDM by a Mutation Score of 10.0 %
Random better than MOSA in project 400148577_24-05-2021_05-04-47.sb3-SBD by a Mutation Score of 9.98512 %
Random better than MOSA in project 402030492_21-05-2021_00-36-50.sb3-NCM by a Mutation Score of 9.97126 %
Random better than MOSA in project 401097394_23-05-2021_06-30-08.sb3-AOR by a Mutation Score of 9.93878 %
Random better than MOSA in project 400023990_20-05-2021_21-13-54.sb3-SDM by a Mutation Score of 9.88506 %
Random better than MOSA in project 400195007_25-05-2021_06-23-03.sb3-SDM by a Mutation Score of 9.87461 %
Random better than MOSA in project 400085225_22-05-2021_16-12-28.sb3-SDM by a Mutation Score of 9.7838 %
Random better than MOSA in project 402099581_24-05-2021_13-44-20.sb3-SBD by a Mutation Score of 9.70626 %
Random better than MOSA in project 400008389_13-05-2021_15-13-23.sb3-Original by a Mutation Score of 9.699 %
Random better than MOSA in project 400134791_23-05-2021_21-26-43.sb3-SDM by a Mutation Score of 9.69591 %
Random better than MOSA in project 402051922_21-05-2021_20-10-22.sb3-SBD by a Mutation Score of 9.63585 %
Random better than MOSA in project 401067336_22-05-2021_08-04-01.sb3-SDM by a Mutation Score of 9.57854 %
Random better than MOSA in project 400085225_22-05-2021_16-12-28.sb3-NCM by a Mutation Score of 9.54433 %
Random better than MOSA in project 400195007_25-05-2021_06-23-03.sb3-SBD by a Mutation Score of 9.53434 %
Random better than MOSA in project 400183646_25-05-2021_00-01-44.sb3-KRM by a Mutation Score of 9.52381 %
Random better than MOSA in project 402027916_20-05-2021_22-58-06.sb3-NCM by a Mutation Score of 9.44684 %
Random better than MOSA in project 400104684_23-05-2021_03-47-50.sb3-KRM by a Mutation Score of 9.4321 %
Random better than MOSA in project 401063979_22-05-2021_05-44-50.sb3-VRM by a Mutation Score of 9.33333 %
Random better than MOSA in project 402027916_20-05-2021_22-58-06.sb3-SDM by a Mutation Score of 9.32312 %
Random better than MOSA in project 400014662_13-05-2021_19-31-18.sb3-Original by a Mutation Score of 9.31034 %
Random better than MOSA in project 401087216_22-05-2021_23-23-06.sb3-ROR by a Mutation Score of 9.26407 %
Random better than MOSA in project 402093977_24-05-2021_06-14-16.sb3-ROR by a Mutation Score of 9.25287 %
Random better than MOSA in project 400129563_23-05-2021_18-28-01.sb3-Original by a Mutation Score of 9.1954 %
Random better than MOSA in project 400097666_22-05-2021_23-38-55.sb3-VRM by a Mutation Score of 9.16667 %
Random better than MOSA in project 400042619_21-05-2021_10-36-31.sb3-SDM by a Mutation Score of 9.16667 %
Random better than MOSA in project 402173830_28-05-2021_16-01-06.sb3-SDM by a Mutation Score of 9.10053 %
Random better than MOSA in project 400139792_24-05-2021_00-14-32.sb3-ROR by a Mutation Score of 8.96552 %
Random better than MOSA in project 400104684_23-05-2021_03-47-50.sb3-SDM by a Mutation Score of 8.93447 %
Random better than MOSA in project 400118391_23-05-2021_12-00-08.sb3-NCM by a Mutation Score of 8.88889 %
Random better than MOSA in project 401116843_23-05-2021_21-14-14.sb3-LOR by a Mutation Score of 8.88889 %
Random better than MOSA in project 400170153_24-05-2021_16-39-36.sb3-SDM by a Mutation Score of 8.867 %
Random better than MOSA in project 402030492_21-05-2021_00-36-50.sb3-VRM by a Mutation Score of 8.82184 %
Random better than MOSA in project 400184197_25-05-2021_00-19-26.sb3-KRM by a Mutation Score of 8.81773 %
Random better than MOSA in project 400226107_26-05-2021_01-56-34.sb3-SDM by a Mutation Score of 8.73684 %
Random better than MOSA in project 402056324_22-05-2021_20-38-15.sb3-AOR by a Mutation Score of 8.73563 %
Random better than MOSA in project 400057070_21-05-2021_21-42-47.sb3-SDM by a Mutation Score of 8.7069 %
Random better than MOSA in project 400134791_23-05-2021_21-26-43.sb3-NCM by a Mutation Score of 8.58891 %
Random better than MOSA in project 400158074_24-05-2021_10-10-38.sb3-KRM by a Mutation Score of 8.43596 %
Random better than MOSA in project 402138200_26-05-2021_18-36-38.sb3-ROR by a Mutation Score of 8.3908 %
Random better than MOSA in project 400080213_22-05-2021_13-15-39.sb3-SBD by a Mutation Score of 8.38558 %
Random better than MOSA in project 401035892_21-05-2021_07-55-48.sb3-KRM by a Mutation Score of 8.36895 %
Random better than MOSA in project 400118391_23-05-2021_12-00-08.sb3-LOR by a Mutation Score of 8.33333 %
Random better than MOSA in project 400067271_22-05-2021_05-11-56.sb3-LOR by a Mutation Score of 8.33333 %
Random better than MOSA in project 400186026_25-05-2021_01-20-44.sb3-KRM by a Mutation Score of 8.33333 %
Random better than MOSA in project 402031637_21-05-2021_01-24-03.sb3-NCM by a Mutation Score of 8.33333 %
Random better than MOSA in project 400097666_22-05-2021_23-38-55.sb3-NCM by a Mutation Score of 8.19048 %
Random better than MOSA in project 401002220_13-05-2021_15-49-47.sb3-SBD by a Mutation Score of 8.16092 %
Random better than MOSA in project 401049888_21-05-2021_18-36-32.sb3-VRM by a Mutation Score of 8.15865 %
Random better than MOSA in project 401036342_21-05-2021_08-13-27.sb3-SBD by a Mutation Score of 8.14815 %
Random better than MOSA in project 500001062_13-05-2021_16-05-01.sb3-KRM by a Mutation Score of 8.10345 %
Random better than MOSA in project 401050264_21-05-2021_18-56-59.sb3-NCM by a Mutation Score of 8.0 %
Random better than MOSA in project 402071987_22-05-2021_23-51-39.sb3-SDM by a Mutation Score of 8.0 %
Random better than MOSA in project 400104684_23-05-2021_03-47-50.sb3-SBD by a Mutation Score of 7.99671 %
Random better than MOSA in project 400027681_20-05-2021_23-47-47.sb3-SBD by a Mutation Score of 7.97101 %
Random better than MOSA in project 402027916_20-05-2021_22-58-06.sb3-SBD by a Mutation Score of 7.94047 %
Random better than MOSA in project 402064638_22-05-2021_13-19-16.sb3-SDM by a Mutation Score of 7.92066 %
Random better than MOSA in project 400097666_22-05-2021_23-38-55.sb3-SBD by a Mutation Score of 7.86255 %
Random better than MOSA in project 400143020_24-05-2021_02-02-25.sb3-SBD by a Mutation Score of 7.84314 %
Random better than MOSA in project 400103821_23-05-2021_03-12-20.sb3-VRM by a Mutation Score of 7.81609 %
Random better than MOSA in project 400057070_21-05-2021_21-42-47.sb3-AOR by a Mutation Score of 7.77778 %
Random better than MOSA in project 400085225_22-05-2021_16-12-28.sb3-SBD by a Mutation Score of 7.7723 %
Random better than MOSA in project 400148248_24-05-2021_04-50-51.sb3-ROR by a Mutation Score of 7.75862 %
Random better than MOSA in project 400042619_21-05-2021_10-36-31.sb3-SBD by a Mutation Score of 7.73243 %
Random better than MOSA in project 402153740_27-05-2021_13-59-58.sb3-SDM by a Mutation Score of 7.5 %
Random better than MOSA in project 402093977_24-05-2021_06-14-16.sb3-SDM by a Mutation Score of 7.5 %
Random better than MOSA in project 400033255_21-05-2021_03-53-21.sb3-KRM by a Mutation Score of 7.5 %
Random better than MOSA in project 400036749_21-05-2021_06-32-14.sb3-SBD by a Mutation Score of 7.42857 %
Random better than MOSA in project 400184197_25-05-2021_00-19-26.sb3-SDM by a Mutation Score of 7.41379 %
Random better than MOSA in project 402083066_23-05-2021_13-24-35.sb3-Original by a Mutation Score of 7.38095 %
Random better than MOSA in project 400042619_21-05-2021_10-36-31.sb3-VRM by a Mutation Score of 7.38095 %
Random better than MOSA in project 402000493_13-05-2021_14-35-44.sb3-SDM by a Mutation Score of 7.35632 %
Random better than MOSA in project 402120853_25-05-2021_16-48-32.sb3-SBD by a Mutation Score of 7.30188 %
Random better than MOSA in project 400109466_23-05-2021_06-41-44.sb3-SBD by a Mutation Score of 7.27273 %
Random better than MOSA in project 402175365_28-05-2021_17-45-37.sb3-ROR by a Mutation Score of 7.26601 %
Random better than MOSA in project 400134791_23-05-2021_21-26-43.sb3-LOR by a Mutation Score of 7.20443 %
Random better than MOSA in project 402026222_20-05-2021_21-58-43.sb3-LOR by a Mutation Score of 7.18954 %
Random better than MOSA in project 402175415_28-05-2021_17-57-16.sb3-NCM by a Mutation Score of 7.18391 %
Random better than MOSA in project 402113358_25-05-2021_07-32-37.sb3-SBD by a Mutation Score of 7.16667 %
Random better than MOSA in project 402050824_21-05-2021_18-41-37.sb3-KRM by a Mutation Score of 7.14286 %
Random better than MOSA in project 401098440_23-05-2021_07-11-23.sb3-KRM by a Mutation Score of 7.02669 %
Random better than MOSA in project 401108676_23-05-2021_15-06-31.sb3-KRM by a Mutation Score of 7.01149 %
Random better than MOSA in project 400231656_10-06-2021_11-33-32.sb3-SBD by a Mutation Score of 7.0 %
Random better than MOSA in project 400103821_23-05-2021_03-12-20.sb3-KRM by a Mutation Score of 6.96552 %
Random better than MOSA in project 401067336_22-05-2021_08-04-01.sb3-VRM by a Mutation Score of 6.89655 %
Random better than MOSA in project 401067336_22-05-2021_08-04-01.sb3-NCM by a Mutation Score of 6.89655 %
Random better than MOSA in project 402077937_23-05-2021_06-45-52.sb3-KRM by a Mutation Score of 6.89655 %
Random better than MOSA in project 402060330_22-05-2021_07-56-16.sb3-Original by a Mutation Score of 6.89655 %
Random better than MOSA in project 400167993_24-05-2021_15-30-15.sb3-Original by a Mutation Score of 6.89655 %
Random better than MOSA in project 402099581_24-05-2021_13-44-20.sb3-ROR by a Mutation Score of 6.89655 %
Random better than MOSA in project 402093977_24-05-2021_06-14-16.sb3-SBD by a Mutation Score of 6.84246 %
Random better than MOSA in project 400158074_24-05-2021_10-10-38.sb3-SDM by a Mutation Score of 6.79803 %
Random better than MOSA in project 402149026_27-05-2021_22-00-03.sb3-SDM by a Mutation Score of 6.77689 %
Random better than MOSA in project 400042619_21-05-2021_10-36-31.sb3-KRM by a Mutation Score of 6.72619 %
Random better than MOSA in project 402113358_25-05-2021_07-32-37.sb3-SDM by a Mutation Score of 6.66667 %
Random better than MOSA in project 401025423_21-05-2021_00-07-50.sb3-Original by a Mutation Score of 6.66667 %
Random better than MOSA in project 400003769_13-05-2021_12-23-45.sb3-VRM by a Mutation Score of 6.66667 %
Random better than MOSA in project 400003769_13-05-2021_12-23-45.sb3-ROR by a Mutation Score of 6.66667 %
Random better than MOSA in project 402079223_23-05-2021_08-19-32.sb3-Original by a Mutation Score of 6.66667 %
Random better than MOSA in project 401099965_23-05-2021_08-21-18.sb3-KRM by a Mutation Score of 6.66667 %
Random better than MOSA in project 500016379_14-05-2021_00-56-17.sb3-ROR by a Mutation Score of 6.66667 %
Random better than MOSA in project 400192619_25-05-2021_04-58-02.sb3-LOR by a Mutation Score of 6.66667 %
Random better than MOSA in project 402026222_20-05-2021_21-58-43.sb3-NCM by a Mutation Score of 6.66667 %
Random better than MOSA in project 402026222_20-05-2021_21-58-43.sb3-ROR by a Mutation Score of 6.66667 %
Random better than MOSA in project 400020084_14-05-2021_00-19-01.sb3-AOR by a Mutation Score of 6.66667 %
Random better than MOSA in project 402026222_20-05-2021_21-58-43.sb3-VRM by a Mutation Score of 6.66667 %
Random better than MOSA in project 402114357_25-05-2021_08-49-16.sb3-KRM by a Mutation Score of 6.66667 %
Random better than MOSA in project 400130870_23-05-2021_19-13-35.sb3-ROR by a Mutation Score of 6.66667 %
Random better than MOSA in project 401102716_23-05-2021_10-25-18.sb3-ROR by a Mutation Score of 6.66667 %
Random better than MOSA in project 400192619_25-05-2021_04-58-02.sb3-VRM by a Mutation Score of 6.66667 %
Random better than MOSA in project 400067271_22-05-2021_05-11-56.sb3-ROR by a Mutation Score of 6.66667 %
Random better than MOSA in project 400047369_21-05-2021_13-46-03.sb3-SDM by a Mutation Score of 6.64577 %
Random better than MOSA in project 400046431_21-05-2021_13-08-09.sb3-KRM by a Mutation Score of 6.55172 %
Random better than MOSA in project 400013273_13-05-2021_18-32-21.sb3-Original by a Mutation Score of 6.54545 %
Random better than MOSA in project 400006593_13-05-2021_14-07-40.sb3-SDM by a Mutation Score of 6.53736 %
Random better than MOSA in project 401075568_22-05-2021_13-51-55.sb3-SBD by a Mutation Score of 6.48148 %
Random better than MOSA in project 402042723_21-05-2021_09-19-34.sb3-SDM by a Mutation Score of 6.47059 %
Random better than MOSA in project 402120853_25-05-2021_16-48-32.sb3-ROR by a Mutation Score of 6.43678 %
Random better than MOSA in project 400118391_23-05-2021_12-00-08.sb3-SBD by a Mutation Score of 6.42857 %
Random better than MOSA in project 401101785_23-05-2021_09-40-03.sb3-SDM by a Mutation Score of 6.37755 %
Random better than MOSA in project 402025065_20-05-2021_21-14-30.sb3-SBD by a Mutation Score of 6.33459 %
Random better than MOSA in project 500021406_14-05-2021_04-34-19.sb3-SBD by a Mutation Score of 6.30952 %
Random better than MOSA in project 400047369_21-05-2021_13-46-03.sb3-KRM by a Mutation Score of 6.2931 %
Random better than MOSA in project 400226107_26-05-2021_01-56-34.sb3-ROR by a Mutation Score of 6.26781 %
Random better than MOSA in project 400196403_25-05-2021_07-11-01.sb3-Original by a Mutation Score of 6.25798 %
Random better than MOSA in project 402157908_27-05-2021_19-37-11.sb3-SBD by a Mutation Score of 6.25 %
Random better than MOSA in project 401048099_21-05-2021_17-00-32.sb3-SDM by a Mutation Score of 6.25 %
Random better than MOSA in project 400006593_13-05-2021_14-07-40.sb3-SBD by a Mutation Score of 6.24795 %
Random better than MOSA in project 402113110_25-05-2021_07-16-43.sb3-LOR by a Mutation Score of 6.22332 %
Random better than MOSA in project 400047369_21-05-2021_13-46-03.sb3-ROR by a Mutation Score of 6.2069 %
Random better than MOSA in project 402120853_25-05-2021_16-48-32.sb3-NCM by a Mutation Score of 6.2069 %
Random better than MOSA in project 400097666_22-05-2021_23-38-55.sb3-SDM by a Mutation Score of 6.19048 %
Random better than MOSA in project 401116843_23-05-2021_21-14-14.sb3-KRM by a Mutation Score of 6.17284 %
Random better than MOSA in project 402056324_22-05-2021_20-38-15.sb3-KRM by a Mutation Score of 6.13506 %
Random better than MOSA in project 402083117_23-05-2021_13-27-52.sb3-KRM by a Mutation Score of 6.11111 %
Random better than MOSA in project 402042723_21-05-2021_09-19-34.sb3-ROR by a Mutation Score of 6.11111 %
Random better than MOSA in project 400104684_23-05-2021_03-47-50.sb3-LOR by a Mutation Score of 6.107 %
Random better than MOSA in project 400065311_22-05-2021_03-35-02.sb3-Original by a Mutation Score of 6.1008 %
Random better than MOSA in project 400200904_25-05-2021_09-31-00.sb3-KRM by a Mutation Score of 6.09195 %
Random better than MOSA in project 400049848_21-05-2021_15-37-26.sb3-SDM by a Mutation Score of 6.07686 %
Random better than MOSA in project 402056324_22-05-2021_20-38-15.sb3-NCM by a Mutation Score of 6.05364 %
Random better than MOSA in project 402038704_21-05-2021_05-54-19.sb3-KRM by a Mutation Score of 6.03448 %
Random better than MOSA in project 400097735_22-05-2021_23-40-58.sb3-SDM by a Mutation Score of 6.01514 %
Random better than MOSA in project 402126326_26-05-2021_03-42-47.sb3-NCM by a Mutation Score of 6.0 %
Random better than MOSA in project 402050522_22-05-2021_13-17-31.sb3-SDM by a Mutation Score of 6.0 %
Random better than MOSA in project 402078616_23-05-2021_07-34-04.sb3-SDM by a Mutation Score of 6.0 %
Random better than MOSA in project 400057070_21-05-2021_21-42-47.sb3-SBD by a Mutation Score of 5.98322 %
Random better than MOSA in project 400003367_13-05-2021_12-09-01.sb3-LOR by a Mutation Score of 5.96817 %
Random better than MOSA in project 400006593_13-05-2021_14-07-40.sb3-ROR by a Mutation Score of 5.95402 %
Random better than MOSA in project 402002729_13-05-2021_15-56-02.sb3-SBD by a Mutation Score of 5.90278 %
Random better than MOSA in project 401098493_23-05-2021_07-14-12.sb3-SDM by a Mutation Score of 5.86207 %
Random better than MOSA in project 400181280_24-05-2021_22-43-25.sb3-SDM by a Mutation Score of 5.85888 %
Random better than MOSA in project 402076891_23-05-2021_05-26-25.sb3-SBD by a Mutation Score of 5.83277 %
Random better than MOSA in project 401097394_23-05-2021_06-30-08.sb3-NCM by a Mutation Score of 5.77778 %
Random better than MOSA in project 402165128_28-05-2021_06-33-06.sb3-SDM by a Mutation Score of 5.76923 %
Random better than MOSA in project 402042723_21-05-2021_09-19-34.sb3-NCM by a Mutation Score of 5.75758 %
Random better than MOSA in project 401048099_21-05-2021_17-00-32.sb3-SBD by a Mutation Score of 5.74713 %
Random better than MOSA in project 500004352_13-05-2021_17-51-59.sb3-ROR by a Mutation Score of 5.71429 %
Random better than MOSA in project 400006593_13-05-2021_14-07-40.sb3-NCM by a Mutation Score of 5.69604 %
Random better than MOSA in project 400192619_25-05-2021_04-58-02.sb3-NCM by a Mutation Score of 5.65217 %
Random better than MOSA in project 402031637_21-05-2021_01-24-03.sb3-SDM by a Mutation Score of 5.55556 %
Random better than MOSA in project 400055449_21-05-2021_20-25-05.sb3-SDM by a Mutation Score of 5.55556 %
Random better than MOSA in project 400100085_23-05-2021_01-06-18.sb3-ROR by a Mutation Score of 5.55556 %
Random better than MOSA in project 402042723_21-05-2021_09-19-34.sb3-KRM by a Mutation Score of 5.55556 %
Random better than MOSA in project 400008620_13-05-2021_15-20-42.sb3-VRM by a Mutation Score of 5.51724 %
Random better than MOSA in project 402038704_21-05-2021_05-54-19.sb3-SDM by a Mutation Score of 5.51724 %
Random better than MOSA in project 402050522_22-05-2021_13-17-31.sb3-SBD by a Mutation Score of 5.42484 %
Random better than MOSA in project 400134791_23-05-2021_21-26-43.sb3-SBD by a Mutation Score of 5.41964 %
Random better than MOSA in project 402173830_28-05-2021_16-01-06.sb3-AOR by a Mutation Score of 5.41667 %
Random better than MOSA in project 401067336_22-05-2021_08-04-01.sb3-SBD by a Mutation Score of 5.40013 %
Random better than MOSA in project 401102716_23-05-2021_10-25-18.sb3-SBD by a Mutation Score of 5.33333 %
Random better than MOSA in project 400066567_22-05-2021_04-39-57.sb3-AOR by a Mutation Score of 5.32814 %
Random better than MOSA in project 400094748_22-05-2021_21-44-08.sb3-NCM by a Mutation Score of 5.3228 %
Random better than MOSA in project 400196403_25-05-2021_07-11-01.sb3-SBD by a Mutation Score of 5.29735 %
Random better than MOSA in project 402050824_21-05-2021_18-41-37.sb3-NCM by a Mutation Score of 5.29535 %
Random better than MOSA in project 401038308_21-05-2021_09-39-54.sb3-Original by a Mutation Score of 5.26316 %
Random better than MOSA in project 400132887_23-05-2021_20-21-34.sb3-NCM by a Mutation Score of 5.2381 %
Random better than MOSA in project 402094710_24-05-2021_06-59-28.sb3-SDM by a Mutation Score of 5.2381 %
Random better than MOSA in project 402050770_21-05-2021_18-38-33.sb3-SBD by a Mutation Score of 5.17241 %
Random better than MOSA in project 400042619_21-05-2021_10-36-31.sb3-NCM by a Mutation Score of 5.16667 %
Random better than MOSA in project 400103821_23-05-2021_03-12-20.sb3-NCM by a Mutation Score of 5.15152 %
Random better than MOSA in project 400148579_24-05-2021_05-05-19.sb3-SDM by a Mutation Score of 5.10856 %
Random better than MOSA in project 402086762_23-05-2021_19-05-50.sb3-KRM by a Mutation Score of 5.01916 %
Random better than MOSA in project 402083117_23-05-2021_13-27-52.sb3-ROR by a Mutation Score of 5.0 %
Random better than MOSA in project 400003769_13-05-2021_12-23-45.sb3-SDM by a Mutation Score of 5.0 %
Random better than MOSA in project 400151161_24-05-2021_06-29-44.sb3-ROR by a Mutation Score of 5.0 %
Random better than MOSA in project 400100085_23-05-2021_01-06-18.sb3-VRM by a Mutation Score of 5.0 %
Random better than MOSA in project 400118391_23-05-2021_12-00-08.sb3-KRM by a Mutation Score of 5.0 %
Random better than MOSA in project 402042723_21-05-2021_09-19-34.sb3-VRM by a Mutation Score of 5.0 %
Random better than MOSA in project 401050264_21-05-2021_18-56-59.sb3-SDM by a Mutation Score of 5.0 %
Random better than MOSA in project 402031637_21-05-2021_01-24-03.sb3-SBD by a Mutation Score of 5.0 %
Random better than MOSA in project 402030492_21-05-2021_00-36-50.sb3-SBD by a Mutation Score of 4.98563 %
Random better than MOSA in project 400147783_24-05-2021_04-36-29.sb3-KRM by a Mutation Score of 4.94253 %
Random better than MOSA in project 400015349_13-05-2021_19-57-31.sb3-LOR by a Mutation Score of 4.93827 %
Random better than MOSA in project 400196403_25-05-2021_07-11-01.sb3-AOR by a Mutation Score of 4.88962 %
Random better than MOSA in project 500004352_13-05-2021_17-51-59.sb3-NCM by a Mutation Score of 4.88889 %
Random better than MOSA in project 402056324_22-05-2021_20-38-15.sb3-SBD by a Mutation Score of 4.87461 %
Random better than MOSA in project 401035892_21-05-2021_07-55-48.sb3-NCM by a Mutation Score of 4.8662 %
Random better than MOSA in project 400122571_23-05-2021_14-22-31.sb3-SDM by a Mutation Score of 4.85893 %
Random better than MOSA in project 402060195_22-05-2021_07-31-30.sb3-NCM by a Mutation Score of 4.83667 %
Random better than MOSA in project 402027858_20-05-2021_22-56-14.sb3-ROR by a Mutation Score of 4.82759 %
Random better than MOSA in project 400139792_24-05-2021_00-14-32.sb3-VRM by a Mutation Score of 4.82759 %
Random better than MOSA in project 402056324_22-05-2021_20-38-15.sb3-SDM by a Mutation Score of 4.82759 %
Random better than MOSA in project 402026222_20-05-2021_21-58-43.sb3-SBD by a Mutation Score of 4.81859 %
Random better than MOSA in project 401097394_23-05-2021_06-30-08.sb3-SDM by a Mutation Score of 4.81633 %
Random better than MOSA in project 401053311_21-05-2021_21-55-01.sb3-SBD by a Mutation Score of 4.81481 %
Random better than MOSA in project 400100085_23-05-2021_01-06-18.sb3-LOR by a Mutation Score of 4.81481 %
Random better than MOSA in project 402094710_24-05-2021_06-59-28.sb3-SBD by a Mutation Score of 4.69484 %
Random better than MOSA in project 402094710_24-05-2021_06-59-28.sb3-ROR by a Mutation Score of 4.66667 %
Random better than MOSA in project 401038351_21-05-2021_09-41-36.sb3-KRM by a Mutation Score of 4.66667 %
Random better than MOSA in project 402027858_20-05-2021_22-56-14.sb3-KRM by a Mutation Score of 4.65517 %
Random better than MOSA in project 402062721_22-05-2021_10-38-37.sb3-ROR by a Mutation Score of 4.65083 %
Random better than MOSA in project 402011883_13-05-2021_21-29-20.sb3-ROR by a Mutation Score of 4.5977 %
Random better than MOSA in project 401097394_23-05-2021_06-30-08.sb3-ROR by a Mutation Score of 4.5974 %
Random better than MOSA in project 400162060_24-05-2021_12-16-57.sb3-SBD by a Mutation Score of 4.57788 %
Random better than MOSA in project 402114879_25-05-2021_09-30-39.sb3-SBD by a Mutation Score of 4.56418 %
Random better than MOSA in project 400055449_21-05-2021_20-25-05.sb3-SBD by a Mutation Score of 4.54545 %
Random better than MOSA in project 400097666_22-05-2021_23-38-55.sb3-ROR by a Mutation Score of 4.52381 %
Random better than MOSA in project 402065313_22-05-2021_14-15-35.sb3-SDM by a Mutation Score of 4.50366 %
Random better than MOSA in project 400224037_26-05-2021_00-18-39.sb3-SDM by a Mutation Score of 4.48718 %
Random better than MOSA in project 401002875_13-05-2021_16-15-11.sb3-ROR by a Mutation Score of 4.46999 %
Random better than MOSA in project 400180545_24-05-2021_22-20-33.sb3-SBD by a Mutation Score of 4.44444 %
Random better than MOSA in project 402026222_20-05-2021_21-58-43.sb3-SDM by a Mutation Score of 4.44444 %
Random better than MOSA in project 402042723_21-05-2021_09-19-34.sb3-SBD by a Mutation Score of 4.41026 %
Random better than MOSA in project 401098440_23-05-2021_07-11-23.sb3-LOR by a Mutation Score of 4.31895 %
Random better than MOSA in project 402000493_13-05-2021_14-35-44.sb3-SBD by a Mutation Score of 4.28824 %
Random better than MOSA in project 402149026_27-05-2021_22-00-03.sb3-KRM by a Mutation Score of 4.26017 %
Random better than MOSA in project 400148579_24-05-2021_05-05-19.sb3-KRM by a Mutation Score of 4.24649 %
Random better than MOSA in project 400047369_21-05-2021_13-46-03.sb3-SBD by a Mutation Score of 4.1736 %
Random better than MOSA in project 402120853_25-05-2021_16-48-32.sb3-SDM by a Mutation Score of 4.16667 %
Random better than MOSA in project 400013342_13-05-2021_18-34-37.sb3-SBD by a Mutation Score of 4.15709 %
Random better than MOSA in project 400008620_13-05-2021_15-20-42.sb3-NCM by a Mutation Score of 4.14838 %
Random better than MOSA in project 402054250_21-05-2021_23-45-09.sb3-SBD by a Mutation Score of 4.14535 %
Random better than MOSA in project 400156823_24-05-2021_09-30-21.sb3-ROR by a Mutation Score of 4.13793 %
Random better than MOSA in project 401054745_21-05-2021_23-00-56.sb3-SDM by a Mutation Score of 4.09091 %
Random better than MOSA in project 400008620_13-05-2021_15-20-42.sb3-AOR by a Mutation Score of 4.08867 %
Random better than MOSA in project 401116843_23-05-2021_21-14-14.sb3-SBD by a Mutation Score of 4.03226 %
Random better than MOSA in project 402120472_25-05-2021_16-25-13.sb3-LOR by a Mutation Score of 4.02299 %
Random better than MOSA in project 400093212_22-05-2021_20-50-52.sb3-SDM by a Mutation Score of 4.02035 %
Random better than MOSA in project 402083950_23-05-2021_14-26-13.sb3-KRM by a Mutation Score of 4.0 %
Random better than MOSA in project 400021899_14-05-2021_02-08-47.sb3-KRM by a Mutation Score of 4.0 %
Random better than MOSA in project 402112809_25-05-2021_06-57-52.sb3-Original by a Mutation Score of 4.0 %
Random better than MOSA in project 400192619_25-05-2021_04-58-02.sb3-ROR by a Mutation Score of 4.0 %
Random better than MOSA in project 402050824_21-05-2021_18-41-37.sb3-SBD by a Mutation Score of 3.95993 %
Random better than MOSA in project 401054745_21-05-2021_23-00-56.sb3-KRM by a Mutation Score of 3.93939 %
Random better than MOSA in project 400216380_25-05-2021_18-00-21.sb3-KRM by a Mutation Score of 3.93785 %
Random better than MOSA in project 401098493_23-05-2021_07-14-12.sb3-SBD by a Mutation Score of 3.90805 %
Random better than MOSA in project 402097422_24-05-2021_10-38-21.sb3-NCM by a Mutation Score of 3.85288 %
Random better than MOSA in project 402120934_25-05-2021_16-52-51.sb3-VRM by a Mutation Score of 3.84615 %
Random better than MOSA in project 401064227_22-05-2021_05-53-22.sb3-SBD by a Mutation Score of 3.80557 %
Random better than MOSA in project 402027858_20-05-2021_22-56-14.sb3-VRM by a Mutation Score of 3.7931 %
Random better than MOSA in project 400033255_21-05-2021_03-53-21.sb3-SDM by a Mutation Score of 3.75 %
Random better than MOSA in project 402084662_23-05-2021_15-25-19.sb3-SDM by a Mutation Score of 3.72549 %
Random better than MOSA in project 401023018_20-05-2021_22-21-10.sb3-NCM by a Mutation Score of 3.7037 %
Random better than MOSA in project 400100085_23-05-2021_01-06-18.sb3-SBD by a Mutation Score of 3.68607 %
Random better than MOSA in project 401059083_22-05-2021_02-06-18.sb3-NCM by a Mutation Score of 3.67816 %
Random better than MOSA in project 402138200_26-05-2021_18-36-38.sb3-Original by a Mutation Score of 3.67816 %
Random better than MOSA in project 400122415_23-05-2021_14-16-37.sb3-SBD by a Mutation Score of 3.65673 %
Random better than MOSA in project 400197092_25-05-2021_07-34-08.sb3-ROR by a Mutation Score of 3.62069 %
Random better than MOSA in project 500001062_13-05-2021_16-05-01.sb3-LOR by a Mutation Score of 3.62069 %
Random better than MOSA in project 401051125_21-05-2021_19-53-52.sb3-SBD by a Mutation Score of 3.6044 %
Random better than MOSA in project 401103744_23-05-2021_11-14-20.sb3-KRM by a Mutation Score of 3.59195 %
Random better than MOSA in project 400122415_23-05-2021_14-16-37.sb3-ROR by a Mutation Score of 3.58377 %
Random better than MOSA in project 401026427_21-05-2021_01-09-40.sb3-Original by a Mutation Score of 3.57143 %
Random better than MOSA in project 401049888_21-05-2021_18-36-32.sb3-Original by a Mutation Score of 3.57143 %
Random better than MOSA in project 402175365_28-05-2021_17-45-37.sb3-NCM by a Mutation Score of 3.57143 %
Random better than MOSA in project 402090744_24-05-2021_02-02-14.sb3-NCM by a Mutation Score of 3.57143 %
Random better than MOSA in project 402142637_27-05-2021_00-26-02.sb3-KRM by a Mutation Score of 3.57143 %
Random better than MOSA in project 402078616_23-05-2021_07-34-04.sb3-NCM by a Mutation Score of 3.56322 %
Random better than MOSA in project 402126326_26-05-2021_03-42-47.sb3-SDM by a Mutation Score of 3.55556 %
Random better than MOSA in project 402027858_20-05-2021_22-56-14.sb3-NCM by a Mutation Score of 3.54293 %
Random better than MOSA in project 400134791_23-05-2021_21-26-43.sb3-ROR by a Mutation Score of 3.48186 %
Random better than MOSA in project 400162661_24-05-2021_12-34-05.sb3-KRM by a Mutation Score of 3.44828 %
Random better than MOSA in project 400099625_23-05-2021_00-52-03.sb3-Original by a Mutation Score of 3.44828 %
Random better than MOSA in project 401116655_23-05-2021_21-01-32.sb3-NCM by a Mutation Score of 3.44828 %
Random better than MOSA in project 400105000_23-05-2021_03-59-30.sb3-KRM by a Mutation Score of 3.44828 %
Random better than MOSA in project 400105000_23-05-2021_03-59-30.sb3-SDM by a Mutation Score of 3.44828 %
Random better than MOSA in project 400162661_24-05-2021_12-34-05.sb3-NCM by a Mutation Score of 3.44828 %
Random better than MOSA in project 400147783_24-05-2021_04-36-29.sb3-LOR by a Mutation Score of 3.44828 %
Random better than MOSA in project 402046017_21-05-2021_12-39-29.sb3-KRM by a Mutation Score of 3.44828 %
Random better than MOSA in project 401059083_22-05-2021_02-06-18.sb3-KRM by a Mutation Score of 3.44828 %
Random better than MOSA in project 402147279_27-05-2021_06-34-20.sb3-LOR by a Mutation Score of 3.44828 %
Random better than MOSA in project 402106031_24-05-2021_23-33-09.sb3-LOR by a Mutation Score of 3.44828 %
Random better than MOSA in project 400156823_24-05-2021_09-30-21.sb3-AOR by a Mutation Score of 3.44828 %
Random better than MOSA in project 401042168_21-05-2021_12-20-30.sb3-SDM by a Mutation Score of 3.44444 %
Random better than MOSA in project 401101785_23-05-2021_09-40-03.sb3-SBD by a Mutation Score of 3.44388 %
Random better than MOSA in project 400183646_25-05-2021_00-01-44.sb3-NCM by a Mutation Score of 3.42105 %
Random better than MOSA in project 402078616_23-05-2021_07-34-04.sb3-KRM by a Mutation Score of 3.3908 %
Random better than MOSA in project 401034887_21-05-2021_07-12-06.sb3-Original by a Mutation Score of 3.33333 %
Random better than MOSA in project 400003769_13-05-2021_12-23-45.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MOSA in project 400159740_24-05-2021_11-04-42.sb3-Original by a Mutation Score of 3.33333 %
Random better than MOSA in project 400198571_25-05-2021_08-21-54.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MOSA in project 401038351_21-05-2021_09-41-36.sb3-Original by a Mutation Score of 3.33333 %
Random better than MOSA in project 400198571_25-05-2021_08-21-54.sb3-SBD by a Mutation Score of 3.33333 %
Random better than MOSA in project 400047708_21-05-2021_14-00-44.sb3-Original by a Mutation Score of 3.33333 %
Random better than MOSA in project 400198571_25-05-2021_08-21-54.sb3-KRM by a Mutation Score of 3.33333 %
Random better than MOSA in project 400224889_26-05-2021_00-58-51.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MOSA in project 400217464_25-05-2021_18-39-06.sb3-KRM by a Mutation Score of 3.33333 %
Random better than MOSA in project 400217464_25-05-2021_18-39-06.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MOSA in project 501017644_14-05-2021_05-27-13.sb3-ROR by a Mutation Score of 3.33333 %
Random better than MOSA in project 402156304_27-05-2021_17-21-21.sb3-Original by a Mutation Score of 3.33333 %
Random better than MOSA in project 401097585_23-05-2021_06-38-38.sb3-Original by a Mutation Score of 3.33333 %
Random better than MOSA in project 402115403_25-05-2021_10-02-40.sb3-KRM by a Mutation Score of 3.33333 %
Random better than MOSA in project 400224889_26-05-2021_00-58-51.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MOSA in project 401008468_13-05-2021_19-55-56.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MOSA in project 401102716_23-05-2021_10-25-18.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MOSA in project 401078299_22-05-2021_16-00-53.sb3-LOR by a Mutation Score of 3.33333 %
Random better than MOSA in project 400124211_23-05-2021_15-19-37.sb3-KRM by a Mutation Score of 3.33333 %
Random better than MOSA in project 400151161_24-05-2021_06-29-44.sb3-NCM by a Mutation Score of 3.33333 %
Random better than MOSA in project 401029644_21-05-2021_03-22-33.sb3-Original by a Mutation Score of 3.33333 %
Random better than MOSA in project 402124168_25-05-2021_22-44-26.sb3-ROR by a Mutation Score of 3.33333 %
Random better than MOSA in project 400032097_21-05-2021_03-05-36.sb3-VRM by a Mutation Score of 3.33333 %
Random better than MOSA in project 400224889_26-05-2021_00-58-51.sb3-ROR by a Mutation Score of 3.33333 %
Random better than MOSA in project 501017644_14-05-2021_05-27-13.sb3-VRM by a Mutation Score of 3.33333 %
Random better than MOSA in project 501017644_14-05-2021_05-27-13.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MOSA in project 400224889_26-05-2021_00-58-51.sb3-LOR by a Mutation Score of 3.33333 %
Random better than MOSA in project 401053311_21-05-2021_21-55-01.sb3-VRM by a Mutation Score of 3.33333 %
Random better than MOSA in project 400180545_24-05-2021_22-20-33.sb3-SDM by a Mutation Score of 3.33333 %
Random better than MOSA in project 500000434_13-05-2021_15-43-25.sb3-SDM by a Mutation Score of 3.30753 %
Random better than MOSA in project 401011234_13-05-2021_22-01-18.sb3-KRM by a Mutation Score of 3.3046 %
Random better than MOSA in project 400105000_23-05-2021_03-59-30.sb3-SBD by a Mutation Score of 3.27586 %
Random better than MOSA in project 400226107_26-05-2021_01-56-34.sb3-SBD by a Mutation Score of 3.26389 %
Random better than MOSA in project 401061375_22-05-2021_03-49-08.sb3-ROR by a Mutation Score of 3.21839 %
Random better than MOSA in project 401061375_22-05-2021_03-49-08.sb3-NCM by a Mutation Score of 3.21839 %
Random better than MOSA in project 401061375_22-05-2021_03-49-08.sb3-SDM by a Mutation Score of 3.21839 %
Random better than MOSA in project 402069793_22-05-2021_20-24-02.sb3-AOR by a Mutation Score of 3.21839 %
Random better than MOSA in project 400014662_13-05-2021_19-31-18.sb3-AOR by a Mutation Score of 3.21839 %
Random better than MOSA in project 402051922_21-05-2021_20-10-22.sb3-SDM by a Mutation Score of 3.21429 %
Random better than MOSA in project 400162661_24-05-2021_12-34-05.sb3-SBD by a Mutation Score of 3.20197 %
Random better than MOSA in project 400008620_13-05-2021_15-20-42.sb3-SBD by a Mutation Score of 3.19604 %
Random better than MOSA in project 401098440_23-05-2021_07-11-23.sb3-SDM by a Mutation Score of 3.18001 %
Random better than MOSA in project 400047708_21-05-2021_14-00-44.sb3-LOR by a Mutation Score of 3.17554 %
Random better than MOSA in project 401108360_23-05-2021_14-55-23.sb3-SBD by a Mutation Score of 3.14802 %
Random better than MOSA in project 402069793_22-05-2021_20-24-02.sb3-Original by a Mutation Score of 3.10345 %
Random better than MOSA in project 402056324_22-05-2021_20-38-15.sb3-ROR by a Mutation Score of 3.10345 %
Random better than MOSA in project 400036749_21-05-2021_06-32-14.sb3-Original by a Mutation Score of 3.09524 %
Random better than MOSA in project 400207382_25-05-2021_12-56-00.sb3-ROR by a Mutation Score of 3.09524 %
Random better than MOSA in project 400049848_21-05-2021_15-37-26.sb3-SBD by a Mutation Score of 3.0939 %
Random better than MOSA in project 400134791_23-05-2021_21-26-43.sb3-VRM by a Mutation Score of 3.09001 %
Random better than MOSA in project 401049888_21-05-2021_18-36-32.sb3-ROR by a Mutation Score of 3.08392 %
Random better than MOSA in project 402027858_20-05-2021_22-56-14.sb3-SBD by a Mutation Score of 3.0786 %
Random better than MOSA in project 402120934_25-05-2021_16-52-51.sb3-KRM by a Mutation Score of 3.07692 %
Random better than MOSA in project 401121881_24-05-2021_01-39-09.sb3-SDM by a Mutation Score of 3.06513 %
Random better than MOSA in project 400153099_24-05-2021_07-30-19.sb3-SBD by a Mutation Score of 3.04598 %
Random better than MOSA in project 400216380_25-05-2021_18-00-21.sb3-ROR by a Mutation Score of 3.04598 %
Random better than MOSA in project 401097394_23-05-2021_06-30-08.sb3-SBD by a Mutation Score of 3.03416 %
Random better than MOSA in project 402058879_22-05-2021_05-40-57.sb3-SDM by a Mutation Score of 3.01081 %
Random better than MOSA in project 402086762_23-05-2021_19-05-50.sb3-SDM by a Mutation Score of 3.00766 %
Random better than MOSA in project 400093212_22-05-2021_20-50-52.sb3-SBD by a Mutation Score of 3.00227 %
Random better than MOSA in project 400122571_23-05-2021_14-22-31.sb3-SBD by a Mutation Score of 2.98408 %
Random better than MOSA in project 400014662_13-05-2021_19-31-18.sb3-VRM by a Mutation Score of 2.96552 %
Random better than MOSA in project 401002220_13-05-2021_15-49-47.sb3-SDM by a Mutation Score of 2.96296 %
Random better than MOSA in project 400067271_22-05-2021_05-11-56.sb3-NCM by a Mutation Score of 2.96296 %
Random better than MOSA in project 400163265_24-05-2021_12-55-32.sb3-SBD by a Mutation Score of 2.95567 %
Random better than MOSA in project 400105000_23-05-2021_03-59-30.sb3-VRM by a Mutation Score of 2.95567 %
Random better than MOSA in project 402078616_23-05-2021_07-34-04.sb3-SBD by a Mutation Score of 2.95283 %
Random better than MOSA in project 400021899_14-05-2021_02-08-47.sb3-SDM by a Mutation Score of 2.91667 %
Random better than MOSA in project 402079646_23-05-2021_09-01-01.sb3-SDM by a Mutation Score of 2.91667 %
Random better than MOSA in project 401014690_14-05-2021_00-42-41.sb3-ROR by a Mutation Score of 2.91667 %
Random better than MOSA in project 400209349_25-05-2021_13-58-54.sb3-NCM by a Mutation Score of 2.91188 %
Random better than MOSA in project 402065313_22-05-2021_14-15-35.sb3-SBD by a Mutation Score of 2.90924 %
Random better than MOSA in project 401054745_21-05-2021_23-00-56.sb3-SBD by a Mutation Score of 2.90323 %
Random better than MOSA in project 501017644_14-05-2021_05-27-13.sb3-SBD by a Mutation Score of 2.88889 %
Random better than MOSA in project 400184197_25-05-2021_00-19-26.sb3-SBD by a Mutation Score of 2.88075 %
Random better than MOSA in project 401005205_13-05-2021_17-44-40.sb3-Original by a Mutation Score of 2.87356 %
Random better than MOSA in project 401025461_21-05-2021_00-08-59.sb3-ROR by a Mutation Score of 2.87356 %
Random better than MOSA in project 402147691_27-05-2021_07-05-10.sb3-KRM by a Mutation Score of 2.87356 %
Random better than MOSA in project 401050264_21-05-2021_18-56-59.sb3-SBD by a Mutation Score of 2.80702 %
Random better than MOSA in project 402115111_25-05-2021_09-45-20.sb3-SDM by a Mutation Score of 2.80423 %
Random better than MOSA in project 400122415_23-05-2021_14-16-37.sb3-NCM by a Mutation Score of 2.79365 %
Random better than MOSA in project 402079646_23-05-2021_09-01-01.sb3-KRM by a Mutation Score of 2.77778 %
Random better than MOSA in project 501017644_14-05-2021_05-27-13.sb3-NCM by a Mutation Score of 2.77778 %
Random better than MOSA in project 400042619_21-05-2021_10-36-31.sb3-AOR by a Mutation Score of 2.77778 %
Random better than MOSA in project 400163265_24-05-2021_12-55-32.sb3-SDM by a Mutation Score of 2.75862 %
Random better than MOSA in project 401098493_23-05-2021_07-14-12.sb3-NCM by a Mutation Score of 2.75862 %
Random better than MOSA in project 400158074_24-05-2021_10-10-38.sb3-SBD by a Mutation Score of 2.75673 %
Random better than MOSA in project 400151161_24-05-2021_06-29-44.sb3-SDM by a Mutation Score of 2.66667 %
Random better than MOSA in project 401121881_24-05-2021_01-39-09.sb3-SBD by a Mutation Score of 2.6601 %
Random better than MOSA in project 402090744_24-05-2021_02-02-14.sb3-SBD by a Mutation Score of 2.65664 %
Random better than MOSA in project 401002875_13-05-2021_16-15-11.sb3-SBD by a Mutation Score of 2.65645 %
Random better than MOSA in project 400021899_14-05-2021_02-08-47.sb3-SBD by a Mutation Score of 2.63158 %
Random better than MOSA in project 401019577_14-05-2021_05-04-26.sb3-SDM by a Mutation Score of 2.62726 %
Random better than MOSA in project 401116655_23-05-2021_21-01-32.sb3-ROR by a Mutation Score of 2.62278 %
Random better than MOSA in project 402173830_28-05-2021_16-01-06.sb3-ROR by a Mutation Score of 2.61905 %
Random better than MOSA in project 400132887_23-05-2021_20-21-34.sb3-KRM by a Mutation Score of 2.61905 %
Random better than MOSA in project 402126326_26-05-2021_03-42-47.sb3-SBD by a Mutation Score of 2.61607 %
Random better than MOSA in project 400167004_24-05-2021_14-59-11.sb3-ROR by a Mutation Score of 2.59259 %
Random better than MOSA in project 400076475_22-05-2021_11-03-29.sb3-KRM by a Mutation Score of 2.58621 %
Random better than MOSA in project 401116843_23-05-2021_21-14-14.sb3-NCM by a Mutation Score of 2.57937 %
Random better than MOSA in project 400200904_25-05-2021_09-31-00.sb3-ROR by a Mutation Score of 2.56705 %
Random better than MOSA in project 400032097_21-05-2021_03-05-36.sb3-SBD by a Mutation Score of 2.55291 %
Random better than MOSA in project 402084662_23-05-2021_15-25-19.sb3-SBD by a Mutation Score of 2.55054 %
Random better than MOSA in project 400207382_25-05-2021_12-56-00.sb3-NCM by a Mutation Score of 2.53968 %
Random better than MOSA in project 402120472_25-05-2021_16-25-13.sb3-KRM by a Mutation Score of 2.52874 %
Random better than MOSA in project 500001062_13-05-2021_16-05-01.sb3-NCM by a Mutation Score of 2.52874 %
Random better than MOSA in project 500001062_13-05-2021_16-05-01.sb3-ROR by a Mutation Score of 2.52874 %
Random better than MOSA in project 500023808_14-05-2021_05-53-39.sb3-KRM by a Mutation Score of 2.5 %
Random better than MOSA in project 400039823_21-05-2021_08-42-29.sb3-ROR by a Mutation Score of 2.5 %
Random better than MOSA in project 401097394_23-05-2021_06-30-08.sb3-LOR by a Mutation Score of 2.5 %
Random better than MOSA in project 401063979_22-05-2021_05-44-50.sb3-SBD by a Mutation Score of 2.5 %
Random better than MOSA in project 400102757_23-05-2021_02-37-14.sb3-VRM by a Mutation Score of 2.5 %
Random better than MOSA in project 401008468_13-05-2021_19-55-56.sb3-VRM by a Mutation Score of 2.5 %
Random better than MOSA in project 400169048_24-05-2021_16-02-41.sb3-VRM by a Mutation Score of 2.5 %
Random better than MOSA in project 400200785_25-05-2021_09-28-00.sb3-NCM by a Mutation Score of 2.5 %
Random better than MOSA in project 402063807_22-05-2021_12-21-03.sb3-KRM by a Mutation Score of 2.5 %
Random better than MOSA in project 400223340_25-05-2021_23-39-21.sb3-VRM by a Mutation Score of 2.48276 %
Random better than MOSA in project 500001062_13-05-2021_16-05-01.sb3-SBD by a Mutation Score of 2.47537 %
Random better than MOSA in project 401035892_21-05-2021_07-55-48.sb3-AOR by a Mutation Score of 2.46914 %
Random better than MOSA in project 402027858_20-05-2021_22-56-14.sb3-SDM by a Mutation Score of 2.45484 %
Random better than MOSA in project 400200904_25-05-2021_09-31-00.sb3-SBD by a Mutation Score of 2.44474 %
Random better than MOSA in project 401098440_23-05-2021_07-11-23.sb3-SBD by a Mutation Score of 2.4081 %
Random better than MOSA in project 401105466_23-05-2021_12-31-57.sb3-KRM by a Mutation Score of 2.40741 %
Random better than MOSA in project 402058879_22-05-2021_05-40-57.sb3-NCM by a Mutation Score of 2.38452 %
Random better than MOSA in project 402090744_24-05-2021_02-02-14.sb3-SDM by a Mutation Score of 2.38095 %
Random better than MOSA in project 401083124_22-05-2021_19-48-18.sb3-SBD by a Mutation Score of 2.37952 %
Random better than MOSA in project 402078616_23-05-2021_07-34-04.sb3-VRM by a Mutation Score of 2.37548 %
Random better than MOSA in project 402138200_26-05-2021_18-36-38.sb3-SBD by a Mutation Score of 2.3597 %
Random better than MOSA in project 500004352_13-05-2021_17-51-59.sb3-KRM by a Mutation Score of 2.35935 %
Random better than MOSA in project 402115111_25-05-2021_09-45-20.sb3-SBD by a Mutation Score of 2.33686 %
Random better than MOSA in project 400103821_23-05-2021_03-12-20.sb3-SDM by a Mutation Score of 2.29885 %
Random better than MOSA in project 400209349_25-05-2021_13-58-54.sb3-SDM by a Mutation Score of 2.28448 %
Random better than MOSA in project 400079654_22-05-2021_12-53-30.sb3-SDM by a Mutation Score of 2.27273 %
Random better than MOSA in project 402065080_22-05-2021_13-42-19.sb3-LOR by a Mutation Score of 2.27273 %
Random better than MOSA in project 400058896_21-05-2021_23-01-51.sb3-VRM by a Mutation Score of 2.25464 %
Random better than MOSA in project 402027731_20-05-2021_22-52-02.sb3-SBD by a Mutation Score of 2.23958 %
Random better than MOSA in project 401049888_21-05-2021_18-36-32.sb3-SBD by a Mutation Score of 2.22344 %
Random better than MOSA in project 401105466_23-05-2021_12-31-57.sb3-SDM by a Mutation Score of 2.22222 %
Random better than MOSA in project 501017644_14-05-2021_05-27-13.sb3-KRM by a Mutation Score of 2.22222 %
Random better than MOSA in project 401063979_22-05-2021_05-44-50.sb3-ROR by a Mutation Score of 2.22222 %
Random better than MOSA in project 400151161_24-05-2021_06-29-44.sb3-KRM by a Mutation Score of 2.22222 %
Random better than MOSA in project 400142319_24-05-2021_01-39-21.sb3-SBD by a Mutation Score of 2.22222 %
Random better than MOSA in project 402083117_23-05-2021_13-27-52.sb3-NCM by a Mutation Score of 2.22222 %
Random better than MOSA in project 401008468_13-05-2021_19-55-56.sb3-NCM by a Mutation Score of 2.22222 %
Random better than MOSA in project 402097422_24-05-2021_10-38-21.sb3-SBD by a Mutation Score of 2.21152 %
Random better than MOSA in project 400139823_24-05-2021_00-15-19.sb3-KRM by a Mutation Score of 2.18391 %
Random better than MOSA in project 402097422_24-05-2021_10-38-21.sb3-ROR by a Mutation Score of 2.1787 %
Random better than MOSA in project 400100085_23-05-2021_01-06-18.sb3-NCM by a Mutation Score of 2.17593 %
Random better than MOSA in project 400197092_25-05-2021_07-34-08.sb3-SBD by a Mutation Score of 2.15517 %
Random better than MOSA in project 400216380_25-05-2021_18-00-21.sb3-SDM by a Mutation Score of 2.12829 %
Random better than MOSA in project 401008890_13-05-2021_20-17-00.sb3-LOR by a Mutation Score of 2.12346 %
Random better than MOSA in project 402038704_21-05-2021_05-54-19.sb3-SBD by a Mutation Score of 2.12202 %
Random better than MOSA in project 402086762_23-05-2021_19-05-50.sb3-SBD by a Mutation Score of 2.10728 %
Random better than MOSA in project 402079223_23-05-2021_08-19-32.sb3-KRM by a Mutation Score of 2.09877 %
Random better than MOSA in project 400122415_23-05-2021_14-16-37.sb3-VRM by a Mutation Score of 2.09171 %
Random better than MOSA in project 401042168_21-05-2021_12-20-30.sb3-SBD by a Mutation Score of 2.08333 %
Random better than MOSA in project 400006593_13-05-2021_14-07-40.sb3-VRM by a Mutation Score of 2.06897 %
Random better than MOSA in project 402003844_13-05-2021_16-38-19.sb3-SBD by a Mutation Score of 2.05128 %
Random better than MOSA in project 402113110_25-05-2021_07-16-43.sb3-SBD by a Mutation Score of 2.03195 %
Random better than MOSA in project 400103821_23-05-2021_03-12-20.sb3-SBD by a Mutation Score of 2.02945 %
Random better than MOSA in project 400167004_24-05-2021_14-59-11.sb3-VRM by a Mutation Score of 2.0 %
Random better than MOSA in project 400192243_25-05-2021_04-45-52.sb3-SBD by a Mutation Score of 2.0 %
Random better than MOSA in project 402120472_25-05-2021_16-25-13.sb3-ROR by a Mutation Score of 1.99234 %
Random better than MOSA in project 401066444_22-05-2021_07-20-51.sb3-SBD by a Mutation Score of 1.98655 %
Random better than MOSA in project 401098440_23-05-2021_07-11-23.sb3-ROR by a Mutation Score of 1.9765 %
Random better than MOSA in project 400140622_24-05-2021_00-40-22.sb3-SDM by a Mutation Score of 1.97192 %
Random better than MOSA in project 402095599_24-05-2021_07-55-53.sb3-ROR by a Mutation Score of 1.95402 %
Random better than MOSA in project 402095599_24-05-2021_07-55-53.sb3-NCM by a Mutation Score of 1.95402 %
Random better than MOSA in project 400151161_24-05-2021_06-29-44.sb3-SBD by a Mutation Score of 1.94444 %
Random better than MOSA in project 400216380_25-05-2021_18-00-21.sb3-VRM by a Mutation Score of 1.93487 %
Random better than MOSA in project 401023767_20-05-2021_22-54-24.sb3-SBD by a Mutation Score of 1.92982 %
Random better than MOSA in project 400120302_23-05-2021_13-06-59.sb3-VRM by a Mutation Score of 1.90476 %
Random better than MOSA in project 400066567_22-05-2021_04-39-57.sb3-VRM by a Mutation Score of 1.88434 %
Random better than MOSA in project 402011650_13-05-2021_21-20-53.sb3-SBD by a Mutation Score of 1.88095 %
Random better than MOSA in project 400226107_26-05-2021_01-56-34.sb3-NCM by a Mutation Score of 1.86335 %
Random better than MOSA in project 401084699_22-05-2021_21-06-28.sb3-ROR by a Mutation Score of 1.85185 %
Random better than MOSA in project 400079654_22-05-2021_12-53-30.sb3-SBD by a Mutation Score of 1.84397 %
Random better than MOSA in project 400157604_24-05-2021_09-56-27.sb3-KRM by a Mutation Score of 1.83908 %
Random better than MOSA in project 400157604_24-05-2021_09-56-27.sb3-SDM by a Mutation Score of 1.83908 %
Random better than MOSA in project 402077937_23-05-2021_06-45-52.sb3-ROR by a Mutation Score of 1.83908 %
Random better than MOSA in project 402065080_22-05-2021_13-42-19.sb3-SBD by a Mutation Score of 1.82273 %
Random better than MOSA in project 402149026_27-05-2021_22-00-03.sb3-SBD by a Mutation Score of 1.82048 %
Random better than MOSA in project 400003769_13-05-2021_12-23-45.sb3-SBD by a Mutation Score of 1.81818 %
Random better than MOSA in project 402175365_28-05-2021_17-45-37.sb3-SDM by a Mutation Score of 1.79803 %
Random better than MOSA in project 400034952_21-05-2021_05-14-34.sb3-SBD by a Mutation Score of 1.79698 %
Random better than MOSA in project 500001062_13-05-2021_16-05-01.sb3-SDM by a Mutation Score of 1.78161 %
Random better than MOSA in project 400046431_21-05-2021_13-08-09.sb3-SBD by a Mutation Score of 1.77443 %
Random better than MOSA in project 401105466_23-05-2021_12-31-57.sb3-SBD by a Mutation Score of 1.77083 %
Random better than MOSA in project 400097735_22-05-2021_23-40-58.sb3-SBD by a Mutation Score of 1.76975 %
Random better than MOSA in project 402077937_23-05-2021_06-45-52.sb3-SBD by a Mutation Score of 1.75607 %
Random better than MOSA in project 401014690_14-05-2021_00-42-41.sb3-SBD by a Mutation Score of 1.74603 %
Random better than MOSA in project 401038037_21-05-2021_09-25-26.sb3-SBD by a Mutation Score of 1.74182 %
Random better than MOSA in project 400098883_23-05-2021_00-24-48.sb3-KRM by a Mutation Score of 1.72414 %
Random better than MOSA in project 400162661_24-05-2021_12-34-05.sb3-SDM by a Mutation Score of 1.72414 %
Random better than MOSA in project 400157108_24-05-2021_09-40-32.sb3-SDM by a Mutation Score of 1.72414 %
Random better than MOSA in project 401001355_13-05-2021_15-13-10.sb3-AOR by a Mutation Score of 1.72414 %
Random better than MOSA in project 401059083_22-05-2021_02-06-18.sb3-SDM by a Mutation Score of 1.72414 %
Random better than MOSA in project 400088510_22-05-2021_18-09-49.sb3-KRM by a Mutation Score of 1.72414 %
Random better than MOSA in project 400189337_25-05-2021_03-14-32.sb3-SDM by a Mutation Score of 1.72414 %
Random better than MOSA in project 400183201_24-05-2021_23-47-02.sb3-SDM by a Mutation Score of 1.72414 %
Random better than MOSA in project 402147279_27-05-2021_06-34-20.sb3-ROR by a Mutation Score of 1.72414 %
Random better than MOSA in project 400001125_13-05-2021_10-46-43.sb3-NCM by a Mutation Score of 1.7094 %
Random better than MOSA in project 400098677_23-05-2021_00-18-08.sb3-SBD by a Mutation Score of 1.7094 %
Random better than MOSA in project 400077491_22-05-2021_11-36-13.sb3-SBD by a Mutation Score of 1.69014 %
Random better than MOSA in project 400209349_25-05-2021_13-58-54.sb3-SBD by a Mutation Score of 1.67731 %
Random better than MOSA in project 501014292_14-05-2021_02-59-40.sb3-AOR by a Mutation Score of 1.66667 %
Random better than MOSA in project 401078299_22-05-2021_16-00-53.sb3-KRM by a Mutation Score of 1.66667 %
Random better than MOSA in project 402041046_21-05-2021_07-44-13.sb3-KRM by a Mutation Score of 1.66667 %
Random better than MOSA in project 400180545_24-05-2021_22-20-33.sb3-NCM by a Mutation Score of 1.66667 %
Random better than MOSA in project 400130870_23-05-2021_19-13-35.sb3-VRM by a Mutation Score of 1.66667 %
Random better than MOSA in project 402050522_22-05-2021_13-17-31.sb3-KRM by a Mutation Score of 1.66667 %
Random better than MOSA in project 401118857_23-05-2021_23-18-56.sb3-KRM by a Mutation Score of 1.66667 %
Random better than MOSA in project 402115403_25-05-2021_10-02-40.sb3-ROR by a Mutation Score of 1.66667 %
Random better than MOSA in project 400067271_22-05-2021_05-11-56.sb3-KRM by a Mutation Score of 1.66667 %
Random better than MOSA in project 402040732_21-05-2021_07-19-55.sb3-KRM by a Mutation Score of 1.66667 %
Random better than MOSA in project 402073285_23-05-2021_01-26-15.sb3-SDM by a Mutation Score of 1.66667 %
Random better than MOSA in project 400124211_23-05-2021_15-19-37.sb3-SDM by a Mutation Score of 1.66667 %
Random better than MOSA in project 500017535_14-05-2021_01-57-21.sb3-KRM by a Mutation Score of 1.66667 %
Random better than MOSA in project 401002875_13-05-2021_16-15-11.sb3-SDM by a Mutation Score of 1.66028 %
Random better than MOSA in project 400216380_25-05-2021_18-00-21.sb3-NCM by a Mutation Score of 1.65154 %
Random better than MOSA in project 402065445_22-05-2021_14-20-59.sb3-SBD by a Mutation Score of 1.62759 %
Random better than MOSA in project 401116655_23-05-2021_21-01-32.sb3-SBD by a Mutation Score of 1.62562 %
Random better than MOSA in project 402100131_24-05-2021_14-30-50.sb3-KRM by a Mutation Score of 1.61376 %
Random better than MOSA in project 401081643_22-05-2021_18-44-08.sb3-SBD by a Mutation Score of 1.6129 %
Random better than MOSA in project 400155840_24-05-2021_08-59-27.sb3-ROR by a Mutation Score of 1.6092 %
Random better than MOSA in project 402173830_28-05-2021_16-01-06.sb3-SBD by a Mutation Score of 1.60053 %
Random better than MOSA in project 401038037_21-05-2021_09-25-26.sb3-NCM by a Mutation Score of 1.58046 %
Random better than MOSA in project 401038037_21-05-2021_09-25-26.sb3-AOR by a Mutation Score of 1.58046 %
Random better than MOSA in project 401038037_21-05-2021_09-25-26.sb3-ROR by a Mutation Score of 1.58046 %
Random better than MOSA in project 401066444_22-05-2021_07-20-51.sb3-KRM by a Mutation Score of 1.58046 %
Random better than MOSA in project 401035892_21-05-2021_07-55-48.sb3-SBD by a Mutation Score of 1.57289 %
Random better than MOSA in project 401001258_13-05-2021_15-09-51.sb3-SBD by a Mutation Score of 1.57262 %
Random better than MOSA in project 401079091_22-05-2021_16-43-15.sb3-KRM by a Mutation Score of 1.55172 %
Random better than MOSA in project 500015674_14-05-2021_00-28-23.sb3-KRM by a Mutation Score of 1.53941 %
Random better than MOSA in project 400159261_24-05-2021_10-48-59.sb3-SDM by a Mutation Score of 1.53846 %
Random better than MOSA in project 402111297_25-05-2021_04-57-45.sb3-AOR by a Mutation Score of 1.53257 %
Random better than MOSA in project 500021210_14-05-2021_04-26-17.sb3-SBD by a Mutation Score of 1.51393 %
Random better than MOSA in project 401097394_23-05-2021_06-30-08.sb3-VRM by a Mutation Score of 1.49524 %
Random better than MOSA in project 400157108_24-05-2021_09-40-32.sb3-SBD by a Mutation Score of 1.49425 %
Random better than MOSA in project 400167875_24-05-2021_15-27-24.sb3-KRM by a Mutation Score of 1.49425 %
Random better than MOSA in project 400167875_24-05-2021_15-27-24.sb3-SDM by a Mutation Score of 1.49425 %
Random better than MOSA in project 400167875_24-05-2021_15-27-24.sb3-NCM by a Mutation Score of 1.49425 %
Random better than MOSA in project 400012833_13-05-2021_18-14-01.sb3-SDM by a Mutation Score of 1.4881 %
Random better than MOSA in project 401087216_22-05-2021_23-23-06.sb3-SBD by a Mutation Score of 1.48445 %
Random better than MOSA in project 400033255_21-05-2021_03-53-21.sb3-SBD by a Mutation Score of 1.48148 %
Random better than MOSA in project 400157071_24-05-2021_09-39-26.sb3-NCM by a Mutation Score of 1.47783 %
Random better than MOSA in project 401098440_23-05-2021_07-11-23.sb3-NCM by a Mutation Score of 1.46067 %
Random better than MOSA in project 401003641_13-05-2021_16-44-03.sb3-SBD by a Mutation Score of 1.45299 %
Random better than MOSA in project 400021225_14-05-2021_01-28-52.sb3-KRM by a Mutation Score of 1.45246 %
Random better than MOSA in project 401006059_13-05-2021_18-18-39.sb3-SDM by a Mutation Score of 1.44704 %
Random better than MOSA in project 401002018_13-05-2021_15-40-52.sb3-SBD by a Mutation Score of 1.44605 %
Random better than MOSA in project 402100131_24-05-2021_14-30-50.sb3-SBD by a Mutation Score of 1.43699 %
Random better than MOSA in project 400117257_23-05-2021_11-18-27.sb3-SBD by a Mutation Score of 1.43678 %
Random better than MOSA in project 402073285_23-05-2021_01-26-15.sb3-SBD by a Mutation Score of 1.42857 %
Random better than MOSA in project 402063807_22-05-2021_12-21-03.sb3-ROR by a Mutation Score of 1.42857 %
Random better than MOSA in project 501010521_13-05-2021_23-36-19.sb3-KRM by a Mutation Score of 1.42857 %
Random better than MOSA in project 400209349_25-05-2021_13-58-54.sb3-KRM by a Mutation Score of 1.42529 %
Random better than MOSA in project 401103744_23-05-2021_11-14-20.sb3-SDM by a Mutation Score of 1.42529 %
Random better than MOSA in project 400217464_25-05-2021_18-39-06.sb3-SBD by a Mutation Score of 1.42111 %
Random better than MOSA in project 400058148_21-05-2021_22-26-33.sb3-SDM by a Mutation Score of 1.41468 %
Random better than MOSA in project 402008731_13-05-2021_19-31-28.sb3-SBD by a Mutation Score of 1.41433 %
Random better than MOSA in project 402100131_24-05-2021_14-30-50.sb3-SDM by a Mutation Score of 1.39834 %
Random better than MOSA in project 400142725_24-05-2021_01-51-34.sb3-SDM by a Mutation Score of 1.39456 %
Random better than MOSA in project 400156823_24-05-2021_09-30-21.sb3-SDM by a Mutation Score of 1.37931 %
Random better than MOSA in project 402113110_25-05-2021_07-16-43.sb3-SDM by a Mutation Score of 1.37931 %
Random better than MOSA in project 402106031_24-05-2021_23-33-09.sb3-SDM by a Mutation Score of 1.37931 %
Random better than MOSA in project 402106862_25-05-2021_00-38-25.sb3-SBD by a Mutation Score of 1.37931 %
Random better than MOSA in project 402106862_25-05-2021_00-38-25.sb3-SDM by a Mutation Score of 1.37931 %
Random better than MOSA in project 400214395_25-05-2021_16-56-43.sb3-SDM by a Mutation Score of 1.37931 %
Random better than MOSA in project 402011650_13-05-2021_21-20-53.sb3-SDM by a Mutation Score of 1.36905 %
Random better than MOSA in project 402065313_22-05-2021_14-15-35.sb3-NCM by a Mutation Score of 1.33333 %
Random better than MOSA in project 401010346_13-05-2021_21-18-44.sb3-ROR by a Mutation Score of 1.33333 %
Random better than MOSA in project 402103802_24-05-2021_19-25-00.sb3-KRM by a Mutation Score of 1.33333 %
Random better than MOSA in project 400021225_14-05-2021_01-28-52.sb3-LOR by a Mutation Score of 1.32184 %
Random better than MOSA in project 400170406_24-05-2021_16-47-55.sb3-SBD by a Mutation Score of 1.31363 %
Random better than MOSA in project 400170406_24-05-2021_16-47-55.sb3-SDM by a Mutation Score of 1.31363 %
Random better than MOSA in project 400223340_25-05-2021_23-39-21.sb3-ROR by a Mutation Score of 1.30672 %
Random better than MOSA in project 400140622_24-05-2021_00-40-22.sb3-SBD by a Mutation Score of 1.30347 %
Random better than MOSA in project 401011234_13-05-2021_22-01-18.sb3-SBD by a Mutation Score of 1.29655 %
Random better than MOSA in project 402032953_21-05-2021_02-17-37.sb3-SBD by a Mutation Score of 1.2963 %
Random better than MOSA in project 400029139_21-05-2021_01-01-47.sb3-SDM by a Mutation Score of 1.2963 %
Random better than MOSA in project 501014292_14-05-2021_02-59-40.sb3-VRM by a Mutation Score of 1.28205 %
Random better than MOSA in project 400167004_24-05-2021_14-59-11.sb3-NCM by a Mutation Score of 1.28205 %
Random better than MOSA in project 401002018_13-05-2021_15-40-52.sb3-SDM by a Mutation Score of 1.28079 %
Random better than MOSA in project 400073025_22-05-2021_08-59-07.sb3-SDM by a Mutation Score of 1.26437 %
Random better than MOSA in project 402062721_22-05-2021_10-38-37.sb3-KRM by a Mutation Score of 1.25379 %
Random better than MOSA in project 402116081_25-05-2021_11-00-48.sb3-VRM by a Mutation Score of 1.25 %
Random better than MOSA in project 400032097_21-05-2021_03-05-36.sb3-NCM by a Mutation Score of 1.25 %
Random better than MOSA in project 401118857_23-05-2021_23-18-56.sb3-SBD by a Mutation Score of 1.25 %
Random better than MOSA in project 401127332_24-05-2021_05-18-27.sb3-Original by a Mutation Score of 1.25 %
Random better than MOSA in project 401118857_23-05-2021_23-18-56.sb3-SDM by a Mutation Score of 1.25 %
Random better than MOSA in project 400142725_24-05-2021_01-51-34.sb3-SBD by a Mutation Score of 1.2465 %
Random better than MOSA in project 402046094_21-05-2021_12-46-07.sb3-SBD by a Mutation Score of 1.2406 %
Random better than MOSA in project 402000575_13-05-2021_14-37-48.sb3-SDM by a Mutation Score of 1.24032 %
Random better than MOSA in project 400167875_24-05-2021_15-27-24.sb3-SBD by a Mutation Score of 1.23732 %
Random better than MOSA in project 401116843_23-05-2021_21-14-14.sb3-SDM by a Mutation Score of 1.23457 %
Random better than MOSA in project 402097422_24-05-2021_10-38-21.sb3-SDM by a Mutation Score of 1.22072 %
Random better than MOSA in project 401079091_22-05-2021_16-43-15.sb3-SDM by a Mutation Score of 1.21839 %
Random better than MOSA in project 402063807_22-05-2021_12-21-03.sb3-NCM by a Mutation Score of 1.21212 %
Random better than MOSA in project 402130569_26-05-2021_09-23-51.sb3-SDM by a Mutation Score of 1.21212 %
Random better than MOSA in project 400222666_25-05-2021_23-07-59.sb3-KRM by a Mutation Score of 1.21212 %
Random better than MOSA in project 402101302_24-05-2021_16-04-58.sb3-SBD by a Mutation Score of 1.21156 %
Random better than MOSA in project 400139521_24-05-2021_00-05-29.sb3-SBD by a Mutation Score of 1.1994 %
Random better than MOSA in project 400110512_23-05-2021_07-18-52.sb3-SBD by a Mutation Score of 1.19363 %
Random better than MOSA in project 401127141_24-05-2021_05-10-09.sb3-SBD by a Mutation Score of 1.192 %
Random better than MOSA in project 402142637_27-05-2021_00-26-02.sb3-SDM by a Mutation Score of 1.19048 %
Random better than MOSA in project 402082316_23-05-2021_12-29-54.sb3-ROR by a Mutation Score of 1.19048 %
Random better than MOSA in project 400132887_23-05-2021_20-21-34.sb3-SDM by a Mutation Score of 1.19048 %
Random better than MOSA in project 400015979_13-05-2021_20-24-28.sb3-SBD by a Mutation Score of 1.1795 %
Random better than MOSA in project 400189356_25-05-2021_03-15-22.sb3-SBD by a Mutation Score of 1.17647 %
Random better than MOSA in project 402120472_25-05-2021_16-25-13.sb3-SBD by a Mutation Score of 1.16796 %
Random better than MOSA in project 401006059_13-05-2021_18-18-39.sb3-SBD by a Mutation Score of 1.16585 %
Random better than MOSA in project 400148248_24-05-2021_04-50-51.sb3-NCM by a Mutation Score of 1.1622 %
Random better than MOSA in project 400073025_22-05-2021_08-59-07.sb3-SBD by a Mutation Score of 1.16037 %
Random better than MOSA in project 400098677_23-05-2021_00-18-08.sb3-SDM by a Mutation Score of 1.15741 %
Random better than MOSA in project 400122415_23-05-2021_14-16-37.sb3-SDM by a Mutation Score of 1.15741 %
Random better than MOSA in project 400189988_25-05-2021_03-36-19.sb3-NCM by a Mutation Score of 1.14943 %
Random better than MOSA in project 401010809_13-05-2021_21-44-08.sb3-SDM by a Mutation Score of 1.14943 %
Random better than MOSA in project 400189337_25-05-2021_03-14-32.sb3-SBD by a Mutation Score of 1.14943 %
Random better than MOSA in project 401121795_24-05-2021_01-34-13.sb3-SBD by a Mutation Score of 1.14943 %
Random better than MOSA in project 501014292_14-05-2021_02-59-40.sb3-SBD by a Mutation Score of 1.11111 %
Random better than MOSA in project 402103802_24-05-2021_19-25-00.sb3-SDM by a Mutation Score of 1.11111 %
Random better than MOSA in project 402003844_13-05-2021_16-38-19.sb3-NCM by a Mutation Score of 1.11111 %
Random better than MOSA in project 400192619_25-05-2021_04-58-02.sb3-SDM by a Mutation Score of 1.11111 %
Random better than MOSA in project 402170183_28-05-2021_12-19-36.sb3-VRM by a Mutation Score of 1.11111 %
Random better than MOSA in project 402130569_26-05-2021_09-23-51.sb3-SBD by a Mutation Score of 1.11111 %
Random better than MOSA in project 401088589_23-05-2021_00-17-48.sb3-SDM by a Mutation Score of 1.11111 %
Random better than MOSA in project 500023808_14-05-2021_05-53-39.sb3-SDM by a Mutation Score of 1.11111 %
Random better than MOSA in project 400049848_21-05-2021_15-37-26.sb3-KRM by a Mutation Score of 1.11111 %
Random better than MOSA in project 500017535_14-05-2021_01-57-21.sb3-SDM by a Mutation Score of 1.11111 %
Random better than MOSA in project 400057896_21-05-2021_22-14-47.sb3-KRM by a Mutation Score of 1.11111 %
Random better than MOSA in project 400139986_24-05-2021_00-20-04.sb3-KRM by a Mutation Score of 1.11111 %
Random better than MOSA in project 402027731_20-05-2021_22-52-02.sb3-SDM by a Mutation Score of 1.11111 %
Random better than MOSA in project 400209164_25-05-2021_13-52-42.sb3-SBD by a Mutation Score of 1.11046 %
Random better than MOSA in project 402111922_25-05-2021_05-35-39.sb3-KRM by a Mutation Score of 1.03864 %
Random better than MOSA in project 400170406_24-05-2021_16-47-55.sb3-KRM by a Mutation Score of 1.03654 %
Random better than MOSA in project 400026335_20-05-2021_22-51-52.sb3-SBD by a Mutation Score of 1.03448 %
Random better than MOSA in project 400173897_24-05-2021_18-39-17.sb3-KRM by a Mutation Score of 1.03448 %
Random better than MOSA in project 400130870_23-05-2021_19-13-35.sb3-SDM by a Mutation Score of 1.02564 %
Random better than MOSA in project 400124211_23-05-2021_15-19-37.sb3-SBD by a Mutation Score of 1.02564 %
Random better than MOSA in project 400186026_25-05-2021_01-20-44.sb3-SDM by a Mutation Score of 1.00575 %
Random better than MOSA in project 400227180_26-05-2021_02-46-27.sb3-VRM by a Mutation Score of 1.0 %
Random better than MOSA in project 402063807_22-05-2021_12-21-03.sb3-SDM by a Mutation Score of 1.0 %
Random better than MOSA in project 400142725_24-05-2021_01-51-34.sb3-NCM by a Mutation Score of 0.98901 %
Random better than MOSA in project 402124293_25-05-2021_23-04-37.sb3-KRM by a Mutation Score of 0.97701 %
Random better than MOSA in project 401036211_21-05-2021_08-08-26.sb3-ROR by a Mutation Score of 0.97701 %
Random better than MOSA in project 501010521_13-05-2021_23-36-19.sb3-SDM by a Mutation Score of 0.97403 %
Random better than MOSA in project 401008890_13-05-2021_20-17-00.sb3-ROR by a Mutation Score of 0.97063 %
Random better than MOSA in project 400112186_23-05-2021_08-25-14.sb3-KRM by a Mutation Score of 0.96154 %
Random better than MOSA in project 400159261_24-05-2021_10-48-59.sb3-AOR by a Mutation Score of 0.96154 %
Random better than MOSA in project 402147691_27-05-2021_07-05-10.sb3-SDM by a Mutation Score of 0.95785 %
Random better than MOSA in project 401038351_21-05-2021_09-41-36.sb3-SDM by a Mutation Score of 0.95238 %
Random better than MOSA in project 400192619_25-05-2021_04-58-02.sb3-KRM by a Mutation Score of 0.95238 %
Random better than MOSA in project 402041046_21-05-2021_07-44-13.sb3-SDM by a Mutation Score of 0.95238 %
Random better than MOSA in project 401078299_22-05-2021_16-00-53.sb3-SDM by a Mutation Score of 0.95238 %
Random better than MOSA in project 402003844_13-05-2021_16-38-19.sb3-SDM by a Mutation Score of 0.95238 %
Random better than MOSA in project 500011269_13-05-2021_21-52-01.sb3-SBD by a Mutation Score of 0.95238 %
Random better than MOSA in project 401036211_21-05-2021_08-08-26.sb3-NCM by a Mutation Score of 0.94828 %
Random better than MOSA in project 402008731_13-05-2021_19-31-28.sb3-NCM by a Mutation Score of 0.92593 %
Random better than MOSA in project 400015349_13-05-2021_19-57-31.sb3-KRM by a Mutation Score of 0.92593 %
Random better than MOSA in project 402036964_21-05-2021_04-50-23.sb3-LOR by a Mutation Score of 0.91954 %
Random better than MOSA in project 402036964_21-05-2021_04-50-23.sb3-SDM by a Mutation Score of 0.91954 %
Random better than MOSA in project 402111297_25-05-2021_04-57-45.sb3-VRM by a Mutation Score of 0.91954 %
Random better than MOSA in project 400012833_13-05-2021_18-14-01.sb3-SBD by a Mutation Score of 0.91837 %
Random better than MOSA in project 400218603_25-05-2021_19-17-54.sb3-KRM by a Mutation Score of 0.90909 %
Random better than MOSA in project 400076475_22-05-2021_11-03-29.sb3-SBD by a Mutation Score of 0.89955 %
Random better than MOSA in project 400072008_22-05-2021_08-19-31.sb3-KRM by a Mutation Score of 0.89286 %
Random better than MOSA in project 401087216_22-05-2021_23-23-06.sb3-VRM by a Mutation Score of 0.88745 %
Random better than MOSA in project 400157071_24-05-2021_09-39-26.sb3-SDM by a Mutation Score of 0.8867 %
Random better than MOSA in project 400209349_25-05-2021_13-58-54.sb3-VRM by a Mutation Score of 0.88123 %
Random better than MOSA in project 400209349_25-05-2021_13-58-54.sb3-ROR by a Mutation Score of 0.88123 %
Random better than MOSA in project 402062721_22-05-2021_10-38-37.sb3-SBD by a Mutation Score of 0.8763 %
Random better than MOSA in project 401083124_22-05-2021_19-48-18.sb3-SDM by a Mutation Score of 0.875 %
Random better than MOSA in project 402094710_24-05-2021_06-59-28.sb3-NCM by a Mutation Score of 0.8642 %
Random better than MOSA in project 400209164_25-05-2021_13-52-42.sb3-ROR by a Mutation Score of 0.86207 %
Random better than MOSA in project 402036964_21-05-2021_04-50-23.sb3-SBD by a Mutation Score of 0.86207 %
Random better than MOSA in project 400208877_25-05-2021_13-41-59.sb3-SDM by a Mutation Score of 0.86207 %
Random better than MOSA in project 402077937_23-05-2021_06-45-52.sb3-SDM by a Mutation Score of 0.85386 %
Random better than MOSA in project 401011234_13-05-2021_22-01-18.sb3-SDM by a Mutation Score of 0.85386 %
Random better than MOSA in project 400079971_22-05-2021_13-05-57.sb3-SDM by a Mutation Score of 0.85057 %
Random better than MOSA in project 401088589_23-05-2021_00-17-48.sb3-KRM by a Mutation Score of 0.83333 %
Random better than MOSA in project 400143020_24-05-2021_02-02-25.sb3-SDM by a Mutation Score of 0.83333 %
Random better than MOSA in project 401088589_23-05-2021_00-17-48.sb3-SBD by a Mutation Score of 0.83333 %
Random better than MOSA in project 402063807_22-05-2021_12-21-03.sb3-VRM by a Mutation Score of 0.83333 %
Random better than MOSA in project 402170183_28-05-2021_12-19-36.sb3-ROR by a Mutation Score of 0.83333 %
Random better than MOSA in project 400184313_25-05-2021_00-23-56.sb3-NCM by a Mutation Score of 0.83333 %
Random better than MOSA in project 402127017_26-05-2021_04-49-59.sb3-KRM by a Mutation Score of 0.83333 %
Random better than MOSA in project 400032097_21-05-2021_03-05-36.sb3-SDM by a Mutation Score of 0.83333 %
Random better than MOSA in project 400187021_25-05-2021_01-56-26.sb3-SDM by a Mutation Score of 0.83333 %
Random better than MOSA in project 402114357_25-05-2021_08-49-16.sb3-ROR by a Mutation Score of 0.83333 %
Random better than MOSA in project 402079646_23-05-2021_09-01-01.sb3-SBD by a Mutation Score of 0.83333 %
Random better than MOSA in project 400155840_24-05-2021_08-59-27.sb3-SBD by a Mutation Score of 0.82123 %
Random better than MOSA in project 402105320_24-05-2021_22-22-01.sb3-KRM by a Mutation Score of 0.81737 %
Random better than MOSA in project 400071515_22-05-2021_08-01-22.sb3-SBD by a Mutation Score of 0.81098 %
Random better than MOSA in project 402000575_13-05-2021_14-37-48.sb3-SBD by a Mutation Score of 0.80774 %
Random better than MOSA in project 400139792_24-05-2021_00-14-32.sb3-SDM by a Mutation Score of 0.8046 %
Random better than MOSA in project 401059083_22-05-2021_02-06-18.sb3-SBD by a Mutation Score of 0.8046 %
Random better than MOSA in project 402036964_21-05-2021_04-50-23.sb3-NCM by a Mutation Score of 0.8046 %
Random better than MOSA in project 400057896_21-05-2021_22-14-47.sb3-VRM by a Mutation Score of 0.8046 %
Random better than MOSA in project 400098883_23-05-2021_00-24-48.sb3-SDM by a Mutation Score of 0.79576 %
Random better than MOSA in project 401038037_21-05-2021_09-25-26.sb3-VRM by a Mutation Score of 0.79023 %
Random better than MOSA in project 500023808_14-05-2021_05-53-39.sb3-SBD by a Mutation Score of 0.76923 %
Random better than MOSA in project 400139823_24-05-2021_00-15-19.sb3-SBD by a Mutation Score of 0.76628 %
Random better than MOSA in project 402065080_22-05-2021_13-42-19.sb3-NCM by a Mutation Score of 0.74919 %
Random better than MOSA in project 402160448_28-05-2021_16-04-51.sb3-SBD by a Mutation Score of 0.74853 %
Random better than MOSA in project 400091966_22-05-2021_20-06-22.sb3-SBD by a Mutation Score of 0.74595 %
Random better than MOSA in project 501010521_13-05-2021_23-36-19.sb3-SBD by a Mutation Score of 0.74405 %
Random better than MOSA in project 401019509_14-05-2021_05-02-23.sb3-NCM by a Mutation Score of 0.74074 %
Random better than MOSA in project 402097602_24-05-2021_10-46-22.sb3-SBD by a Mutation Score of 0.74074 %
Random better than MOSA in project 400035767_21-05-2021_05-49-54.sb3-Original by a Mutation Score of 0.74074 %
Random better than MOSA in project 402106031_24-05-2021_23-33-09.sb3-SBD by a Mutation Score of 0.73892 %
Random better than MOSA in project 400203451_25-05-2021_10-46-33.sb3-SDM by a Mutation Score of 0.73892 %
Random better than MOSA in project 402035619_21-05-2021_03-58-57.sb3-SDM by a Mutation Score of 0.73563 %
Random better than MOSA in project 402147279_27-05-2021_06-34-20.sb3-SBD by a Mutation Score of 0.73145 %
Random better than MOSA in project 400079971_22-05-2021_13-05-57.sb3-SBD by a Mutation Score of 0.71839 %
Random better than MOSA in project 401023018_20-05-2021_22-21-10.sb3-SDM by a Mutation Score of 0.71662 %
Random better than MOSA in project 400163025_24-05-2021_12-48-06.sb3-NCM by a Mutation Score of 0.71429 %
Random better than MOSA in project 400032097_21-05-2021_03-05-36.sb3-KRM by a Mutation Score of 0.71429 %
Random better than MOSA in project 400211331_25-05-2021_15-09-16.sb3-SDM by a Mutation Score of 0.71429 %
Random better than MOSA in project 400147783_24-05-2021_04-36-29.sb3-ROR by a Mutation Score of 0.71264 %
Random better than MOSA in project 500000434_13-05-2021_15-43-25.sb3-SBD by a Mutation Score of 0.70443 %
Random better than MOSA in project 402134995_26-05-2021_14-15-57.sb3-SDM by a Mutation Score of 0.70115 %
Random better than MOSA in project 400003367_13-05-2021_12-09-01.sb3-NCM by a Mutation Score of 0.70102 %
Random better than MOSA in project 401075568_22-05-2021_13-51-55.sb3-SDM by a Mutation Score of 0.69444 %
Random better than MOSA in project 402175415_28-05-2021_17-57-16.sb3-SBD by a Mutation Score of 0.69391 %
Random better than MOSA in project 402145615_27-05-2021_04-15-46.sb3-SBD by a Mutation Score of 0.68966 %
Random better than MOSA in project 401015583_14-05-2021_01-38-55.sb3-KRM by a Mutation Score of 0.68966 %
Random better than MOSA in project 400026335_20-05-2021_22-51-52.sb3-SDM by a Mutation Score of 0.68966 %
Random better than MOSA in project 401074215_22-05-2021_12-52-49.sb3-SDM by a Mutation Score of 0.68966 %
Random better than MOSA in project 401074215_22-05-2021_12-52-49.sb3-SBD by a Mutation Score of 0.68966 %
Random better than MOSA in project 402094520_24-05-2021_06-46-32.sb3-SBD by a Mutation Score of 0.68966 %
Random better than MOSA in project 400148248_24-05-2021_04-50-51.sb3-SBD by a Mutation Score of 0.68582 %
Random better than MOSA in project 401084699_22-05-2021_21-06-28.sb3-NCM by a Mutation Score of 0.68376 %
Random better than MOSA in project 400223340_25-05-2021_23-39-21.sb3-SBD by a Mutation Score of 0.68164 %
Random better than MOSA in project 402175415_28-05-2021_17-57-16.sb3-SDM by a Mutation Score of 0.66776 %
Random better than MOSA in project 401079829_22-05-2021_17-23-26.sb3-SBD by a Mutation Score of 0.66667 %
Random better than MOSA in project 400088919_22-05-2021_18-23-07.sb3-SBD by a Mutation Score of 0.66667 %
Random better than MOSA in project 402038229_21-05-2021_05-38-12.sb3-SDM by a Mutation Score of 0.66667 %
Random better than MOSA in project 400231656_10-06-2021_11-33-32.sb3-SDM by a Mutation Score of 0.66667 %
Random better than MOSA in project 401010809_13-05-2021_21-44-08.sb3-SBD by a Mutation Score of 0.66313 %
Random better than MOSA in project 400216380_25-05-2021_18-00-21.sb3-SBD by a Mutation Score of 0.659 %
Random better than MOSA in project 402123128_26-05-2021_13-15-06.sb3-SBD by a Mutation Score of 0.65134 %
Random better than MOSA in project 400173897_24-05-2021_18-39-17.sb3-SDM by a Mutation Score of 0.64655 %
Random better than MOSA in project 400149801_24-05-2021_05-48-54.sb3-AOR by a Mutation Score of 0.64176 %
Random better than MOSA in project 402132998_26-05-2021_12-08-35.sb3-SBD by a Mutation Score of 0.63492 %
Random better than MOSA in project 400155840_24-05-2021_08-59-27.sb3-KRM by a Mutation Score of 0.63218 %
Random better than MOSA in project 400217464_25-05-2021_18-39-06.sb3-AOR by a Mutation Score of 0.63218 %
Random better than MOSA in project 402062721_22-05-2021_10-38-37.sb3-AOR by a Mutation Score of 0.63183 %
Random better than MOSA in project 400167004_24-05-2021_14-59-11.sb3-SBD by a Mutation Score of 0.63063 %
Random better than MOSA in project 400091142_22-05-2021_19-38-27.sb3-SDM by a Mutation Score of 0.62397 %
Random better than MOSA in project 400091142_22-05-2021_19-38-27.sb3-KRM by a Mutation Score of 0.62397 %
Random better than MOSA in project 402147279_27-05-2021_06-34-20.sb3-SDM by a Mutation Score of 0.60852 %
Random better than MOSA in project 400222666_25-05-2021_23-07-59.sb3-SDM by a Mutation Score of 0.60606 %
Random better than MOSA in project 401117064_23-05-2021_21-30-40.sb3-SDM by a Mutation Score of 0.5977 %
Random better than MOSA in project 401117064_23-05-2021_21-30-40.sb3-SBD by a Mutation Score of 0.5977 %
Random better than MOSA in project 401083124_22-05-2021_19-48-18.sb3-ROR by a Mutation Score of 0.59524 %
Random better than MOSA in project 400105499_23-05-2021_04-19-57.sb3-SBD by a Mutation Score of 0.59354 %
Random better than MOSA in project 400140423_24-05-2021_00-33-35.sb3-SBD by a Mutation Score of 0.59113 %
Random better than MOSA in project 401079091_22-05-2021_16-43-15.sb3-SBD by a Mutation Score of 0.58971 %
Random better than MOSA in project 402134995_26-05-2021_14-15-57.sb3-SBD by a Mutation Score of 0.58954 %
Random better than MOSA in project 402048510_22-05-2021_11-39-53.sb3-SBD by a Mutation Score of 0.58824 %
Random better than MOSA in project 402116081_25-05-2021_11-00-48.sb3-NCM by a Mutation Score of 0.58824 %
Random better than MOSA in project 400098883_23-05-2021_00-24-48.sb3-NCM by a Mutation Score of 0.57471 %
Random better than MOSA in project 402106031_24-05-2021_23-33-09.sb3-NCM by a Mutation Score of 0.57471 %
Random better than MOSA in project 402150532_27-05-2021_10-21-47.sb3-VRM by a Mutation Score of 0.57471 %
Random better than MOSA in project 402150532_27-05-2021_10-21-47.sb3-AOR by a Mutation Score of 0.57471 %
Random better than MOSA in project 402150532_27-05-2021_10-21-47.sb3-NCM by a Mutation Score of 0.57471 %
Random better than MOSA in project 402170183_28-05-2021_12-19-36.sb3-SBD by a Mutation Score of 0.57143 %
Random better than MOSA in project 400149801_24-05-2021_05-48-54.sb3-SBD by a Mutation Score of 0.56119 %
Random better than MOSA in project 401003641_13-05-2021_16-44-03.sb3-SDM by a Mutation Score of 0.55556 %
Random better than MOSA in project 400139986_24-05-2021_00-20-04.sb3-SDM by a Mutation Score of 0.55556 %
Random better than MOSA in project 402103356_24-05-2021_18-47-21.sb3-ROR by a Mutation Score of 0.55556 %
Random better than MOSA in project 400088919_22-05-2021_18-23-07.sb3-SDM by a Mutation Score of 0.55556 %
Random better than MOSA in project 500006074_13-05-2021_18-50-17.sb3-SBD by a Mutation Score of 0.55556 %
Random better than MOSA in project 400093942_22-05-2021_21-17-08.sb3-SBD by a Mutation Score of 0.54929 %
Random better than MOSA in project 401127332_24-05-2021_05-18-27.sb3-SBD by a Mutation Score of 0.54733 %
Random better than MOSA in project 401035892_21-05-2021_07-55-48.sb3-VRM by a Mutation Score of 0.53814 %
Random better than MOSA in project 402047669_21-05-2021_14-19-14.sb3-NCM by a Mutation Score of 0.53804 %
Random better than MOSA in project 400123044_23-05-2021_14-38-51.sb3-SBD by a Mutation Score of 0.53793 %
Random better than MOSA in project 402042860_21-05-2021_09-27-19.sb3-SBD by a Mutation Score of 0.5303 %
Random better than MOSA in project 402165221_28-05-2021_06-40-39.sb3-SBD by a Mutation Score of 0.52166 %
Random better than MOSA in project 401127332_24-05-2021_05-18-27.sb3-SDM by a Mutation Score of 0.52127 %
Random better than MOSA in project 402116081_25-05-2021_11-00-48.sb3-SBD by a Mutation Score of 0.51852 %
Random better than MOSA in project 400103821_23-05-2021_03-12-20.sb3-ROR by a Mutation Score of 0.51724 %
Random better than MOSA in project 500004352_13-05-2021_17-51-59.sb3-SDM by a Mutation Score of 0.51613 %
Random better than MOSA in project 402044736_22-05-2021_07-35-09.sb3-SBD by a Mutation Score of 0.51341 %
Random better than MOSA in project 401061375_22-05-2021_03-49-08.sb3-SBD by a Mutation Score of 0.51282 %
Random better than MOSA in project 402127017_26-05-2021_04-49-59.sb3-SDM by a Mutation Score of 0.51282 %
Random better than MOSA in project 400015310_13-05-2021_19-55-59.sb3-SBD by a Mutation Score of 0.51282 %
Random better than MOSA in project 400009545_13-05-2021_15-56-53.sb3-SBD by a Mutation Score of 0.51282 %
Random better than MOSA in project 402082316_23-05-2021_12-29-54.sb3-SDM by a Mutation Score of 0.5102 %
Random better than MOSA in project 402012805_13-05-2021_22-03-31.sb3-SBD by a Mutation Score of 0.50505 %
Random better than MOSA in project 402040732_21-05-2021_07-19-55.sb3-SBD by a Mutation Score of 0.50505 %
Random better than MOSA in project 402095536_24-05-2021_23-06-44.sb3-AOR by a Mutation Score of 0.50265 %
Random better than MOSA in project 402141576_26-05-2021_23-16-29.sb3-Original by a Mutation Score of 0.50125 %
Random better than MOSA in project 400003367_13-05-2021_12-09-01.sb3-SBD by a Mutation Score of 0.50103 %
Random better than MOSA in project 401017270_14-05-2021_03-09-33.sb3-SDM by a Mutation Score of 0.49808 %
Random better than MOSA in project 400094264_22-05-2021_21-27-45.sb3-SDM by a Mutation Score of 0.49383 %
Random better than MOSA in project 400076475_22-05-2021_11-03-29.sb3-SDM by a Mutation Score of 0.49261 %
Random better than MOSA in project 402147691_27-05-2021_07-05-10.sb3-SBD by a Mutation Score of 0.47893 %
Random better than MOSA in project 402115403_25-05-2021_10-02-40.sb3-NCM by a Mutation Score of 0.47619 %
Random better than MOSA in project 400123044_23-05-2021_14-38-51.sb3-SDM by a Mutation Score of 0.47619 %
Random better than MOSA in project 402116081_25-05-2021_11-00-48.sb3-SDM by a Mutation Score of 0.47619 %
Random better than MOSA in project 402014002_13-05-2021_22-47-05.sb3-SBD by a Mutation Score of 0.47619 %
Random better than MOSA in project 400026358_20-05-2021_22-52-52.sb3-SDM by a Mutation Score of 0.47619 %
Random better than MOSA in project 402124021_26-05-2021_14-30-36.sb3-KRM by a Mutation Score of 0.47619 %
Random better than MOSA in project 402027790_20-05-2021_22-53-50.sb3-SBD by a Mutation Score of 0.47619 %
Random better than MOSA in project 400091966_22-05-2021_20-06-22.sb3-SDM by a Mutation Score of 0.46776 %
Random better than MOSA in project 401008890_13-05-2021_20-17-00.sb3-NCM by a Mutation Score of 0.46561 %
Random better than MOSA in project 400149801_24-05-2021_05-48-54.sb3-SDM by a Mutation Score of 0.45977 %
Random better than MOSA in project 402087670_23-05-2021_21-22-59.sb3-KRM by a Mutation Score of 0.45977 %
Random better than MOSA in project 402058879_22-05-2021_05-40-57.sb3-SBD by a Mutation Score of 0.45198 %
Random better than MOSA in project 400084219_22-05-2021_15-38-43.sb3-SBD by a Mutation Score of 0.44444 %
Random better than MOSA in project 401103778_23-05-2021_11-15-25.sb3-SBD by a Mutation Score of 0.44061 %
Random better than MOSA in project 402008363_13-05-2021_19-19-13.sb3-SBD by a Mutation Score of 0.43932 %
Random better than MOSA in project 402041046_21-05-2021_07-44-13.sb3-SBD by a Mutation Score of 0.43478 %
Random better than MOSA in project 402011201_13-05-2021_21-04-46.sb3-NCM by a Mutation Score of 0.43103 %
Random better than MOSA in project 402087670_23-05-2021_21-22-59.sb3-SBD by a Mutation Score of 0.43103 %
Random better than MOSA in project 400223340_25-05-2021_23-39-21.sb3-SDM by a Mutation Score of 0.43103 %
Random better than MOSA in project 400156823_24-05-2021_09-30-21.sb3-SBD by a Mutation Score of 0.43103 %
Random better than MOSA in project 401040059_21-05-2021_10-51-23.sb3-SBD by a Mutation Score of 0.43066 %
Random better than MOSA in project 402086762_23-05-2021_19-05-50.sb3-ROR by a Mutation Score of 0.42146 %
Random better than MOSA in project 400222666_25-05-2021_23-07-59.sb3-SBD by a Mutation Score of 0.41667 %
Random better than MOSA in project 400172620_24-05-2021_17-58-16.sb3-SBD by a Mutation Score of 0.41667 %
Random better than MOSA in project 400172620_24-05-2021_17-58-16.sb3-SDM by a Mutation Score of 0.41667 %
Random better than MOSA in project 400172620_24-05-2021_17-58-16.sb3-KRM by a Mutation Score of 0.41667 %
Random better than MOSA in project 500017535_14-05-2021_01-57-21.sb3-SBD by a Mutation Score of 0.41667 %
Random better than MOSA in project 402048510_22-05-2021_11-39-53.sb3-SDM by a Mutation Score of 0.41667 %
Random better than MOSA in project 401032348_21-05-2021_05-23-37.sb3-SBD by a Mutation Score of 0.41667 %
Random better than MOSA in project 401078299_22-05-2021_16-00-53.sb3-SBD by a Mutation Score of 0.41667 %
Random better than MOSA in project 500006325_13-05-2021_18-58-56.sb3-NCM by a Mutation Score of 0.41667 %
Random better than MOSA in project 400184313_25-05-2021_00-23-56.sb3-KRM by a Mutation Score of 0.41667 %
Random better than MOSA in project 402150532_27-05-2021_10-21-47.sb3-SBD by a Mutation Score of 0.41275 %
Random better than MOSA in project 401017270_14-05-2021_03-09-33.sb3-SBD by a Mutation Score of 0.41092 %
Random better than MOSA in project 400157604_24-05-2021_09-56-27.sb3-SBD by a Mutation Score of 0.40868 %
Random better than MOSA in project 400218603_25-05-2021_19-17-54.sb3-SDM by a Mutation Score of 0.40404 %
Random better than MOSA in project 400218603_25-05-2021_19-17-54.sb3-SBD by a Mutation Score of 0.40404 %
Random better than MOSA in project 400008620_13-05-2021_15-20-42.sb3-SDM by a Mutation Score of 0.4023 %
Random better than MOSA in project 400071515_22-05-2021_08-01-22.sb3-KRM by a Mutation Score of 0.4023 %
Random better than MOSA in project 401047077_21-05-2021_15-59-03.sb3-AOR by a Mutation Score of 0.4023 %
Random better than MOSA in project 400207065_25-05-2021_12-46-32.sb3-SBD by a Mutation Score of 0.4 %
Random better than MOSA in project 400130870_23-05-2021_19-13-35.sb3-SBD by a Mutation Score of 0.4 %
Random better than MOSA in project 400014662_13-05-2021_19-31-18.sb3-SBD by a Mutation Score of 0.39901 %
Random better than MOSA in project 402008363_13-05-2021_19-19-13.sb3-SDM by a Mutation Score of 0.39788 %
Random better than MOSA in project 402038229_21-05-2021_05-38-12.sb3-SBD by a Mutation Score of 0.39216 %
Random better than MOSA in project 400192619_25-05-2021_04-58-02.sb3-SBD by a Mutation Score of 0.39216 %
Random better than MOSA in project 500018101_14-05-2021_02-21-02.sb3-SBD by a Mutation Score of 0.39216 %
Random better than MOSA in project 402172324_28-05-2021_14-19-45.sb3-SBD by a Mutation Score of 0.3854 %
Random better than MOSA in project 400159261_24-05-2021_10-48-59.sb3-SBD by a Mutation Score of 0.38462 %
Random better than MOSA in project 400208877_25-05-2021_13-41-59.sb3-SBD by a Mutation Score of 0.38314 %
Random better than MOSA in project 400212203_25-05-2021_15-38-49.sb3-SDM by a Mutation Score of 0.38314 %
Random better than MOSA in project 401047628_21-05-2021_16-30-39.sb3-SDM by a Mutation Score of 0.37863 %
Random better than MOSA in project 400019370_13-05-2021_23-32-31.sb3-SBD by a Mutation Score of 0.37037 %
Random better than MOSA in project 402166342_28-05-2021_08-27-43.sb3-Original by a Mutation Score of 0.37037 %
Random better than MOSA in project 402150532_27-05-2021_10-21-47.sb3-SDM by a Mutation Score of 0.36782 %
Random better than MOSA in project 400094748_22-05-2021_21-44-08.sb3-SBD by a Mutation Score of 0.36383 %
Random better than MOSA in project 401047628_21-05-2021_16-30-39.sb3-SBD by a Mutation Score of 0.3576 %
Random better than MOSA in project 402035619_21-05-2021_03-58-57.sb3-SBD by a Mutation Score of 0.35528 %
Random better than MOSA in project 400227180_26-05-2021_02-46-27.sb3-ROR by a Mutation Score of 0.35088 %
Random better than MOSA in project 400098883_23-05-2021_00-24-48.sb3-SBD by a Mutation Score of 0.35013 %
Random better than MOSA in project 501009643_13-05-2021_22-36-01.sb3-SBD by a Mutation Score of 0.34524 %
Random better than MOSA in project 400111969_23-05-2021_08-18-13.sb3-VRM by a Mutation Score of 0.34483 %
Random better than MOSA in project 402120472_25-05-2021_16-25-13.sb3-NCM by a Mutation Score of 0.34483 %
Random better than MOSA in project 400197092_25-05-2021_07-34-08.sb3-LOR by a Mutation Score of 0.34483 %
Random better than MOSA in project 400071515_22-05-2021_08-01-22.sb3-NCM by a Mutation Score of 0.34483 %
Random better than MOSA in project 401084759_22-05-2021_21-09-48.sb3-ROR by a Mutation Score of 0.34483 %
Random better than MOSA in project 402036964_21-05-2021_04-50-23.sb3-AOR by a Mutation Score of 0.34483 %
Random better than MOSA in project 400071515_22-05-2021_08-01-22.sb3-SDM by a Mutation Score of 0.34483 %
Random better than MOSA in project 401098440_23-05-2021_07-11-23.sb3-VRM by a Mutation Score of 0.33367 %
Random better than MOSA in project 402048538_21-05-2021_15-24-55.sb3-SDM by a Mutation Score of 0.33333 %
Random better than MOSA in project 402116081_25-05-2021_11-00-48.sb3-ROR by a Mutation Score of 0.33333 %
Random better than MOSA in project 500018101_14-05-2021_02-21-02.sb3-SDM by a Mutation Score of 0.33333 %
Random better than MOSA in project 400184313_25-05-2021_00-23-56.sb3-SDM by a Mutation Score of 0.33333 %
Random better than MOSA in project 501015778_14-05-2021_03-59-51.sb3-SDM by a Mutation Score of 0.32609 %
Random better than MOSA in project 400211331_25-05-2021_15-09-16.sb3-SBD by a Mutation Score of 0.32468 %
Random better than MOSA in project 402065445_22-05-2021_14-20-59.sb3-SDM by a Mutation Score of 0.32184 %
Random better than MOSA in project 400159261_24-05-2021_10-48-59.sb3-VRM by a Mutation Score of 0.32051 %
Random better than MOSA in project 400057896_21-05-2021_22-14-47.sb3-SBD by a Mutation Score of 0.31984 %
Random better than MOSA in project 402094132_24-05-2021_06-26-29.sb3-SBD by a Mutation Score of 0.3187 %
Random better than MOSA in project 401063387_22-05-2021_05-15-42.sb3-SBD by a Mutation Score of 0.31778 %
Random better than MOSA in project 401070159_22-05-2021_10-00-29.sb3-SBD by a Mutation Score of 0.31708 %
Random better than MOSA in project 400163257_24-05-2021_12-55-16.sb3-SBD by a Mutation Score of 0.31348 %
Random better than MOSA in project 402051325_21-05-2021_19-18-00.sb3-SBD by a Mutation Score of 0.30651 %
Random better than MOSA in project 402109613_25-05-2021_03-06-51.sb3-SBD by a Mutation Score of 0.30426 %
Random better than MOSA in project 402124021_26-05-2021_14-30-36.sb3-SDM by a Mutation Score of 0.30303 %
Random better than MOSA in project 501018673_14-05-2021_06-03-36.sb3-SBD by a Mutation Score of 0.29885 %
Random better than MOSA in project 402122674_25-05-2021_19-03-46.sb3-SBD by a Mutation Score of 0.29693 %
Random better than MOSA in project 402122674_25-05-2021_19-03-46.sb3-SDM by a Mutation Score of 0.29693 %
Random better than MOSA in project 401047077_21-05-2021_15-59-03.sb3-VRM by a Mutation Score of 0.29693 %
Random better than MOSA in project 400159314_24-05-2021_10-50-25.sb3-SBD by a Mutation Score of 0.29557 %
Random better than MOSA in project 500003269_13-05-2021_17-17-34.sb3-SBD by a Mutation Score of 0.29289 %
Random better than MOSA in project 400224794_26-05-2021_00-54-33.sb3-SBD by a Mutation Score of 0.28822 %
Random better than MOSA in project 400187021_25-05-2021_01-56-26.sb3-SBD by a Mutation Score of 0.28571 %
Random better than MOSA in project 402127017_26-05-2021_04-49-59.sb3-SBD by a Mutation Score of 0.27778 %
Random better than MOSA in project 401016653_14-05-2021_02-36-18.sb3-SBD by a Mutation Score of 0.27778 %
Random better than MOSA in project 401103744_23-05-2021_11-14-20.sb3-NCM by a Mutation Score of 0.27409 %
Random better than MOSA in project 400196908_25-05-2021_07-29-09.sb3-SBD by a Mutation Score of 0.27128 %
Random better than MOSA in project 402166342_28-05-2021_08-27-43.sb3-SBD by a Mutation Score of 0.26936 %
Random better than MOSA in project 402053801_21-05-2021_22-39-29.sb3-SBD by a Mutation Score of 0.26525 %
Random better than MOSA in project 400121744_23-05-2021_13-52-12.sb3-SBD by a Mutation Score of 0.25641 %
Random better than MOSA in project 401098040_23-05-2021_06-56-20.sb3-SBD by a Mutation Score of 0.25117 %
Random better than MOSA in project 402012852_13-05-2021_22-04-51.sb3-SBD by a Mutation Score of 0.24631 %
Random better than MOSA in project 400047708_21-05-2021_14-00-44.sb3-SDM by a Mutation Score of 0.2455 %
Random better than MOSA in project 400007268_13-05-2021_14-31-50.sb3-SBD by a Mutation Score of 0.24083 %
Random better than MOSA in project 401084699_22-05-2021_21-06-28.sb3-SBD by a Mutation Score of 0.2381 %
Random better than MOSA in project 400139986_24-05-2021_00-20-04.sb3-SBD by a Mutation Score of 0.2381 %
Random better than MOSA in project 402166575_28-05-2021_08-44-11.sb3-NCM by a Mutation Score of 0.2381 %
Random better than MOSA in project 401072891_22-05-2021_11-54-24.sb3-KRM by a Mutation Score of 0.2381 %
Random better than MOSA in project 402063807_22-05-2021_12-21-03.sb3-SBD by a Mutation Score of 0.2381 %
Random better than MOSA in project 401008468_13-05-2021_19-55-56.sb3-SBD by a Mutation Score of 0.2381 %
Random better than MOSA in project 400184898_25-05-2021_00-43-03.sb3-SBD by a Mutation Score of 0.2381 %
Random better than MOSA in project 500014310_13-05-2021_23-29-12.sb3-SBD by a Mutation Score of 0.23511 %
Random better than MOSA in project 400227180_26-05-2021_02-46-27.sb3-SBD by a Mutation Score of 0.23256 %
Random better than MOSA in project 500005232_13-05-2021_18-22-48.sb3-SBD by a Mutation Score of 0.23244 %
Random better than MOSA in project 400029139_21-05-2021_01-01-47.sb3-SBD by a Mutation Score of 0.23148 %
Random better than MOSA in project 400080232_22-05-2021_13-16-27.sb3-SBD by a Mutation Score of 0.22989 %
Random better than MOSA in project 400067271_22-05-2021_05-11-56.sb3-SBD by a Mutation Score of 0.22989 %
Random better than MOSA in project 400183201_24-05-2021_23-47-02.sb3-SBD by a Mutation Score of 0.22989 %
Random better than MOSA in project 402114357_25-05-2021_08-49-16.sb3-SBD by a Mutation Score of 0.22222 %
Random better than MOSA in project 402127615_26-05-2021_05-32-20.sb3-SBD by a Mutation Score of 0.22222 %
Random better than MOSA in project 402169855_28-05-2021_12-05-15.sb3-SBD by a Mutation Score of 0.21944 %
Random better than MOSA in project 501015778_14-05-2021_03-59-51.sb3-SBD by a Mutation Score of 0.21739 %
Random better than MOSA in project 402095599_24-05-2021_07-55-53.sb3-SBD by a Mutation Score of 0.21711 %
Random better than MOSA in project 402079393_23-05-2021_08-35-45.sb3-SBD by a Mutation Score of 0.21577 %
Random better than MOSA in project 400091966_22-05-2021_20-06-22.sb3-AOR by a Mutation Score of 0.21471 %
Random better than MOSA in project 402033588_21-05-2021_02-42-58.sb3-SBD by a Mutation Score of 0.21073 %
Random better than MOSA in project 400203451_25-05-2021_10-46-33.sb3-SBD by a Mutation Score of 0.20936 %
Random better than MOSA in project 402062577_22-05-2021_10-29-45.sb3-SBD by a Mutation Score of 0.20833 %
Random better than MOSA in project 400026358_20-05-2021_22-52-52.sb3-SBD by a Mutation Score of 0.20833 %
Random better than MOSA in project 400158279_24-05-2021_10-17-07.sb3-SBD by a Mutation Score of 0.20833 %
Random better than MOSA in project 402097379_24-05-2021_10-37-04.sb3-SBD by a Mutation Score of 0.20115 %
Random better than MOSA in project 402169855_28-05-2021_12-05-15.sb3-SDM by a Mutation Score of 0.20115 %
Random better than MOSA in project 401008890_13-05-2021_20-17-00.sb3-KRM by a Mutation Score of 0.19753 %
Random better than MOSA in project 402048538_21-05-2021_15-24-55.sb3-SBD by a Mutation Score of 0.19608 %
Random better than MOSA in project 400015349_13-05-2021_19-57-31.sb3-NCM by a Mutation Score of 0.18519 %
Random better than MOSA in project 400068337_22-05-2021_05-53-56.sb3-SBD by a Mutation Score of 0.18519 %
Random better than MOSA in project 402172324_28-05-2021_14-19-45.sb3-KRM by a Mutation Score of 0.18391 %
Random better than MOSA in project 402120934_25-05-2021_16-52-51.sb3-SBD by a Mutation Score of 0.18315 %
Random better than MOSA in project 401094424_23-05-2021_04-23-00.sb3-SBD by a Mutation Score of 0.17593 %
Random better than MOSA in project 400102403_23-05-2021_02-26-45.sb3-SBD by a Mutation Score of 0.17389 %
Random better than MOSA in project 400214395_25-05-2021_16-56-43.sb3-SBD by a Mutation Score of 0.17241 %
Random better than MOSA in project 401070159_22-05-2021_10-00-29.sb3-SDM by a Mutation Score of 0.17241 %
Random better than MOSA in project 401008890_13-05-2021_20-17-00.sb3-SDM by a Mutation Score of 0.1701 %
Random better than MOSA in project 402064310_22-05-2021_13-01-37.sb3-SBD by a Mutation Score of 0.16903 %
Random better than MOSA in project 401000401_13-05-2021_14-35-24.sb3-SBD by a Mutation Score of 0.16603 %
Random better than MOSA in project 401004675_13-05-2021_17-25-22.sb3-VRM by a Mutation Score of 0.16223 %
Random better than MOSA in project 400017893_13-05-2021_22-10-33.sb3-SBD by a Mutation Score of 0.15805 %
Random better than MOSA in project 402124293_25-05-2021_23-04-37.sb3-SBD by a Mutation Score of 0.15326 %
Random better than MOSA in project 400001653_13-05-2021_11-04-44.sb3-NCM by a Mutation Score of 0.14368 %
Random better than MOSA in project 400001653_13-05-2021_11-04-44.sb3-SDM by a Mutation Score of 0.13793 %
Random better than MOSA in project 400102690_23-05-2021_02-35-25.sb3-SBD by a Mutation Score of 0.13649 %
Random better than MOSA in project 401025461_21-05-2021_00-08-59.sb3-SDM by a Mutation Score of 0.13136 %
Random better than MOSA in project 401029944_21-05-2021_03-35-44.sb3-SBD by a Mutation Score of 0.13085 %
Random better than MOSA in project 402069321_22-05-2021_19-36-28.sb3-SBD by a Mutation Score of 0.12931 %
Random better than MOSA in project 401102077_23-05-2021_09-52-26.sb3-VRM by a Mutation Score of 0.12931 %
Random better than MOSA in project 402115403_25-05-2021_10-02-40.sb3-SBD by a Mutation Score of 0.12821 %
Random better than MOSA in project 400228648_10-06-2021_09-25-49.sb3-SBD by a Mutation Score of 0.12771 %
Random better than MOSA in project 402033469_21-05-2021_02-39-14.sb3-KRM by a Mutation Score of 0.12771 %
Random better than MOSA in project 402046017_21-05-2021_12-39-29.sb3-SBD by a Mutation Score of 0.12539 %
Random better than MOSA in project 400085225_22-05-2021_16-12-28.sb3-Original by a Mutation Score of 0.12315 %
Random better than MOSA in project 401066444_22-05-2021_07-20-51.sb3-SDM by a Mutation Score of 0.12261 %
Random better than MOSA in project 400001653_13-05-2021_11-04-44.sb3-SBD by a Mutation Score of 0.1217 %
Random better than MOSA in project 400147783_24-05-2021_04-36-29.sb3-SBD by a Mutation Score of 0.1217 %
Random better than MOSA in project 401062295_22-05-2021_04-29-17.sb3-SBD by a Mutation Score of 0.11973 %
Random better than MOSA in project 402079393_23-05-2021_08-35-45.sb3-SDM by a Mutation Score of 0.11494 %
Random better than MOSA in project 402121337_26-05-2021_11-06-31.sb3-SBD by a Mutation Score of 0.11494 %
Random better than MOSA in project 402169802_28-05-2021_12-03-25.sb3-SDM by a Mutation Score of 0.11494 %
Random better than MOSA in project 402086762_23-05-2021_19-05-50.sb3-Original by a Mutation Score of 0.11494 %
Random better than MOSA in project 400006593_13-05-2021_14-07-40.sb3-Original by a Mutation Score of 0.11494 %
Random better than MOSA in project 402005585_13-05-2021_17-36-52.sb3-Original by a Mutation Score of 0.11494 %
Random better than MOSA in project 400200904_25-05-2021_09-31-00.sb3-Original by a Mutation Score of 0.11494 %
Random better than MOSA in project 400017893_13-05-2021_22-10-33.sb3-SDM by a Mutation Score of 0.11494 %
Random better than MOSA in project 400179676_24-05-2021_21-50-21.sb3-SBD by a Mutation Score of 0.11494 %
Random better than MOSA in project 500005232_13-05-2021_18-22-48.sb3-NCM by a Mutation Score of 0.11494 %
Random better than MOSA in project 400224889_26-05-2021_00-58-51.sb3-SBD by a Mutation Score of 0.11494 %
Random better than MOSA in project 401020066_14-05-2021_05-28-35.sb3-NCM by a Mutation Score of 0.11494 %
Random better than MOSA in project 400120302_23-05-2021_13-06-59.sb3-SBD by a Mutation Score of 0.11278 %
Random better than MOSA in project 400082515_22-05-2021_14-36-00.sb3-SBD by a Mutation Score of 0.11043 %
Random better than MOSA in project 400147635_24-05-2021_04-31-27.sb3-SBD by a Mutation Score of 0.1061 %
Random better than MOSA in project 402122133_26-05-2021_12-06-24.sb3-SDM by a Mutation Score of 0.1061 %
Random better than MOSA in project 402172324_28-05-2021_14-19-45.sb3-SDM by a Mutation Score of 0.10345 %
Random better than MOSA in project 400008620_13-05-2021_15-20-42.sb3-KRM by a Mutation Score of 0.08621 %
Random better than MOSA in project 401102077_23-05-2021_09-52-26.sb3-ROR by a Mutation Score of 0.08621 %
Random better than MOSA in project 401037996_21-05-2021_09-23-52.sb3-NCM by a Mutation Score of 0.08621 %
Random better than MOSA in project 400035617_21-05-2021_05-44-18.sb3-SBD by a Mutation Score of 0.0821 %
Random better than MOSA in project 402171239_28-05-2021_13-15-41.sb3-SDM by a Mutation Score of 0.0821 %
Random better than MOSA in project 402105320_24-05-2021_22-22-01.sb3-SBD by a Mutation Score of 0.07996 %
Random better than MOSA in project 400035617_21-05-2021_05-44-18.sb3-SDM by a Mutation Score of 0.07663 %
Random better than MOSA in project 400069001_22-05-2021_06-16-54.sb3-NCM by a Mutation Score of 0.07471 %
Random better than MOSA in project 402060195_22-05-2021_07-31-30.sb3-SBD by a Mutation Score of 0.06909 %
Random better than MOSA in project 501015960_14-05-2021_04-11-07.sb3-SDM by a Mutation Score of 0.06897 %
Random better than MOSA in project 401047077_21-05-2021_15-59-03.sb3-SBD by a Mutation Score of 0.06568 %
Random better than MOSA in project 400173897_24-05-2021_18-39-17.sb3-SBD by a Mutation Score of 0.06189 %
Random better than MOSA in project 400050662_21-05-2021_16-11-33.sb3-SBD by a Mutation Score of 0.05747 %
Random better than MOSA in project 401017270_14-05-2021_03-09-33.sb3-KRM by a Mutation Score of 0.05747 %
Random better than MOSA in project 501015960_14-05-2021_04-11-07.sb3-SBD by a Mutation Score of 0.05296 %
Random better than MOSA in project 401004675_13-05-2021_17-25-22.sb3-KRM by a Mutation Score of 0.04274 %
Random better than MOSA in project 500003269_13-05-2021_17-17-34.sb3-SDM by a Mutation Score of 0.0407 %
Random better than MOSA in project 400196800_25-05-2021_07-25-30.sb3-SBD by a Mutation Score of 0.03663 %
Random better than MOSA in project 402095536_24-05-2021_23-06-44.sb3-SBD by a Mutation Score of 0.03663 %
Random better than MOSA in project 400050200_21-05-2021_15-53-22.sb3-SBD by a Mutation Score of 0.03639 %
Random better than MOSA in project 400094264_22-05-2021_21-27-45.sb3-SBD by a Mutation Score of 0.03613 %
Random better than MOSA in project 401110074_23-05-2021_16-14-27.sb3-SBD by a Mutation Score of 0.03284 %
Random better than MOSA in project 401062295_22-05-2021_04-29-17.sb3-NCM by a Mutation Score of 0.02874 %
Random better than MOSA in project 400072008_22-05-2021_08-19-31.sb3-NCM by a Mutation Score of 0.02346 %
Random better than MOSA in project 402033469_21-05-2021_02-39-14.sb3-SBD by a Mutation Score of 0.02202 %
Random better than MOSA in project 402122674_25-05-2021_19-03-46.sb3-KRM by a Mutation Score of 0.01916 %
Random better than MOSA in project 402033469_21-05-2021_02-39-14.sb3-SDM by a Mutation Score of 0.01596 %
Random better than MOSA in project 400111969_23-05-2021_08-18-13.sb3-SBD by a Mutation Score of 0.01437 %
Random better than MOSA in project 402031803_21-05-2021_01-29-58.sb3-SBD by a Mutation Score of 0.0121 %
Random better than MOSA in project 401084759_22-05-2021_21-09-48.sb3-SBD by a Mutation Score of 0.00821 %
Random better than MOSA in project 400019970_14-05-2021_00-10-51.sb3-SBD by a Mutation Score of 0.00766 %
Random better than MOSA in project 402079196_23-05-2021_08-18-48.sb3-SBD by a Mutation Score of 0.00639 %


Results for which Random performs better; Coverage: 

Random better than MIO in project 402157908_27-05-2021_19-37-11.sb3-Original by 4.91379 %
Random better than MIO in project 400142319_24-05-2021_01-39-21.sb3-Original by 3.16552 %
Random better than MIO in project 401003641_13-05-2021_16-44-03.sb3-Original by 2.66749 %
Random better than MIO in project 401063979_22-05-2021_05-44-50.sb3-Original by 2.66667 %
Random better than MIO in project 402050770_21-05-2021_18-38-33.sb3-Original by 2.56552 %
Random better than MIO in project 401102716_23-05-2021_10-25-18.sb3-Original by 1.8 %
Random better than MIO in project 401002875_13-05-2021_16-15-11.sb3-Original by 1.72414 %
Random better than MIO in project 400095472_22-05-2021_22-15-37.sb3-Original by 1.71429 %
Random better than MIO in project 402030492_21-05-2021_00-36-50.sb3-Original by 1.6 %
Random better than MIO in project 402060195_22-05-2021_07-31-30.sb3-Original by 1.45 %
Random better than MIO in project 402069793_22-05-2021_20-24-02.sb3-Original by 1.44444 %
Random better than MIO in project 500004352_13-05-2021_17-51-59.sb3-Original by 1.32222 %
Random better than MIO in project 401049888_21-05-2021_18-36-32.sb3-Original by 1.11396 %
Random better than MIO in project 402124442_25-05-2021_23-25-54.sb3-Original by 1.1 %
Random better than MIO in project 401017987_14-05-2021_03-51-37.sb3-Original by 1.0 %
Random better than MIO in project 400097666_22-05-2021_23-38-55.sb3-Original by 0.92308 %
Random better than MIO in project 400009545_13-05-2021_15-56-53.sb3-Original by 0.86667 %
Random better than MIO in project 401038037_21-05-2021_09-25-26.sb3-Original by 0.86667 %
Random better than MIO in project 402141576_26-05-2021_23-16-29.sb3-Original by 0.8538 %
Random better than MIO in project 400056529_21-05-2021_21-21-40.sb3-Original by 0.83333 %
Random better than MIO in project 401118857_23-05-2021_23-18-56.sb3-Original by 0.72644 %
Random better than MIO in project 401079517_22-05-2021_17-11-26.sb3-Original by 0.66667 %
Random better than MIO in project 400069001_22-05-2021_06-16-54.sb3-Original by 0.66667 %
Random better than MIO in project 402175365_28-05-2021_17-45-37.sb3-Original by 0.64368 %
Random better than MIO in project 402169855_28-05-2021_12-05-15.sb3-Original by 0.56667 %
Random better than MIO in project 400100085_23-05-2021_01-06-18.sb3-Original by 0.55556 %
Random better than MIO in project 400013273_13-05-2021_18-32-21.sb3-Original by 0.53846 %
Random better than MIO in project 400143020_24-05-2021_02-02-25.sb3-Original by 0.53333 %
Random better than MIO in project 400139792_24-05-2021_00-14-32.sb3-Original by 0.53333 %
Random better than MIO in project 500021273_14-05-2021_04-29-00.sb3-Original by 0.50447 %
Random better than MIO in project 402027916_20-05-2021_22-58-06.sb3-Original by 0.4127 %
Random better than MIO in project 402134995_26-05-2021_14-15-57.sb3-Original by 0.3977 %
Random better than MIO in project 400152976_24-05-2021_07-25-47.sb3-Original by 0.33333 %
Random better than MIO in project 401098440_23-05-2021_07-11-23.sb3-Original by 0.32286 %
Random better than MIO in project 401101785_23-05-2021_09-40-03.sb3-Original by 0.32275 %
Random better than MIO in project 400076475_22-05-2021_11-03-29.sb3-Original by 0.32143 %
Random better than MIO in project 401097394_23-05-2021_06-30-08.sb3-Original by 0.32143 %
Random better than MIO in project 402140083_26-05-2021_21-40-28.sb3-Original by 0.31034 %
Random better than MIO in project 402173830_28-05-2021_16-01-06.sb3-Original by 0.30952 %
Random better than MIO in project 401076593_22-05-2021_14-39-24.sb3-Original by 0.30476 %
Random better than MIO in project 401015132_14-05-2021_01-02-59.sb3-Original by 0.3 %
Random better than MIO in project 401011234_13-05-2021_22-01-18.sb3-Original by 0.26667 %
Random better than MIO in project 402062721_22-05-2021_10-38-37.sb3-Original by 0.26181 %
Random better than MIO in project 402082191_23-05-2021_11-55-53.sb3-Original by 0.2 %
Random better than MIO in project 400104684_23-05-2021_03-47-50.sb3-Original by 0.18182 %
Random better than MIO in project 501004945_13-05-2021_18-47-16.sb3-Original by 0.16667 %
Random better than MIO in project 401008468_13-05-2021_19-55-56.sb3-Original by 0.16667 %
Random better than MIO in project 400071515_22-05-2021_08-01-22.sb3-Original by 0.16524 %
Random better than MIO in project 400157108_24-05-2021_09-40-32.sb3-Original by 0.13333 %
Random better than MIO in project 400122415_23-05-2021_14-16-37.sb3-Original by 0.13103 %
Random better than MIO in project 400200904_25-05-2021_09-31-00.sb3-Original by 0.11111 %
Random better than MIO in project 400015979_13-05-2021_20-24-28.sb3-Original by 0.10345 %
Random better than MIO in project 401008890_13-05-2021_20-17-00.sb3-Original by 0.08201 %
Random better than MIO in project 400142725_24-05-2021_01-51-34.sb3-Original by 0.07692 %
Random better than MIO in project 401019509_14-05-2021_05-02-23.sb3-Original by 0.07427 %
Random better than MIO in project 402050824_21-05-2021_18-41-37.sb3-Original by 0.07407 %
Random better than MIO in project 400014662_13-05-2021_19-31-18.sb3-Original by 0.02381 %
Random better than MIO in project 400100230_23-05-2021_01-11-03.sb3-Original by 0.01149 %
Random better than MOSA in project 402157908_27-05-2021_19-37-11.sb3-Original by 8.1 %
Random better than MOSA in project 402120853_25-05-2021_16-48-32.sb3-Original by 6.5 %
Random better than MOSA in project 402050824_21-05-2021_18-41-37.sb3-Original by 6.35 %
Random better than MOSA in project 402089829_24-05-2021_14-03-01.sb3-Original by 6.28696 %
Random better than MOSA in project 400093942_22-05-2021_21-17-08.sb3-Original by 5.01034 %
Random better than MOSA in project 400226107_26-05-2021_01-56-34.sb3-Original by 5.0 %
Random better than MOSA in project 401063979_22-05-2021_05-44-50.sb3-Original by 4.0 %
Random better than MOSA in project 402060195_22-05-2021_07-31-30.sb3-Original by 3.59655 %
Random better than MOSA in project 400069001_22-05-2021_06-16-54.sb3-Original by 3.5 %
Random better than MOSA in project 402050770_21-05-2021_18-38-33.sb3-Original by 3.31034 %
Random better than MOSA in project 401097394_23-05-2021_06-30-08.sb3-Original by 3.22024 %
Random better than MOSA in project 402030492_21-05-2021_00-36-50.sb3-Original by 3.1908 %
Random better than MOSA in project 400118391_23-05-2021_12-00-08.sb3-Original by 3.13333 %
Random better than MOSA in project 402069793_22-05-2021_20-24-02.sb3-Original by 2.96296 %
Random better than MOSA in project 400142319_24-05-2021_01-39-21.sb3-Original by 2.83333 %
Random better than MOSA in project 401002875_13-05-2021_16-15-11.sb3-Original by 2.82248 %
Random better than MOSA in project 400152976_24-05-2021_07-25-47.sb3-Original by 2.76923 %
Random better than MOSA in project 401101785_23-05-2021_09-40-03.sb3-Original by 2.64286 %
Random better than MOSA in project 401102716_23-05-2021_10-25-18.sb3-Original by 2.43333 %
Random better than MOSA in project 401017987_14-05-2021_03-51-37.sb3-Original by 2.2 %
Random better than MOSA in project 401049888_21-05-2021_18-36-32.sb3-Original by 1.92989 %
Random better than MOSA in project 401042168_21-05-2021_12-20-30.sb3-Original by 1.68 %
Random better than MOSA in project 400094748_22-05-2021_21-44-08.sb3-Original by 1.62912 %
Random better than MOSA in project 400097666_22-05-2021_23-38-55.sb3-Original by 1.61538 %
Random better than MOSA in project 400085225_22-05-2021_16-12-28.sb3-Original by 1.5873 %
Random better than MOSA in project 402097422_24-05-2021_10-38-21.sb3-Original by 1.51894 %
Random better than MOSA in project 400142725_24-05-2021_01-51-34.sb3-Original by 1.46667 %
Random better than MOSA in project 400095472_22-05-2021_22-15-37.sb3-Original by 1.46 %
Random better than MOSA in project 401079517_22-05-2021_17-11-26.sb3-Original by 1.33333 %
Random better than MOSA in project 401116843_23-05-2021_21-14-14.sb3-Original by 1.27778 %
Random better than MOSA in project 400216380_25-05-2021_18-00-21.sb3-Original by 1.21034 %
Random better than MOSA in project 400196403_25-05-2021_07-11-01.sb3-Original by 1.05263 %
Random better than MOSA in project 402103356_24-05-2021_18-47-21.sb3-Original by 1.03333 %
Random better than MOSA in project 401003641_13-05-2021_16-44-03.sb3-Original by 0.94368 %
Random better than MOSA in project 401098440_23-05-2021_07-11-23.sb3-Original by 0.84286 %
Random better than MOSA in project 400003769_13-05-2021_12-23-45.sb3-Original by 0.8 %
Random better than MOSA in project 402058879_22-05-2021_05-40-57.sb3-Original by 0.7931 %
Random better than MOSA in project 402082316_23-05-2021_12-29-54.sb3-Original by 0.75 %
Random better than MOSA in project 401051703_21-05-2021_20-36-31.sb3-Original by 0.74828 %
Random better than MOSA in project 400134791_23-05-2021_21-26-43.sb3-Original by 0.74668 %
Random better than MOSA in project 500021273_14-05-2021_04-29-00.sb3-Original by 0.74074 %
Random better than MOSA in project 400158396_24-05-2021_10-21-04.sb3-Original by 0.64444 %
Random better than MOSA in project 401034887_21-05-2021_07-12-06.sb3-Original by 0.55667 %
Random better than MOSA in project 400013273_13-05-2021_18-32-21.sb3-Original by 0.53846 %
Random better than MOSA in project 400167004_24-05-2021_14-59-11.sb3-Original by 0.53333 %
Random better than MOSA in project 400143020_24-05-2021_02-02-25.sb3-Original by 0.53333 %
Random better than MOSA in project 401011234_13-05-2021_22-01-18.sb3-Original by 0.53333 %
Random better than MOSA in project 401038037_21-05-2021_09-25-26.sb3-Original by 0.51609 %
Random better than MOSA in project 400139792_24-05-2021_00-14-32.sb3-Original by 0.51034 %
Random better than MOSA in project 400032097_21-05-2021_03-05-36.sb3-Original by 0.5 %
Random better than MOSA in project 401047083_21-05-2021_15-59-12.sb3-Original by 0.5 %
Random better than MOSA in project 501004945_13-05-2021_18-47-16.sb3-Original by 0.5 %
Random better than MOSA in project 402126326_26-05-2021_03-42-47.sb3-Original by 0.5 %
Random better than MOSA in project 400183646_25-05-2021_00-01-44.sb3-Original by 0.5 %
Random better than MOSA in project 401110074_23-05-2021_16-14-27.sb3-Original by 0.47586 %
Random better than MOSA in project 400180545_24-05-2021_22-20-33.sb3-Original by 0.46667 %
Random better than MOSA in project 400223340_25-05-2021_23-39-21.sb3-Original by 0.46207 %
Random better than MOSA in project 400098677_23-05-2021_00-18-08.sb3-Original by 0.44444 %
Random better than MOSA in project 401084699_22-05-2021_21-06-28.sb3-Original by 0.43333 %
Random better than MOSA in project 400227180_26-05-2021_02-46-27.sb3-Original by 0.4 %
Random better than MOSA in project 402031637_21-05-2021_01-24-03.sb3-Original by 0.4 %
Random better than MOSA in project 501018355_14-05-2021_05-53-20.sb3-Original by 0.4 %
Random better than MOSA in project 400112186_23-05-2021_08-25-14.sb3-Original by 0.38308 %
Random better than MOSA in project 400067271_22-05-2021_05-11-56.sb3-Original by 0.33333 %
Random better than MOSA in project 402113110_25-05-2021_07-16-43.sb3-Original by 0.31034 %
Random better than MOSA in project 402127017_26-05-2021_04-49-59.sb3-Original by 0.3 %
Random better than MOSA in project 402056324_22-05-2021_20-38-15.sb3-Original by 0.2924 %
Random better than MOSA in project 400014662_13-05-2021_19-31-18.sb3-Original by 0.27743 %
Random better than MOSA in project 400157108_24-05-2021_09-40-32.sb3-Original by 0.27586 %
Random better than MOSA in project 500001280_13-05-2021_16-11-29.sb3-Original by 0.26667 %
Random better than MOSA in project 401008890_13-05-2021_20-17-00.sb3-Original by 0.2563 %
Random better than MOSA in project 401015132_14-05-2021_01-02-59.sb3-Original by 0.22222 %
Random better than MOSA in project 402062721_22-05-2021_10-38-37.sb3-Original by 0.21552 %
Random better than MOSA in project 400200904_25-05-2021_09-31-00.sb3-Original by 0.2069 %
Random better than MOSA in project 402064036_22-05-2021_12-45-16.sb3-Original by 0.20197 %
Random better than MOSA in project 402134995_26-05-2021_14-15-57.sb3-Original by 0.1977 %
Random better than MOSA in project 401008468_13-05-2021_19-55-56.sb3-Original by 0.16667 %
Random better than MOSA in project 401020066_14-05-2021_05-28-35.sb3-Original by 0.16207 %
Random better than MOSA in project 400100085_23-05-2021_01-06-18.sb3-Original by 0.15556 %
Random better than MOSA in project 401023018_20-05-2021_22-21-10.sb3-Original by 0.15385 %
Random better than MOSA in project 402166342_28-05-2021_08-27-43.sb3-Original by 0.13793 %
Random better than MOSA in project 400009545_13-05-2021_15-56-53.sb3-Original by 0.13333 %
Random better than MOSA in project 402065313_22-05-2021_14-15-35.sb3-Original by 0.12644 %
Random better than MOSA in project 402141576_26-05-2021_23-16-29.sb3-Original by 0.12222 %
Random better than MOSA in project 400015979_13-05-2021_20-24-28.sb3-Original by 0.10345 %
Random better than MOSA in project 400049848_21-05-2021_15-37-26.sb3-Original by 0.1 %
Random better than MOSA in project 400046431_21-05-2021_13-08-09.sb3-Original by 0.07931 %
Random better than MOSA in project 400148248_24-05-2021_04-50-51.sb3-Original by 0.06897 %
Random better than MOSA in project 402033588_21-05-2021_02-42-58.sb3-Original by 0.03793 %
Random better than MOSA in project 401029644_21-05-2021_03-22-33.sb3-Original by 0.03676 %
Random better than MOSA in project 400192619_25-05-2021_04-58-02.sb3-Original by 0.03571 %
Random better than MOSA in project 400071515_22-05-2021_08-01-22.sb3-Original by 0.0114 %
Random better than MOSA in project 400065311_22-05-2021_03-35-02.sb3-Original by 0.00833 %


Average Assertion Count on Originals: 

Random: 995.2430521420199
MOSA: 1126.1121644168056
MIO: 1228.7078804862347


Average Coverage on Originals: 

Random: 93.50716527394411
MOSA: 96.02483694827848
MIO: 96.12042261521566


==> data/MutationAnalysis/Plots/TopSet/Plot_Log.txt <==

Statistics Random:
	 - Generated Mutants: 550888
	 - Working Projects: 303
	 - Detected Mutants: 257652
	 - Detected Mutants TestCase Skip: 302622
	 - Mutation Score Penalised: 46.77030539783041
	 - Mutation Score TestCase Skip: 54.933489202886975
	 - False-positives: 24.34228009566835

 Generated Mutants per Project for Random: 
	 -253099685_18-12-2021_08-44-50.sb3 has 2020 mutants and a score of 0.1405940594059406
	 -2345919_17-12-2021_22-44-43.sb3 has 1209 mutants and a score of 0.0
	 -121555506_16-12-2021_20-05-10.sb3 has 216 mutants and a score of 1.0
	 -368265799_17-12-2021_23-10-16.sb3 has 2205 mutants and a score of 0.0
	 -347842012_18-12-2021_00-19-02.sb3 has 1799 mutants and a score of 0.0
	 -357588556_18-12-2021_00-10-11.sb3 has 2594 mutants and a score of 0.20663068619892058
	 -16586232_16-12-2021_20-05-24.sb3 has 37 mutants and a score of 0.8108108108108109
	 -432201844_18-12-2021_00-55-38.sb3 has 88 mutants and a score of 0.8068181818181818
	 -121424480_18-12-2021_03-49-34.sb3 has 1118 mutants and a score of 0.4991055456171735
	 -206806888_16-12-2021_21-41-29.sb3 has 784 mutants and a score of 0.0
	 -612229554_17-12-2021_23-06-58.sb3 has 411 mutants and a score of 0.0
	 -63476480_16-12-2021_21-37-18.sb3 has 1606 mutants and a score of 0.21731008717310088
	 -398527778_18-12-2021_05-11-43.sb3 has 2253 mutants and a score of 0.0
	 -42669374_18-12-2021_01-16-27.sb3 has 904 mutants and a score of 0.6050884955752213
	 -74287684_18-12-2021_03-41-44.sb3 has 1350 mutants and a score of 0.12074074074074075
	 -326593029_18-12-2021_01-08-47.sb3 has 695 mutants and a score of 0.5741007194244604
	 -189057541_17-12-2021_21-58-03.sb3 has 355 mutants and a score of 0.0028169014084507044
	 -178966496_17-12-2021_23-41-37.sb3 has 363 mutants and a score of 0.6556473829201102
	 -497115703_18-12-2021_00-22-58.sb3 has 3665 mutants and a score of 0.19154160982264665
	 -201406635_18-12-2021_08-22-26.sb3 has 2958 mutants and a score of 0.5676132521974308
	 -284032104_18-12-2021_01-49-41.sb3 has 486 mutants and a score of 0.36419753086419754
	 -70591520_18-12-2021_00-55-15.sb3 has 1286 mutants and a score of 1.0
	 -173918262_16-12-2021_21-08-27.sb3 has 43 mutants and a score of 0.6976744186046512
	 -510460438_18-12-2021_01-16-16.sb3 has 215 mutants and a score of 0.5627906976744186
	 -484078902_18-12-2021_02-58-59.sb3 has 5540 mutants and a score of 0.0
	 -18284398_17-12-2021_22-20-38.sb3 has 2379 mutants and a score of 0.6729718369062632
	 -287318453_18-12-2021_06-09-33.sb3 has 240 mutants and a score of 0.1875
	 -494072759_17-12-2021_23-14-15.sb3 has 181 mutants and a score of 0.34806629834254144
	 -58008884_18-12-2021_01-17-58.sb3 has 300 mutants and a score of 1.0
	 -544350500_17-12-2021_23-13-08.sb3 has 550 mutants and a score of 0.7181818181818181
	 -186687335_18-12-2021_05-07-17.sb3 has 997 mutants and a score of 0.5446339017051154
	 -146120846_18-12-2021_00-48-54.sb3 has 1202 mutants and a score of 0.5249584026622296
	 -154264862_16-12-2021_21-42-44.sb3 has 86 mutants and a score of 0.29069767441860467
	 -323172161_18-12-2021_01-43-01.sb3 has 617 mutants and a score of 0.713128038897893
	 -395514671_16-12-2021_21-19-34.sb3 has 232 mutants and a score of 0.0
	 -214248816_17-12-2021_22-27-12.sb3 has 3160 mutants and a score of 1.0
	 -351793769_16-12-2021_20-07-10.sb3 has 126 mutants and a score of 0.0
	 -21590791_18-12-2021_04-30-42.sb3 has 208 mutants and a score of 0.5336538461538461
	 -344536121_18-12-2021_01-08-38.sb3 has 305 mutants and a score of 0.006557377049180328
	 -213383034_17-12-2021_21-50-08.sb3 has 24 mutants and a score of 0.20833333333333334
	 -216197848_18-12-2021_05-43-32.sb3 has 1363 mutants and a score of 0.6581071166544388
	 -118590469_18-12-2021_04-59-20.sb3 has 230 mutants and a score of 1.0
	 -169332182_18-12-2021_01-10-08.sb3 has 1625 mutants and a score of 1.0
	 -228638632_18-12-2021_01-40-15.sb3 has 1035 mutants and a score of 0.47342995169082125
	 -189659114_18-12-2021_02-50-47.sb3 has 216 mutants and a score of 0.3611111111111111
	 -209070554_18-12-2021_04-29-40.sb3 has 33 mutants and a score of 0.3333333333333333
	 -112008562_17-12-2021_23-14-51.sb3 has 4313 mutants and a score of 1.0
	 -443799012_06-08-2021_00-37-36.sb3 has 2604 mutants and a score of 0.0
	 -478797222_17-12-2021_22-44-49.sb3 has 173 mutants and a score of 0.4797687861271676
	 -149572836_18-12-2021_01-18-51.sb3 has 1828 mutants and a score of 0.5410284463894968
	 -364348591_17-12-2021_23-09-32.sb3 has 81 mutants and a score of 0.41975308641975306
	 -154426128_18-12-2021_00-23-57.sb3 has 325 mutants and a score of 0.38153846153846155
	 -103676705_16-12-2021_20-05-31.sb3 has 2299 mutants and a score of 0.4932579382340148
	 -242559721_17-12-2021_21-45-32.sb3 has 65 mutants and a score of 0.0
	 -385773650_18-12-2021_01-08-03.sb3 has 1177 mutants and a score of 0.7986406117247239
	 -440323716_17-12-2021_23-39-23.sb3 has 209 mutants and a score of 0.0
	 -506378682_16-12-2021_21-10-15.sb3 has 78 mutants and a score of 0.05128205128205128
	 -10016238_18-12-2021_00-08-39.sb3 has 311 mutants and a score of 1.0
	 -596102353_18-12-2021_00-54-01.sb3 has 153 mutants and a score of 0.006535947712418301
	 -286438787_18-12-2021_00-56-46.sb3 has 97 mutants and a score of 0.4329896907216495
	 -373884927_18-12-2021_05-17-07.sb3 has 1014 mutants and a score of 0.6035502958579881
	 -137838734_18-12-2021_01-46-55.sb3 has 1504 mutants and a score of 0.6808510638297872
	 -492378103_17-12-2021_22-30-19.sb3 has 2280 mutants and a score of 0.29254385964912283
	 -313245826_18-12-2021_01-26-26.sb3 has 2632 mutants and a score of 0.0
	 -438797673_18-12-2021_01-45-37.sb3 has 127 mutants and a score of 0.5196850393700787
	 -17209672_18-12-2021_00-33-46.sb3 has 1325 mutants and a score of 0.0
	 -396716007_17-12-2021_23-03-37.sb3 has 103 mutants and a score of 0.23300970873786409
	 -356286226_17-12-2021_22-20-29.sb3 has 392 mutants and a score of 0.923469387755102
	 -416617717_18-12-2021_03-17-32.sb3 has 3528 mutants and a score of 0.0
	 -292708593_18-12-2021_01-35-21.sb3 has 951 mutants and a score of 0.25236593059936907
	 -410406096_17-12-2021_23-42-06.sb3 has 21 mutants and a score of 0.0
	 -31113926_18-12-2021_02-53-30.sb3 has 874 mutants and a score of 0.4748283752860412
	 -500421058_18-12-2021_02-20-55.sb3 has 2640 mutants and a score of 0.7496212121212121
	 -451350644_18-12-2021_02-06-14.sb3 has 75 mutants and a score of 0.6266666666666667
	 -464031909_18-12-2021_04-31-10.sb3 has 1114 mutants and a score of 0.0
	 -535869509_17-12-2021_23-26-31.sb3 has 1893 mutants and a score of 0.4432118330692023
	 -336338957_16-12-2021_20-16-43.sb3 has 116 mutants and a score of 0.0
	 -191293253_17-12-2021_21-55-47.sb3 has 415 mutants and a score of 0.9879518072289156
	 -219529953_18-12-2021_03-54-30.sb3 has 27 mutants and a score of 0.0
	 -313916295_17-12-2021_22-23-06.sb3 has 173 mutants and a score of 0.6069364161849711
	 -181364872_18-12-2021_03-49-37.sb3 has 463 mutants and a score of 0.7105831533477321
	 -22594737_18-12-2021_01-09-48.sb3 has 1487 mutants and a score of 0.5675857431069267
	 -370105959_16-12-2021_21-52-42.sb3 has 211 mutants and a score of 0.6350710900473934
	 -395289728_18-12-2021_04-11-53.sb3 has 955 mutants and a score of 0.0
	 -496814696_18-12-2021_03-44-28.sb3 has 833 mutants and a score of 0.0
	 -394122755_17-12-2021_22-21-34.sb3 has 1467 mutants and a score of 0.6148602590320382
	 -37523030_17-12-2021_22-23-13.sb3 has 1172 mutants and a score of 0.3250853242320819
	 -160824427_18-12-2021_01-52-08.sb3 has 2829 mutants and a score of 0.31954754330151997
	 -10015060_18-12-2021_00-09-41.sb3 has 93 mutants and a score of 0.5268817204301075
	 -468547907_16-12-2021_21-35-39.sb3 has 248 mutants and a score of 0.5201612903225806
	 -183908204_18-12-2021_03-41-27.sb3 has 202 mutants and a score of 0.5346534653465347
	 -57645002_18-12-2021_00-30-46.sb3 has 1500 mutants and a score of 0.0
	 -392811906_16-12-2021_21-09-44.sb3 has 22 mutants and a score of 0.045454545454545456
	 -312283715_18-12-2021_05-29-54.sb3 has 321 mutants and a score of 0.308411214953271
	 -474641026_18-12-2021_01-19-00.sb3 has 667 mutants and a score of 0.5367316341829086
	 -314731988_18-12-2021_02-24-13.sb3 has 548 mutants and a score of 0.060218978102189784
	 -100725592_18-12-2021_03-55-51.sb3 has 5032 mutants and a score of 0.5635930047694754
	 -137828232_18-12-2021_03-37-52.sb3 has 440 mutants and a score of 0.0
	 -164753122_17-12-2021_22-28-00.sb3 has 142 mutants and a score of 0.30985915492957744
	 -357390177_17-12-2021_22-38-30.sb3 has 99 mutants and a score of 0.41414141414141414
	 -418924306_16-12-2021_21-06-56.sb3 has 365 mutants and a score of 0.4767123287671233
	 -587645473_18-12-2021_05-06-03.sb3 has 1417 mutants and a score of 0.6175017642907551
	 -174934840_17-12-2021_21-56-11.sb3 has 307 mutants and a score of 0.4201954397394137
	 -106645017_17-12-2021_22-27-56.sb3 has 195 mutants and a score of 0.09230769230769231
	 -411020573_16-12-2021_21-35-32.sb3 has 873 mutants and a score of 0.0
	 -27270175_16-12-2021_21-24-39.sb3 has 46 mutants and a score of 0.2608695652173913
	 -412737809_18-12-2021_04-51-01.sb3 has 3817 mutants and a score of 0.0015719151165837044
	 -377987323_18-12-2021_02-11-42.sb3 has 657 mutants and a score of 0.3987823439878234
	 -492290740_18-12-2021_02-57-22.sb3 has 502 mutants and a score of 0.6294820717131474
	 -531663489_13-08-2021_19-54-00.sb3 has 5130 mutants and a score of 0.2649122807017544
	 -103137194_16-12-2021_21-06-16.sb3 has 942 mutants and a score of 0.45116772823779194
	 -188149848_17-12-2021_23-04-29.sb3 has 1232 mutants and a score of 0.0
	 -116491454_18-12-2021_00-22-46.sb3 has 4193 mutants and a score of 0.0
	 -26999060_18-12-2021_00-36-48.sb3 has 421 mutants and a score of 1.0
	 -135170508_16-12-2021_20-14-50.sb3 has 292 mutants and a score of 1.0
	 -177260519_17-12-2021_23-49-29.sb3 has 169 mutants and a score of 0.6923076923076923
	 -66146572_16-12-2021_20-09-49.sb3 has 349 mutants and a score of 0.5358166189111748
	 -442822954_17-12-2021_23-40-04.sb3 has 579 mutants and a score of 0.6580310880829016

Statistics MOSA:
	 - Generated Mutants: 541312
	 - Working Projects: 344
	 - Detected Mutants: 240832
	 - Detected Mutants TestCase Skip: 288864
	 - Mutation Score Penalised: 44.490423267912035
	 - Mutation Score TestCase Skip: 53.36367935682195
	 - False-positives: 25.138587611472644

 Generated Mutants per Project for MOSA: 
	 -253099685_18-12-2021_08-44-50.sb3 has 2020 mutants and a score of 0.09653465346534654
	 -2345919_17-12-2021_22-44-43.sb3 has 157 mutants and a score of 0.0
	 -368265799_17-12-2021_23-10-16.sb3 has 5985 mutants and a score of 0.0
	 -398905211_18-12-2021_03-54-45.sb3 has 34 mutants and a score of 0.11764705882352941
	 -347842012_18-12-2021_00-19-02.sb3 has 1848 mutants and a score of 0.0
	 -357588556_18-12-2021_00-10-11.sb3 has 1967 mutants and a score of 0.0945602440264362
	 -153271852_18-12-2021_04-19-54.sb3 has 55 mutants and a score of 0.2909090909090909
	 -16586232_16-12-2021_20-05-24.sb3 has 571 mutants and a score of 0.649737302977233
	 -121424480_18-12-2021_03-49-34.sb3 has 1118 mutants and a score of 0.5948121645796064
	 -206806888_16-12-2021_21-41-29.sb3 has 1046 mutants and a score of 0.0
	 -177334143_18-12-2021_01-59-18.sb3 has 75 mutants and a score of 0.4666666666666667
	 -612229554_17-12-2021_23-06-58.sb3 has 250 mutants and a score of 0.012
	 -468836278_18-12-2021_00-21-50.sb3 has 151 mutants and a score of 0.0
	 -63476480_16-12-2021_21-37-18.sb3 has 1002 mutants and a score of 0.3073852295409182
	 -398527778_18-12-2021_05-11-43.sb3 has 3551 mutants and a score of 0.0
	 -42669374_18-12-2021_01-16-27.sb3 has 847 mutants and a score of 0.6517119244391971
	 -425004987_18-12-2021_03-05-07.sb3 has 42 mutants and a score of 0.5476190476190477
	 -388787248_18-12-2021_00-43-23.sb3 has 218 mutants and a score of 0.4724770642201835
	 -74287684_18-12-2021_03-41-44.sb3 has 1322 mutants and a score of 0.15809379727685324
	 -39521030_17-12-2021_23-13-16.sb3 has 173 mutants and a score of 0.6069364161849711
	 -326593029_18-12-2021_01-08-47.sb3 has 139 mutants and a score of 0.6474820143884892
	 -178966496_17-12-2021_23-41-37.sb3 has 361 mutants and a score of 0.4903047091412742
	 -260056237_17-12-2021_22-04-37.sb3 has 134 mutants and a score of 0.44776119402985076
	 -497115703_18-12-2021_00-22-58.sb3 has 912 mutants and a score of 0.17105263157894737
	 -201406635_18-12-2021_08-22-26.sb3 has 2829 mutants and a score of 0.5878402262283492
	 -284032104_18-12-2021_01-49-41.sb3 has 638 mutants and a score of 0.3824451410658307
	 -70591520_18-12-2021_00-55-15.sb3 has 1029 mutants and a score of 0.9980563654033042
	 -173918262_16-12-2021_21-08-27.sb3 has 131 mutants and a score of 0.5114503816793893
	 -510460438_18-12-2021_01-16-16.sb3 has 94 mutants and a score of 0.6382978723404256
	 -484078902_18-12-2021_02-58-59.sb3 has 5540 mutants and a score of 0.0
	 -18284398_17-12-2021_22-20-38.sb3 has 2617 mutants and a score of 0.6645013374092472
	 -494072759_17-12-2021_23-14-15.sb3 has 56 mutants and a score of 0.35714285714285715
	 -58008884_18-12-2021_01-17-58.sb3 has 290 mutants and a score of 1.0
	 -544350500_17-12-2021_23-13-08.sb3 has 700 mutants and a score of 0.6385714285714286
	 -172307328_18-12-2021_01-55-55.sb3 has 24 mutants and a score of 0.041666666666666664
	 -186687335_18-12-2021_05-07-17.sb3 has 1323 mutants and a score of 0.4860166288737717
	 -146120846_18-12-2021_00-48-54.sb3 has 787 mutants and a score of 0.5819567979669632
	 -12684770_18-12-2021_00-04-49.sb3 has 11 mutants and a score of 0.5454545454545454
	 -323172161_18-12-2021_01-43-01.sb3 has 791 mutants and a score of 0.5360303413400759
	 -482735260_14-08-2021_18-26-38.sb3 has 13 mutants and a score of 0.46153846153846156
	 -404134593_17-12-2021_23-25-58.sb3 has 24 mutants and a score of 0.7083333333333334
	 -395514671_16-12-2021_21-19-34.sb3 has 104 mutants and a score of 0.0
	 -214248816_17-12-2021_22-27-12.sb3 has 3002 mutants and a score of 1.0
	 -351793769_16-12-2021_20-07-10.sb3 has 205 mutants and a score of 0.12682926829268293
	 -21590791_18-12-2021_04-30-42.sb3 has 31 mutants and a score of 0.0
	 -216197848_18-12-2021_05-43-32.sb3 has 921 mutants and a score of 0.4169381107491857
	 -118590469_18-12-2021_04-59-20.sb3 has 460 mutants and a score of 1.0
	 -169332182_18-12-2021_01-10-08.sb3 has 3757 mutants and a score of 1.0
	 -228638632_18-12-2021_01-40-15.sb3 has 202 mutants and a score of 0.4603960396039604
	 -189659114_18-12-2021_02-50-47.sb3 has 441 mutants and a score of 0.30612244897959184
	 -339374129_18-12-2021_00-59-06.sb3 has 254 mutants and a score of 0.6181102362204725
	 -12200459_17-12-2021_21-41-46.sb3 has 1998 mutants and a score of 0.9894894894894894
	 -209070554_18-12-2021_04-29-40.sb3 has 67 mutants and a score of 0.40298507462686567
	 -112008562_17-12-2021_23-14-51.sb3 has 3851 mutants and a score of 1.0
	 -443799012_06-08-2021_00-37-36.sb3 has 2312 mutants and a score of 0.0
	 -478797222_17-12-2021_22-44-49.sb3 has 343 mutants and a score of 0.5014577259475219
	 -149572836_18-12-2021_01-18-51.sb3 has 1455 mutants and a score of 0.47835051546391755
	 -364348591_17-12-2021_23-09-32.sb3 has 237 mutants and a score of 0.37130801687763715
	 -154426128_18-12-2021_00-23-57.sb3 has 759 mutants and a score of 0.42160737812911725
	 -468754467_17-12-2021_23-51-09.sb3 has 88 mutants and a score of 0.42045454545454547
	 -103676705_16-12-2021_20-05-31.sb3 has 2299 mutants and a score of 0.5180513266637669
	 -385773650_18-12-2021_01-08-03.sb3 has 1122 mutants and a score of 0.7459893048128342
	 -440323716_17-12-2021_23-39-23.sb3 has 328 mutants and a score of 0.0
	 -384119313_18-12-2021_05-13-57.sb3 has 75 mutants and a score of 1.0
	 -330964314_18-12-2021_00-17-55.sb3 has 552 mutants and a score of 0.1721014492753623
	 -10016238_18-12-2021_00-08-39.sb3 has 439 mutants and a score of 1.0
	 -286438787_18-12-2021_00-56-46.sb3 has 97 mutants and a score of 0.0
	 -373884927_18-12-2021_05-17-07.sb3 has 593 mutants and a score of 0.627318718381113
	 -137838734_18-12-2021_01-46-55.sb3 has 1162 mutants and a score of 0.4414802065404475
	 -492378103_17-12-2021_22-30-19.sb3 has 228 mutants and a score of 0.3026315789473684
	 -313245826_18-12-2021_01-26-26.sb3 has 2435 mutants and a score of 0.0
	 -438797673_18-12-2021_01-45-37.sb3 has 120 mutants and a score of 0.6
	 -17209672_18-12-2021_00-33-46.sb3 has 234 mutants and a score of 0.0
	 -396716007_17-12-2021_23-03-37.sb3 has 108 mutants and a score of 0.21296296296296297
	 -74472092_17-12-2021_22-57-22.sb3 has 849 mutants and a score of 0.5312131919905771
	 -356286226_17-12-2021_22-20-29.sb3 has 757 mutants and a score of 0.9511228533685601
	 -416617717_18-12-2021_03-17-32.sb3 has 3724 mutants and a score of 0.0
	 -21932615_17-12-2021_23-47-06.sb3 has 45 mutants and a score of 0.26666666666666666
	 -292708593_18-12-2021_01-35-21.sb3 has 827 mutants and a score of 0.3567110036275695
	 -31113926_18-12-2021_02-53-30.sb3 has 609 mutants and a score of 0.4351395730706076
	 -500421058_18-12-2021_02-20-55.sb3 has 3300 mutants and a score of 0.7487878787878788
	 -451350644_18-12-2021_02-06-14.sb3 has 38 mutants and a score of 0.2631578947368421
	 -464031909_18-12-2021_04-31-10.sb3 has 1512 mutants and a score of 0.0006613756613756613
	 -535869509_17-12-2021_23-26-31.sb3 has 1354 mutants and a score of 0.5361890694239291
	 -336338957_16-12-2021_20-16-43.sb3 has 312 mutants and a score of 0.0
	 -191293253_17-12-2021_21-55-47.sb3 has 835 mutants and a score of 0.0
	 -85107020_17-12-2021_20-47-05.sb3 has 29 mutants and a score of 0.6206896551724138
	 -285675327_17-12-2021_22-06-17.sb3 has 30 mutants and a score of 0.5
	 -219529953_18-12-2021_03-54-30.sb3 has 400 mutants and a score of 0.0
	 -313916295_17-12-2021_22-23-06.sb3 has 216 mutants and a score of 0.5740740740740741
	 -181364872_18-12-2021_03-49-37.sb3 has 324 mutants and a score of 0.7592592592592593
	 -483037759_18-12-2021_00-49-45.sb3 has 1322 mutants and a score of 0.573373676248109
	 -22594737_18-12-2021_01-09-48.sb3 has 2648 mutants and a score of 0.3085347432024169
	 -370105959_16-12-2021_21-52-42.sb3 has 174 mutants and a score of 0.5862068965517241
	 -348002364_16-12-2021_21-24-27.sb3 has 869 mutants and a score of 0.2646720368239356
	 -395289728_18-12-2021_04-11-53.sb3 has 1980 mutants and a score of 0.0
	 -496814696_18-12-2021_03-44-28.sb3 has 961 mutants and a score of 0.0
	 -499054660_18-12-2021_03-45-38.sb3 has 50 mutants and a score of 0.36
	 -394122755_17-12-2021_22-21-34.sb3 has 2109 mutants and a score of 0.701280227596017
	 -37523030_17-12-2021_22-23-13.sb3 has 244 mutants and a score of 0.3237704918032787
	 -189062686_17-12-2021_22-40-09.sb3 has 71 mutants and a score of 0.6197183098591549
	 -311402913_18-12-2021_00-36-54.sb3 has 113 mutants and a score of 0.2743362831858407
	 -394642136_17-12-2021_23-40-38.sb3 has 11 mutants and a score of 0.2727272727272727
	 -160824427_18-12-2021_01-52-08.sb3 has 1881 mutants and a score of 0.721424774056353
	 -10015060_18-12-2021_00-09-41.sb3 has 155 mutants and a score of 0.44516129032258067
	 -183908204_18-12-2021_03-41-27.sb3 has 245 mutants and a score of 0.10204081632653061
	 -57645002_18-12-2021_00-30-46.sb3 has 900 mutants and a score of 0.0
	 -312283715_18-12-2021_05-29-54.sb3 has 65 mutants and a score of 0.3076923076923077
	 -474641026_18-12-2021_01-19-00.sb3 has 117 mutants and a score of 0.5470085470085471
	 -314731988_18-12-2021_02-24-13.sb3 has 881 mutants and a score of 0.16912599318955732
	 -67575180_18-12-2021_00-34-47.sb3 has 7 mutants and a score of 0.14285714285714285
	 -100725592_18-12-2021_03-55-51.sb3 has 4613 mutants and a score of 0.5443312378061999
	 -478790208_16-12-2021_20-20-36.sb3 has 446 mutants and a score of 0.515695067264574
	 -509508042_17-12-2021_22-57-04.sb3 has 910 mutants and a score of 0.0
	 -164753122_17-12-2021_22-28-00.sb3 has 421 mutants and a score of 0.12351543942992874
	 -92319532_17-12-2021_22-50-30.sb3 has 37 mutants and a score of 0.24324324324324326
	 -357390177_17-12-2021_22-38-30.sb3 has 78 mutants and a score of 0.5
	 -418924306_16-12-2021_21-06-56.sb3 has 214 mutants and a score of 0.4439252336448598
	 -470033769_17-12-2021_23-20-11.sb3 has 115 mutants and a score of 0.808695652173913
	 -587645473_18-12-2021_05-06-03.sb3 has 831 mutants and a score of 0.5270758122743683
	 -174934840_17-12-2021_21-56-11.sb3 has 832 mutants and a score of 0.5384615384615384
	 -106645017_17-12-2021_22-27-56.sb3 has 48 mutants and a score of 0.3958333333333333
	 -411020573_16-12-2021_21-35-32.sb3 has 272 mutants and a score of 0.0
	 -27270175_16-12-2021_21-24-39.sb3 has 38 mutants and a score of 0.868421052631579
	 -412737809_18-12-2021_04-51-01.sb3 has 2966 mutants and a score of 0.00033715441672285906
	 -377987323_18-12-2021_02-11-42.sb3 has 830 mutants and a score of 0.4891566265060241
	 -377874630_17-12-2021_22-46-41.sb3 has 73 mutants and a score of 0.2191780821917808
	 -492290740_18-12-2021_02-57-22.sb3 has 245 mutants and a score of 0.6530612244897959
	 -531663489_13-08-2021_19-54-00.sb3 has 4860 mutants and a score of 0.2777777777777778
	 -103137194_16-12-2021_21-06-16.sb3 has 989 mutants and a score of 0.48230535894843274
	 -188149848_17-12-2021_23-04-29.sb3 has 964 mutants and a score of 0.0
	 -116491454_18-12-2021_00-22-46.sb3 has 3907 mutants and a score of 0.0
	 -26999060_18-12-2021_00-36-48.sb3 has 1070 mutants and a score of 1.0
	 -135170508_16-12-2021_20-14-50.sb3 has 349 mutants and a score of 0.5530085959885387
	 -97876799_18-12-2021_02-49-29.sb3 has 269 mutants and a score of 0.0
	 -177260519_17-12-2021_23-49-29.sb3 has 102 mutants and a score of 0.6274509803921569
	 -66146572_16-12-2021_20-09-49.sb3 has 223 mutants and a score of 0.4618834080717489
	 -139193539_18-12-2021_02-29-38.sb3 has 36 mutants and a score of 0.8333333333333334
	 -442822954_17-12-2021_23-40-04.sb3 has 546 mutants and a score of 0.6538461538461539

Statistics MIO:
	 - Generated Mutants: 543311
	 - Working Projects: 343
	 - Detected Mutants: 248340
	 - Detected Mutants TestCase Skip: 292293
	 - Mutation Score Penalised: 45.70862728713389
	 - Mutation Score TestCase Skip: 53.79846901682461
	 - False-positives: 24.787156409632694

 Generated Mutants per Project for MIO: 
	 -253099685_18-12-2021_08-44-50.sb3 has 1919 mutants and a score of 0.0
	 -368265799_17-12-2021_23-10-16.sb3 has 3150 mutants and a score of 0.0
	 -210543561_18-12-2021_01-32-34.sb3 has 11 mutants and a score of 1.0
	 -347842012_18-12-2021_00-19-02.sb3 has 1660 mutants and a score of 0.0
	 -357588556_18-12-2021_00-10-11.sb3 has 2304 mutants and a score of 0.21744791666666666
	 -16586232_16-12-2021_20-05-24.sb3 has 717 mutants and a score of 0.7266387726638772
	 -121424480_18-12-2021_03-49-34.sb3 has 1218 mutants and a score of 0.4696223316912972
	 -290030950_17-12-2021_22-42-18.sb3 has 13 mutants and a score of 0.46153846153846156
	 -107668577_18-12-2021_05-47-06.sb3 has 300 mutants and a score of 0.44666666666666666
	 -206806888_16-12-2021_21-41-29.sb3 has 1126 mutants and a score of 0.0
	 -177334143_18-12-2021_01-59-18.sb3 has 98 mutants and a score of 0.45918367346938777
	 -63476480_16-12-2021_21-37-18.sb3 has 914 mutants and a score of 0.4037199124726477
	 -398527778_18-12-2021_05-11-43.sb3 has 3737 mutants and a score of 0.0
	 -42669374_18-12-2021_01-16-27.sb3 has 899 mutants and a score of 0.3870967741935484
	 -425004987_18-12-2021_03-05-07.sb3 has 39 mutants and a score of 0.5384615384615384
	 -388787248_18-12-2021_00-43-23.sb3 has 71 mutants and a score of 0.38028169014084506
	 -74287684_18-12-2021_03-41-44.sb3 has 1607 mutants and a score of 0.12881144990665838
	 -39521030_17-12-2021_23-13-16.sb3 has 197 mutants and a score of 0.6192893401015228
	 -326593029_18-12-2021_01-08-47.sb3 has 139 mutants and a score of 0.4028776978417266
	 -189057541_17-12-2021_21-58-03.sb3 has 357 mutants and a score of 0.0056022408963585435
	 -178966496_17-12-2021_23-41-37.sb3 has 286 mutants and a score of 0.5944055944055944
	 -260056237_17-12-2021_22-04-37.sb3 has 111 mutants and a score of 0.26126126126126126
	 -497115703_18-12-2021_00-22-58.sb3 has 2637 mutants and a score of 0.22563519150549868
	 -201406635_18-12-2021_08-22-26.sb3 has 2619 mutants and a score of 0.5826651393661703
	 -284032104_18-12-2021_01-49-41.sb3 has 992 mutants and a score of 0.39818548387096775
	 -70591520_18-12-2021_00-55-15.sb3 has 1204 mutants and a score of 1.0
	 -468304366_17-12-2021_22-22-56.sb3 has 207 mutants and a score of 0.2318840579710145
	 -173918262_16-12-2021_21-08-27.sb3 has 108 mutants and a score of 0.6759259259259259
	 -510460438_18-12-2021_01-16-16.sb3 has 38 mutants and a score of 0.6578947368421053
	 -484078902_18-12-2021_02-58-59.sb3 has 5263 mutants and a score of 0.0
	 -18284398_17-12-2021_22-20-38.sb3 has 2236 mutants and a score of 0.6833631484794276
	 -499772471_18-12-2021_05-24-18.sb3 has 32 mutants and a score of 0.0
	 -494072759_17-12-2021_23-14-15.sb3 has 32 mutants and a score of 0.25
	 -72653312_18-12-2021_00-15-19.sb3 has 80 mutants and a score of 0.5125
	 -544350500_17-12-2021_23-13-08.sb3 has 950 mutants and a score of 0.7673684210526316
	 -186687335_18-12-2021_05-07-17.sb3 has 707 mutants and a score of 0.5205091937765205
	 -216369673_18-12-2021_02-17-01.sb3 has 214 mutants and a score of 0.2523364485981308
	 -146120846_18-12-2021_00-48-54.sb3 has 814 mutants and a score of 0.5024570024570024
	 -12684770_18-12-2021_00-04-49.sb3 has 23 mutants and a score of 0.2608695652173913
	 -323172161_18-12-2021_01-43-01.sb3 has 523 mutants and a score of 0.6443594646271511
	 -323800695_18-12-2021_07-13-54.sb3 has 302 mutants and a score of 0.0
	 -482735260_14-08-2021_18-26-38.sb3 has 27 mutants and a score of 0.0
	 -404134593_17-12-2021_23-25-58.sb3 has 20 mutants and a score of 0.9
	 -395514671_16-12-2021_21-19-34.sb3 has 125 mutants and a score of 0.0
	 -214248816_17-12-2021_22-27-12.sb3 has 3160 mutants and a score of 0.9598101265822785
	 -351793769_16-12-2021_20-07-10.sb3 has 67 mutants and a score of 0.0
	 -21590791_18-12-2021_04-30-42.sb3 has 75 mutants and a score of 0.21333333333333335
	 -344536121_18-12-2021_01-08-38.sb3 has 260 mutants and a score of 0.0
	 -213383034_17-12-2021_21-50-08.sb3 has 37 mutants and a score of 0.2702702702702703
	 -216197848_18-12-2021_05-43-32.sb3 has 564 mutants and a score of 0.38652482269503546
	 -134430880_16-12-2021_20-07-38.sb3 has 24 mutants and a score of 0.3333333333333333
	 -118590469_18-12-2021_04-59-20.sb3 has 690 mutants and a score of 1.0
	 -169332182_18-12-2021_01-10-08.sb3 has 2875 mutants and a score of 1.0
	 -228638632_18-12-2021_01-40-15.sb3 has 644 mutants and a score of 0.5
	 -189659114_18-12-2021_02-50-47.sb3 has 428 mutants and a score of 0.2827102803738318
	 -339374129_18-12-2021_00-59-06.sb3 has 543 mutants and a score of 0.44935543278084716
	 -12200459_17-12-2021_21-41-46.sb3 has 1263 mutants and a score of 0.9825811559778306
	 -209070554_18-12-2021_04-29-40.sb3 has 40 mutants and a score of 0.4
	 -112008562_17-12-2021_23-14-51.sb3 has 3865 mutants and a score of 1.0
	 -443799012_06-08-2021_00-37-36.sb3 has 2084 mutants and a score of 0.0
	 -478797222_17-12-2021_22-44-49.sb3 has 1065 mutants and a score of 0.5211267605633803
	 -326999278_18-12-2021_04-00-46.sb3 has 14 mutants and a score of 0.35714285714285715
	 -149572836_18-12-2021_01-18-51.sb3 has 1848 mutants and a score of 0.4805194805194805
	 -364348591_17-12-2021_23-09-32.sb3 has 212 mutants and a score of 0.41509433962264153
	 -154426128_18-12-2021_00-23-57.sb3 has 862 mutants and a score of 0.4025522041763341
	 -468754467_17-12-2021_23-51-09.sb3 has 50 mutants and a score of 0.46
	 -103676705_16-12-2021_20-05-31.sb3 has 2299 mutants and a score of 0.5484993475424097
	 -385773650_18-12-2021_01-08-03.sb3 has 1530 mutants and a score of 0.6777777777777778
	 -384119313_18-12-2021_05-13-57.sb3 has 107 mutants and a score of 0.102803738317757
	 -506378682_16-12-2021_21-10-15.sb3 has 71 mutants and a score of 0.1267605633802817
	 -330964314_18-12-2021_00-17-55.sb3 has 596 mutants and a score of 0.2902684563758389
	 -596102353_18-12-2021_00-54-01.sb3 has 1263 mutants and a score of 0.0
	 -286438787_18-12-2021_00-56-46.sb3 has 776 mutants and a score of 0.20489690721649484
	 -373884927_18-12-2021_05-17-07.sb3 has 374 mutants and a score of 0.6016042780748663
	 -137838734_18-12-2021_01-46-55.sb3 has 1579 mutants and a score of 0.5478150728309057
	 -492378103_17-12-2021_22-30-19.sb3 has 684 mutants and a score of 0.21929824561403508
	 -313245826_18-12-2021_01-26-26.sb3 has 4021 mutants and a score of 0.0
	 -438797673_18-12-2021_01-45-37.sb3 has 146 mutants and a score of 0.3904109589041096
	 -17209672_18-12-2021_00-33-46.sb3 has 1624 mutants and a score of 0.0
	 -396716007_17-12-2021_23-03-37.sb3 has 119 mutants and a score of 0.12605042016806722
	 -74472092_17-12-2021_22-57-22.sb3 has 913 mutants and a score of 0.23110624315443593
	 -356286226_17-12-2021_22-20-29.sb3 has 699 mutants and a score of 0.8741058655221745
	 -416617717_18-12-2021_03-17-32.sb3 has 3724 mutants and a score of 0.0
	 -21932615_17-12-2021_23-47-06.sb3 has 34 mutants and a score of 0.029411764705882353
	 -292708593_18-12-2021_01-35-21.sb3 has 247 mutants and a score of 0.3643724696356275
	 -410406096_17-12-2021_23-42-06.sb3 has 27 mutants and a score of 0.0
	 -31113926_18-12-2021_02-53-30.sb3 has 575 mutants and a score of 0.37565217391304345
	 -500421058_18-12-2021_02-20-55.sb3 has 2640 mutants and a score of 0.7852272727272728
	 -451350644_18-12-2021_02-06-14.sb3 has 108 mutants and a score of 0.0
	 -464031909_18-12-2021_04-31-10.sb3 has 1541 mutants and a score of 0.0
	 -535869509_17-12-2021_23-26-31.sb3 has 1326 mutants and a score of 0.5203619909502263
	 -336338957_16-12-2021_20-16-43.sb3 has 67 mutants and a score of 0.0
	 -191293253_17-12-2021_21-55-47.sb3 has 1519 mutants and a score of 0.47860434496379195
	 -85107020_17-12-2021_20-47-05.sb3 has 55 mutants and a score of 0.5272727272727272
	 -285675327_17-12-2021_22-06-17.sb3 has 72 mutants and a score of 0.4861111111111111
	 -219529953_18-12-2021_03-54-30.sb3 has 540 mutants and a score of 0.0
	 -313916295_17-12-2021_22-23-06.sb3 has 245 mutants and a score of 0.6163265306122448
	 -181364872_18-12-2021_03-49-37.sb3 has 268 mutants and a score of 0.7574626865671642
	 -483037759_18-12-2021_00-49-45.sb3 has 2210 mutants and a score of 0.45565610859728506
	 -22594737_18-12-2021_01-09-48.sb3 has 1873 mutants and a score of 0.404164442071543
	 -370105959_16-12-2021_21-52-42.sb3 has 181 mutants and a score of 0.4143646408839779
	 -348002364_16-12-2021_21-24-27.sb3 has 913 mutants and a score of 0.09309967141292443
	 -496814696_18-12-2021_03-44-28.sb3 has 762 mutants and a score of 0.0
	 -394122755_17-12-2021_22-21-34.sb3 has 1394 mutants and a score of 0.7266857962697274
	 -37523030_17-12-2021_22-23-13.sb3 has 1101 mutants and a score of 0.3832879200726612
	 -311402913_18-12-2021_00-36-54.sb3 has 86 mutants and a score of 0.3023255813953488
	 -160824427_18-12-2021_01-52-08.sb3 has 1386 mutants and a score of 0.0
	 -10015060_18-12-2021_00-09-41.sb3 has 93 mutants and a score of 0.5376344086021505
	 -468547907_16-12-2021_21-35-39.sb3 has 160 mutants and a score of 1.0
	 -183908204_18-12-2021_03-41-27.sb3 has 49 mutants and a score of 0.061224489795918366
	 -57645002_18-12-2021_00-30-46.sb3 has 954 mutants and a score of 0.0
	 -312283715_18-12-2021_05-29-54.sb3 has 102 mutants and a score of 0.3333333333333333
	 -429827250_17-12-2021_23-23-20.sb3 has 146 mutants and a score of 0.08904109589041095
	 -314731988_18-12-2021_02-24-13.sb3 has 886 mutants and a score of 0.012415349887133182
	 -100725592_18-12-2021_03-55-51.sb3 has 4868 mutants and a score of 0.5704601479046837
	 -357587400_16-12-2021_20-11-33.sb3 has 19 mutants and a score of 0.0
	 -164753122_17-12-2021_22-28-00.sb3 has 448 mutants and a score of 0.18973214285714285
	 -92319532_17-12-2021_22-50-30.sb3 has 31 mutants and a score of 0.2903225806451613
	 -357390177_17-12-2021_22-38-30.sb3 has 77 mutants and a score of 0.4935064935064935
	 -418924306_16-12-2021_21-06-56.sb3 has 312 mutants and a score of 0.266025641025641
	 -587645473_18-12-2021_05-06-03.sb3 has 1090 mutants and a score of 0.5779816513761468
	 -174934840_17-12-2021_21-56-11.sb3 has 551 mutants and a score of 0.5480943738656987
	 -411020573_16-12-2021_21-35-32.sb3 has 263 mutants and a score of 0.0
	 -27270175_16-12-2021_21-24-39.sb3 has 103 mutants and a score of 0.1553398058252427
	 -412737809_18-12-2021_04-51-01.sb3 has 2294 mutants and a score of 0.006538796861377506
	 -377987323_18-12-2021_02-11-42.sb3 has 491 mutants and a score of 0.37678207739307534
	 -492290740_18-12-2021_02-57-22.sb3 has 364 mutants and a score of 0.6565934065934066
	 -531663489_13-08-2021_19-54-00.sb3 has 4860 mutants and a score of 0.16234567901234567
	 -103137194_16-12-2021_21-06-16.sb3 has 967 mutants and a score of 0.3960703205791106
	 -188149848_17-12-2021_23-04-29.sb3 has 964 mutants and a score of 0.0
	 -123743472_18-12-2021_03-51-50.sb3 has 100 mutants and a score of 0.0
	 -25034853_18-12-2021_04-20-26.sb3 has 154 mutants and a score of 0.6363636363636364
	 -116491454_18-12-2021_00-22-46.sb3 has 3990 mutants and a score of 0.0
	 -111875173_18-12-2021_03-09-34.sb3 has 56 mutants and a score of 0.23214285714285715
	 -135170508_16-12-2021_20-14-50.sb3 has 122 mutants and a score of 0.3360655737704918
	 -177260519_17-12-2021_23-49-29.sb3 has 111 mutants and a score of 0.6666666666666666
	 -66146572_16-12-2021_20-09-49.sb3 has 144 mutants and a score of 0.4166666666666667
	 -442822954_17-12-2021_23-40-04.sb3 has 595 mutants and a score of 0.6571428571428571

False positives for algorithm Random:
	63476480_16-12-2021_21-37-18.sb3-13
	18284398_17-12-2021_22-20-38.sb3-12
	497115703_18-12-2021_00-22-58.sb3-9
	17209672_18-12-2021_00-33-46.sb3-19
	500421058_18-12-2021_02-20-55.sb3-16
	188149848_17-12-2021_23-04-29.sb3-9
	116491454_18-12-2021_00-22-46.sb3-12
	70591520_18-12-2021_00-55-15.sb3-15
	314731988_18-12-2021_02-24-13.sb3-15
	66146572_16-12-2021_20-09-49.sb3-13
	531663489_13-08-2021_19-54-00.sb3-15
	181364872_18-12-2021_03-49-37.sb3-4
	103676705_16-12-2021_20-05-31.sb3-13
	312283715_18-12-2021_05-29-54.sb3-18
	357390177_17-12-2021_22-38-30.sb3-18
	178966496_17-12-2021_23-41-37.sb3-17
	544350500_17-12-2021_23-13-08.sb3-2
	612229554_17-12-2021_23-06-58.sb3-6
	443799012_06-08-2021_00-37-36.sb3-8
	116491454_18-12-2021_00-22-46.sb3-20
	312283715_18-12-2021_05-29-54.sb3-17
	63476480_16-12-2021_21-37-18.sb3-16
	492378103_17-12-2021_22-30-19.sb3-17
	484078902_18-12-2021_02-58-59.sb3-2
	216197848_18-12-2021_05-43-32.sb3-5
	416617717_18-12-2021_03-17-32.sb3-10
	357390177_17-12-2021_22-38-30.sb3-4
	63476480_16-12-2021_21-37-18.sb3-4
	103676705_16-12-2021_20-05-31.sb3-4
	418924306_16-12-2021_21-06-56.sb3-4
	206806888_16-12-2021_21-41-29.sb3-12
	70591520_18-12-2021_00-55-15.sb3-1
	149572836_18-12-2021_01-18-51.sb3-16
	287318453_18-12-2021_06-09-33.sb3-14
	370105959_16-12-2021_21-52-42.sb3-20
	214248816_17-12-2021_22-27-12.sb3-7
	100725592_18-12-2021_03-55-51.sb3-5
	112008562_17-12-2021_23-14-51.sb3-20
	116491454_18-12-2021_00-22-46.sb3-11
	357588556_18-12-2021_00-10-11.sb3-20
	373884927_18-12-2021_05-17-07.sb3-1
	146120846_18-12-2021_00-48-54.sb3-4
	214248816_17-12-2021_22-27-12.sb3-1
	313916295_17-12-2021_22-23-06.sb3-5
	544350500_17-12-2021_23-13-08.sb3-4
	2345919_17-12-2021_22-44-43.sb3-8
	74287684_18-12-2021_03-41-44.sb3-5
	169332182_18-12-2021_01-10-08.sb3-18
	535869509_17-12-2021_23-26-31.sb3-7
	169332182_18-12-2021_01-10-08.sb3-7
	183908204_18-12-2021_03-41-27.sb3-14
	57645002_18-12-2021_00-30-46.sb3-16
	442822954_17-12-2021_23-40-04.sb3-6
	116491454_18-12-2021_00-22-46.sb3-19
	201406635_18-12-2021_08-22-26.sb3-12
	484078902_18-12-2021_02-58-59.sb3-11
	500421058_18-12-2021_02-20-55.sb3-4
	63476480_16-12-2021_21-37-18.sb3-5
	169332182_18-12-2021_01-10-08.sb3-15
	443799012_06-08-2021_00-37-36.sb3-14
	181364872_18-12-2021_03-49-37.sb3-11
	418924306_16-12-2021_21-06-56.sb3-8
	484078902_18-12-2021_02-58-59.sb3-12
	347842012_18-12-2021_00-19-02.sb3-19
	478797222_17-12-2021_22-44-49.sb3-17
	347842012_18-12-2021_00-19-02.sb3-11
	206806888_16-12-2021_21-41-29.sb3-20
	443799012_06-08-2021_00-37-36.sb3-4
	137838734_18-12-2021_01-46-55.sb3-4
	368265799_17-12-2021_23-10-16.sb3-12
	544350500_17-12-2021_23-13-08.sb3-8
	544350500_17-12-2021_23-13-08.sb3-7
	443799012_06-08-2021_00-37-36.sb3-15
	31113926_18-12-2021_02-53-30.sb3-11
	464031909_18-12-2021_04-31-10.sb3-16
	188149848_17-12-2021_23-04-29.sb3-16
	368265799_17-12-2021_23-10-16.sb3-4
	66146572_16-12-2021_20-09-49.sb3-9
	100725592_18-12-2021_03-55-51.sb3-20
	63476480_16-12-2021_21-37-18.sb3-18
	70591520_18-12-2021_00-55-15.sb3-17
	411020573_16-12-2021_21-35-32.sb3-8
	21590791_18-12-2021_04-30-42.sb3-6
	411020573_16-12-2021_21-35-32.sb3-9
	351793769_16-12-2021_20-07-10.sb3-8
	412737809_18-12-2021_04-51-01.sb3-15
	21590791_18-12-2021_04-30-42.sb3-9
	314731988_18-12-2021_02-24-13.sb3-8
	26999060_18-12-2021_00-36-48.sb3-9
	183908204_18-12-2021_03-41-27.sb3-19
	178966496_17-12-2021_23-41-37.sb3-2
	344536121_18-12-2021_01-08-38.sb3-18
	313245826_18-12-2021_01-26-26.sb3-1
	313245826_18-12-2021_01-26-26.sb3-11
	22594737_18-12-2021_01-09-48.sb3-10
	116491454_18-12-2021_00-22-46.sb3-6
	100725592_18-12-2021_03-55-51.sb3-14
	70591520_18-12-2021_00-55-15.sb3-11
	18284398_17-12-2021_22-20-38.sb3-4
	149572836_18-12-2021_01-18-51.sb3-14
	100725592_18-12-2021_03-55-51.sb3-11
	57645002_18-12-2021_00-30-46.sb3-20
	323172161_18-12-2021_01-43-01.sb3-14
	497115703_18-12-2021_00-22-58.sb3-12
	323172161_18-12-2021_01-43-01.sb3-1
	344536121_18-12-2021_01-08-38.sb3-12
	228638632_18-12-2021_01-40-15.sb3-6
	443799012_06-08-2021_00-37-36.sb3-17
	201406635_18-12-2021_08-22-26.sb3-7
	412737809_18-12-2021_04-51-01.sb3-1
	63476480_16-12-2021_21-37-18.sb3-14
	201406635_18-12-2021_08-22-26.sb3-4
	146120846_18-12-2021_00-48-54.sb3-1
	395514671_16-12-2021_21-19-34.sb3-15
	154426128_18-12-2021_00-23-57.sb3-12
	587645473_18-12-2021_05-06-03.sb3-8
	216197848_18-12-2021_05-43-32.sb3-3
	154426128_18-12-2021_00-23-57.sb3-10
	440323716_17-12-2021_23-39-23.sb3-6
	188149848_17-12-2021_23-04-29.sb3-11
	74287684_18-12-2021_03-41-44.sb3-12
	500421058_18-12-2021_02-20-55.sb3-7
	357588556_18-12-2021_00-10-11.sb3-5
	112008562_17-12-2021_23-14-51.sb3-10
	587645473_18-12-2021_05-06-03.sb3-2
	116491454_18-12-2021_00-22-46.sb3-15
	314731988_18-12-2021_02-24-13.sb3-12
	587645473_18-12-2021_05-06-03.sb3-17
	347842012_18-12-2021_00-19-02.sb3-18
	57645002_18-12-2021_00-30-46.sb3-17
	612229554_17-12-2021_23-06-58.sb3-7
	484078902_18-12-2021_02-58-59.sb3-10
	492378103_17-12-2021_22-30-19.sb3-18
	103676705_16-12-2021_20-05-31.sb3-16
	137838734_18-12-2021_01-46-55.sb3-18
	174934840_17-12-2021_21-56-11.sb3-2
	42669374_18-12-2021_01-16-27.sb3-11
	253099685_18-12-2021_08-44-50.sb3-1
	531663489_13-08-2021_19-54-00.sb3-7
	531663489_13-08-2021_19-54-00.sb3-9
	440323716_17-12-2021_23-39-23.sb3-11
	373884927_18-12-2021_05-17-07.sb3-8
	103137194_16-12-2021_21-06-16.sb3-16
	31113926_18-12-2021_02-53-30.sb3-9
	18284398_17-12-2021_22-20-38.sb3-6
	58008884_18-12-2021_01-17-58.sb3-15
	323172161_18-12-2021_01-43-01.sb3-6
	214248816_17-12-2021_22-27-12.sb3-4
	112008562_17-12-2021_23-14-51.sb3-8
	373884927_18-12-2021_05-17-07.sb3-11
	181364872_18-12-2021_03-49-37.sb3-12
	396716007_17-12-2021_23-03-37.sb3-6
	411020573_16-12-2021_21-35-32.sb3-13
	370105959_16-12-2021_21-52-42.sb3-16
	74287684_18-12-2021_03-41-44.sb3-13
	385773650_18-12-2021_01-08-03.sb3-17
	181364872_18-12-2021_03-49-37.sb3-1
	121424480_18-12-2021_03-49-34.sb3-6
	160824427_18-12-2021_01-52-08.sb3-8
	66146572_16-12-2021_20-09-49.sb3-4
	103676705_16-12-2021_20-05-31.sb3-10
	442822954_17-12-2021_23-40-04.sb3-5
	201406635_18-12-2021_08-22-26.sb3-5
	394122755_17-12-2021_22-21-34.sb3-6
	121555506_16-12-2021_20-05-10.sb3-5
	412737809_18-12-2021_04-51-01.sb3-4
	438797673_18-12-2021_01-45-37.sb3-2
	416617717_18-12-2021_03-17-32.sb3-6
	418924306_16-12-2021_21-06-56.sb3-19
	535869509_17-12-2021_23-26-31.sb3-1
	313245826_18-12-2021_01-26-26.sb3-8
	2345919_17-12-2021_22-44-43.sb3-20
	314731988_18-12-2021_02-24-13.sb3-16
	106645017_17-12-2021_22-27-56.sb3-6
	189659114_18-12-2021_02-50-47.sb3-15
	112008562_17-12-2021_23-14-51.sb3-9
	370105959_16-12-2021_21-52-42.sb3-13
	149572836_18-12-2021_01-18-51.sb3-19
	116491454_18-12-2021_00-22-46.sb3-16
	66146572_16-12-2021_20-09-49.sb3-11
	216197848_18-12-2021_05-43-32.sb3-17
	612229554_17-12-2021_23-06-58.sb3-4
	484078902_18-12-2021_02-58-59.sb3-3
	364348591_17-12-2021_23-09-32.sb3-15
	313245826_18-12-2021_01-26-26.sb3-15
	121424480_18-12-2021_03-49-34.sb3-3
	103676705_16-12-2021_20-05-31.sb3-14
	17209672_18-12-2021_00-33-46.sb3-8
	312283715_18-12-2021_05-29-54.sb3-20
	368265799_17-12-2021_23-10-16.sb3-2
	63476480_16-12-2021_21-37-18.sb3-2
	18284398_17-12-2021_22-20-38.sb3-14
	70591520_18-12-2021_00-55-15.sb3-10
	396716007_17-12-2021_23-03-37.sb3-7
	396716007_17-12-2021_23-03-37.sb3-18
	411020573_16-12-2021_21-35-32.sb3-15
	395289728_18-12-2021_04-11-53.sb3-15
	10015060_18-12-2021_00-09-41.sb3-14
	21590791_18-12-2021_04-30-42.sb3-2
	416617717_18-12-2021_03-17-32.sb3-11
	418924306_16-12-2021_21-06-56.sb3-2
	292708593_18-12-2021_01-35-21.sb3-3
	313916295_17-12-2021_22-23-06.sb3-4
	214248816_17-12-2021_22-27-12.sb3-6
	497115703_18-12-2021_00-22-58.sb3-7
	612229554_17-12-2021_23-06-58.sb3-1
	416617717_18-12-2021_03-17-32.sb3-4
	160824427_18-12-2021_01-52-08.sb3-5
	121424480_18-12-2021_03-49-34.sb3-11
	484078902_18-12-2021_02-58-59.sb3-15
	146120846_18-12-2021_00-48-54.sb3-20
	418924306_16-12-2021_21-06-56.sb3-12
	347842012_18-12-2021_00-19-02.sb3-14
	411020573_16-12-2021_21-35-32.sb3-14
	497115703_18-12-2021_00-22-58.sb3-18
	478797222_17-12-2021_22-44-49.sb3-15
	112008562_17-12-2021_23-14-51.sb3-1
	206806888_16-12-2021_21-41-29.sb3-10
	484078902_18-12-2021_02-58-59.sb3-13
	2345919_17-12-2021_22-44-43.sb3-18
	314731988_18-12-2021_02-24-13.sb3-10
	214248816_17-12-2021_22-27-12.sb3-20
	344536121_18-12-2021_01-08-38.sb3-6
	178966496_17-12-2021_23-41-37.sb3-8
	440323716_17-12-2021_23-39-23.sb3-8
	506378682_16-12-2021_21-10-15.sb3-7
	253099685_18-12-2021_08-44-50.sb3-6
	385773650_18-12-2021_01-08-03.sb3-8
	396716007_17-12-2021_23-03-37.sb3-16
	500421058_18-12-2021_02-20-55.sb3-18
	18284398_17-12-2021_22-20-38.sb3-11
	116491454_18-12-2021_00-22-46.sb3-14
	137838734_18-12-2021_01-46-55.sb3-15
	216197848_18-12-2021_05-43-32.sb3-16
	357390177_17-12-2021_22-38-30.sb3-17
	418924306_16-12-2021_21-06-56.sb3-5
	464031909_18-12-2021_04-31-10.sb3-17
	323172161_18-12-2021_01-43-01.sb3-13
	313245826_18-12-2021_01-26-26.sb3-6
	42669374_18-12-2021_01-16-27.sb3-17
	169332182_18-12-2021_01-10-08.sb3-20
	484078902_18-12-2021_02-58-59.sb3-18
	116491454_18-12-2021_00-22-46.sb3-4
	464031909_18-12-2021_04-31-10.sb3-15
	395514671_16-12-2021_21-19-34.sb3-13
	443799012_06-08-2021_00-37-36.sb3-3
	484078902_18-12-2021_02-58-59.sb3-20
	154426128_18-12-2021_00-23-57.sb3-13
	314731988_18-12-2021_02-24-13.sb3-2
	116491454_18-12-2021_00-22-46.sb3-8
	214248816_17-12-2021_22-27-12.sb3-12
	292708593_18-12-2021_01-35-21.sb3-8
	412737809_18-12-2021_04-51-01.sb3-9
	385773650_18-12-2021_01-08-03.sb3-6
	42669374_18-12-2021_01-16-27.sb3-14
	31113926_18-12-2021_02-53-30.sb3-16
	385773650_18-12-2021_01-08-03.sb3-15
	531663489_13-08-2021_19-54-00.sb3-11
	347842012_18-12-2021_00-19-02.sb3-6
	183908204_18-12-2021_03-41-27.sb3-3
	351793769_16-12-2021_20-07-10.sb3-18
	497115703_18-12-2021_00-22-58.sb3-15
	531663489_13-08-2021_19-54-00.sb3-12
	206806888_16-12-2021_21-41-29.sb3-3
	396716007_17-12-2021_23-03-37.sb3-12
	464031909_18-12-2021_04-31-10.sb3-11
	416617717_18-12-2021_03-17-32.sb3-17
	103137194_16-12-2021_21-06-16.sb3-13
	323172161_18-12-2021_01-43-01.sb3-17
	21590791_18-12-2021_04-30-42.sb3-7
	385773650_18-12-2021_01-08-03.sb3-10
	178966496_17-12-2021_23-41-37.sb3-13
	216197848_18-12-2021_05-43-32.sb3-20
	351793769_16-12-2021_20-07-10.sb3-3
	292708593_18-12-2021_01-35-21.sb3-12
	587645473_18-12-2021_05-06-03.sb3-10
	188149848_17-12-2021_23-04-29.sb3-2
	292708593_18-12-2021_01-35-21.sb3-18
	497115703_18-12-2021_00-22-58.sb3-11
	411020573_16-12-2021_21-35-32.sb3-17
	440323716_17-12-2021_23-39-23.sb3-3
	356286226_17-12-2021_22-20-29.sb3-14
	21590791_18-12-2021_04-30-42.sb3-17
	18284398_17-12-2021_22-20-38.sb3-3
	395514671_16-12-2021_21-19-34.sb3-7
	214248816_17-12-2021_22-27-12.sb3-2
	216197848_18-12-2021_05-43-32.sb3-18
	484078902_18-12-2021_02-58-59.sb3-6
	531663489_13-08-2021_19-54-00.sb3-8
	135170508_16-12-2021_20-14-50.sb3-15
	103676705_16-12-2021_20-05-31.sb3-2
	385773650_18-12-2021_01-08-03.sb3-13
	253099685_18-12-2021_08-44-50.sb3-9
	496814696_18-12-2021_03-44-28.sb3-15
	416617717_18-12-2021_03-17-32.sb3-20
	169332182_18-12-2021_01-10-08.sb3-12
	18284398_17-12-2021_22-20-38.sb3-2
	531663489_13-08-2021_19-54-00.sb3-19
	373884927_18-12-2021_05-17-07.sb3-14
	411020573_16-12-2021_21-35-32.sb3-18
	395514671_16-12-2021_21-19-34.sb3-3
	37523030_17-12-2021_22-23-13.sb3-14
	57645002_18-12-2021_00-30-46.sb3-18
	100725592_18-12-2021_03-55-51.sb3-10
	253099685_18-12-2021_08-44-50.sb3-2
	587645473_18-12-2021_05-06-03.sb3-13
	442822954_17-12-2021_23-40-04.sb3-11
	121424480_18-12-2021_03-49-34.sb3-19
	442822954_17-12-2021_23-40-04.sb3-2
	484078902_18-12-2021_02-58-59.sb3-1
	587645473_18-12-2021_05-06-03.sb3-3
	214248816_17-12-2021_22-27-12.sb3-8
	395514671_16-12-2021_21-19-34.sb3-17
	416617717_18-12-2021_03-17-32.sb3-16
	535869509_17-12-2021_23-26-31.sb3-10
	37523030_17-12-2021_22-23-13.sb3-19
	535869509_17-12-2021_23-26-31.sb3-18
	189659114_18-12-2021_02-50-47.sb3-7
	189659114_18-12-2021_02-50-47.sb3-9
	154426128_18-12-2021_00-23-57.sb3-19
	63476480_16-12-2021_21-37-18.sb3-20
	313245826_18-12-2021_01-26-26.sb3-16
	253099685_18-12-2021_08-44-50.sb3-17
	587645473_18-12-2021_05-06-03.sb3-7
	201406635_18-12-2021_08-22-26.sb3-18
	112008562_17-12-2021_23-14-51.sb3-16
	443799012_06-08-2021_00-37-36.sb3-12
	112008562_17-12-2021_23-14-51.sb3-14
	186687335_18-12-2021_05-07-17.sb3-20
	70591520_18-12-2021_00-55-15.sb3-2
	201406635_18-12-2021_08-22-26.sb3-19
	214248816_17-12-2021_22-27-12.sb3-13
	351793769_16-12-2021_20-07-10.sb3-13
	492378103_17-12-2021_22-30-19.sb3-6
	22594737_18-12-2021_01-09-48.sb3-15
	373884927_18-12-2021_05-17-07.sb3-15
	313245826_18-12-2021_01-26-26.sb3-13
	116491454_18-12-2021_00-22-46.sb3-1
	440323716_17-12-2021_23-39-23.sb3-12
	188149848_17-12-2021_23-04-29.sb3-15
	394122755_17-12-2021_22-21-34.sb3-8
	347842012_18-12-2021_00-19-02.sb3-9
	394122755_17-12-2021_22-21-34.sb3-3
	398527778_18-12-2021_05-11-43.sb3-12
	100725592_18-12-2021_03-55-51.sb3-6
	121424480_18-12-2021_03-49-34.sb3-13
	484078902_18-12-2021_02-58-59.sb3-8
	347842012_18-12-2021_00-19-02.sb3-17
	219529953_18-12-2021_03-54-30.sb3-9
	500421058_18-12-2021_02-20-55.sb3-11
	313916295_17-12-2021_22-23-06.sb3-16
	464031909_18-12-2021_04-31-10.sb3-7
	146120846_18-12-2021_00-48-54.sb3-2
	186687335_18-12-2021_05-07-17.sb3-17
	438797673_18-12-2021_01-45-37.sb3-6
	18284398_17-12-2021_22-20-38.sb3-1
	535869509_17-12-2021_23-26-31.sb3-20
	57645002_18-12-2021_00-30-46.sb3-10
	292708593_18-12-2021_01-35-21.sb3-15
	497115703_18-12-2021_00-22-58.sb3-5
	484078902_18-12-2021_02-58-59.sb3-7
	103676705_16-12-2021_20-05-31.sb3-15
	347842012_18-12-2021_00-19-02.sb3-1
	146120846_18-12-2021_00-48-54.sb3-15
	356286226_17-12-2021_22-20-29.sb3-3
	500421058_18-12-2021_02-20-55.sb3-6
	116491454_18-12-2021_00-22-46.sb3-18
	74287684_18-12-2021_03-41-44.sb3-2
	201406635_18-12-2021_08-22-26.sb3-13
	531663489_13-08-2021_19-54-00.sb3-1
	137838734_18-12-2021_01-46-55.sb3-3
	137838734_18-12-2021_01-46-55.sb3-5
	178966496_17-12-2021_23-41-37.sb3-12
	213383034_17-12-2021_21-50-08.sb3-5
	63476480_16-12-2021_21-37-18.sb3-6
	66146572_16-12-2021_20-09-49.sb3-7
	100725592_18-12-2021_03-55-51.sb3-2
	357390177_17-12-2021_22-38-30.sb3-10
	357588556_18-12-2021_00-10-11.sb3-19
	206806888_16-12-2021_21-41-29.sb3-16
	100725592_18-12-2021_03-55-51.sb3-4
	373884927_18-12-2021_05-17-07.sb3-13
	164753122_17-12-2021_22-28-00.sb3-3
	351793769_16-12-2021_20-07-10.sb3-10
	312283715_18-12-2021_05-29-54.sb3-10
	188149848_17-12-2021_23-04-29.sb3-7
	484078902_18-12-2021_02-58-59.sb3-19
	137838734_18-12-2021_01-46-55.sb3-6
	2345919_17-12-2021_22-44-43.sb3-15
	186687335_18-12-2021_05-07-17.sb3-4
	18284398_17-12-2021_22-20-38.sb3-10
	177260519_17-12-2021_23-49-29.sb3-1
	314731988_18-12-2021_02-24-13.sb3-9
	368265799_17-12-2021_23-10-16.sb3-3
	484078902_18-12-2021_02-58-59.sb3-5
	326593029_18-12-2021_01-08-47.sb3-5
	442822954_17-12-2021_23-40-04.sb3-17
	137828232_18-12-2021_03-37-52.sb3-20
	313245826_18-12-2021_01-26-26.sb3-5
	286438787_18-12-2021_00-56-46.sb3-12
	216197848_18-12-2021_05-43-32.sb3-8
	385773650_18-12-2021_01-08-03.sb3-2
	443799012_06-08-2021_00-37-36.sb3-19
	206806888_16-12-2021_21-41-29.sb3-18
	347842012_18-12-2021_00-19-02.sb3-16
	74287684_18-12-2021_03-41-44.sb3-8
	496814696_18-12-2021_03-44-28.sb3-3
	347842012_18-12-2021_00-19-02.sb3-4
	188149848_17-12-2021_23-04-29.sb3-17
	186687335_18-12-2021_05-07-17.sb3-19
	612229554_17-12-2021_23-06-58.sb3-17
	396716007_17-12-2021_23-03-37.sb3-3
	416617717_18-12-2021_03-17-32.sb3-1
	214248816_17-12-2021_22-27-12.sb3-17
	492290740_18-12-2021_02-57-22.sb3-11
	443799012_06-08-2021_00-37-36.sb3-9
	323172161_18-12-2021_01-43-01.sb3-16
	357588556_18-12-2021_00-10-11.sb3-2
	468547907_16-12-2021_21-35-39.sb3-17
	411020573_16-12-2021_21-35-32.sb3-10
	186687335_18-12-2021_05-07-17.sb3-14
	313916295_17-12-2021_22-23-06.sb3-12
	312283715_18-12-2021_05-29-54.sb3-4
	31113926_18-12-2021_02-53-30.sb3-5
	146120846_18-12-2021_00-48-54.sb3-8
	357390177_17-12-2021_22-38-30.sb3-3
	206806888_16-12-2021_21-41-29.sb3-19
	395514671_16-12-2021_21-19-34.sb3-14
	2345919_17-12-2021_22-44-43.sb3-3
	440323716_17-12-2021_23-39-23.sb3-1
	103676705_16-12-2021_20-05-31.sb3-1
	416617717_18-12-2021_03-17-32.sb3-2
	492290740_18-12-2021_02-57-22.sb3-7
	103676705_16-12-2021_20-05-31.sb3-8
	189057541_17-12-2021_21-58-03.sb3-9
	531663489_13-08-2021_19-54-00.sb3-6
	253099685_18-12-2021_08-44-50.sb3-16
	100725592_18-12-2021_03-55-51.sb3-17
	464031909_18-12-2021_04-31-10.sb3-12
	146120846_18-12-2021_00-48-54.sb3-16
	370105959_16-12-2021_21-52-42.sb3-1
	313916295_17-12-2021_22-23-06.sb3-10
	587645473_18-12-2021_05-06-03.sb3-11
	253099685_18-12-2021_08-44-50.sb3-5
	323172161_18-12-2021_01-43-01.sb3-3
	57645002_18-12-2021_00-30-46.sb3-15
	492290740_18-12-2021_02-57-22.sb3-9
	396716007_17-12-2021_23-03-37.sb3-5
	253099685_18-12-2021_08-44-50.sb3-4
	216197848_18-12-2021_05-43-32.sb3-13
	174934840_17-12-2021_21-56-11.sb3-9
	411020573_16-12-2021_21-35-32.sb3-7
	178966496_17-12-2021_23-41-37.sb3-11
	544350500_17-12-2021_23-13-08.sb3-13
	612229554_17-12-2021_23-06-58.sb3-5
	312283715_18-12-2021_05-29-54.sb3-6
	146120846_18-12-2021_00-48-54.sb3-13
	398527778_18-12-2021_05-11-43.sb3-19
	121424480_18-12-2021_03-49-34.sb3-9
	209070554_18-12-2021_04-29-40.sb3-9
	42669374_18-12-2021_01-16-27.sb3-18
	103676705_16-12-2021_20-05-31.sb3-19
	368265799_17-12-2021_23-10-16.sb3-10
	174934840_17-12-2021_21-56-11.sb3-7
	494072759_17-12-2021_23-14-15.sb3-17
	394122755_17-12-2021_22-21-34.sb3-17
	443799012_06-08-2021_00-37-36.sb3-13
	314731988_18-12-2021_02-24-13.sb3-4
	74287684_18-12-2021_03-41-44.sb3-11
	497115703_18-12-2021_00-22-58.sb3-1
	186687335_18-12-2021_05-07-17.sb3-15
	357588556_18-12-2021_00-10-11.sb3-18
	416617717_18-12-2021_03-17-32.sb3-7
	253099685_18-12-2021_08-44-50.sb3-10
	587645473_18-12-2021_05-06-03.sb3-15
	66146572_16-12-2021_20-09-49.sb3-16
	416617717_18-12-2021_03-17-32.sb3-19
	116491454_18-12-2021_00-22-46.sb3-5
	411020573_16-12-2021_21-35-32.sb3-4
	492378103_17-12-2021_22-30-19.sb3-7
	464031909_18-12-2021_04-31-10.sb3-3
	442822954_17-12-2021_23-40-04.sb3-10
	103676705_16-12-2021_20-05-31.sb3-11
	370105959_16-12-2021_21-52-42.sb3-7
	57645002_18-12-2021_00-30-46.sb3-5
	484078902_18-12-2021_02-58-59.sb3-16
	74287684_18-12-2021_03-41-44.sb3-18
	494072759_17-12-2021_23-14-15.sb3-18
	186687335_18-12-2021_05-07-17.sb3-7
	535869509_17-12-2021_23-26-31.sb3-4
	385773650_18-12-2021_01-08-03.sb3-18
	116491454_18-12-2021_00-22-46.sb3-7
	228638632_18-12-2021_01-40-15.sb3-12
	42669374_18-12-2021_01-16-27.sb3-5
	160824427_18-12-2021_01-52-08.sb3-13
	411020573_16-12-2021_21-35-32.sb3-6
	112008562_17-12-2021_23-14-51.sb3-18
	186687335_18-12-2021_05-07-17.sb3-16
	137838734_18-12-2021_01-46-55.sb3-7
	323172161_18-12-2021_01-43-01.sb3-7
	253099685_18-12-2021_08-44-50.sb3-15
	385773650_18-12-2021_01-08-03.sb3-9
	173918262_16-12-2021_21-08-27.sb3-12
	201406635_18-12-2021_08-22-26.sb3-2
	416617717_18-12-2021_03-17-32.sb3-12
	395289728_18-12-2021_04-11-53.sb3-9
	395514671_16-12-2021_21-19-34.sb3-8
	164753122_17-12-2021_22-28-00.sb3-5
	2345919_17-12-2021_22-44-43.sb3-1
	70591520_18-12-2021_00-55-15.sb3-13
	587645473_18-12-2021_05-06-03.sb3-9
	464031909_18-12-2021_04-31-10.sb3-20
	116491454_18-12-2021_00-22-46.sb3-3
	438797673_18-12-2021_01-45-37.sb3-1
	37523030_17-12-2021_22-23-13.sb3-3
	395514671_16-12-2021_21-19-34.sb3-12
	370105959_16-12-2021_21-52-42.sb3-17
	146120846_18-12-2021_00-48-54.sb3-9
	416617717_18-12-2021_03-17-32.sb3-3
	37523030_17-12-2021_22-23-13.sb3-8
	116491454_18-12-2021_00-22-46.sb3-17
	253099685_18-12-2021_08-44-50.sb3-12
	587645473_18-12-2021_05-06-03.sb3-4
	137838734_18-12-2021_01-46-55.sb3-17
	206806888_16-12-2021_21-41-29.sb3-13
	178966496_17-12-2021_23-41-37.sb3-9
	173918262_16-12-2021_21-08-27.sb3-15
	385773650_18-12-2021_01-08-03.sb3-3
	66146572_16-12-2021_20-09-49.sb3-3
	22594737_18-12-2021_01-09-48.sb3-18
	137838734_18-12-2021_01-46-55.sb3-19
	188149848_17-12-2021_23-04-29.sb3-20
	394122755_17-12-2021_22-21-34.sb3-12
	292708593_18-12-2021_01-35-21.sb3-17
	587645473_18-12-2021_05-06-03.sb3-6
	484078902_18-12-2021_02-58-59.sb3-9
	412737809_18-12-2021_04-51-01.sb3-8
	18284398_17-12-2021_22-20-38.sb3-19
	112008562_17-12-2021_23-14-51.sb3-19
	357390177_17-12-2021_22-38-30.sb3-14
	357588556_18-12-2021_00-10-11.sb3-11
	70591520_18-12-2021_00-55-15.sb3-18
	160824427_18-12-2021_01-52-08.sb3-15
	531663489_13-08-2021_19-54-00.sb3-13
	181364872_18-12-2021_03-49-37.sb3-6
	31113926_18-12-2021_02-53-30.sb3-12
	214248816_17-12-2021_22-27-12.sb3-18
	112008562_17-12-2021_23-14-51.sb3-2
	323172161_18-12-2021_01-43-01.sb3-18
	323172161_18-12-2021_01-43-01.sb3-9
	121424480_18-12-2021_03-49-34.sb3-5
	31113926_18-12-2021_02-53-30.sb3-13
	531663489_13-08-2021_19-54-00.sb3-3
	228638632_18-12-2021_01-40-15.sb3-7
	169332182_18-12-2021_01-10-08.sb3-9
	357588556_18-12-2021_00-10-11.sb3-13
	103676705_16-12-2021_20-05-31.sb3-7
	178966496_17-12-2021_23-41-37.sb3-15
	612229554_17-12-2021_23-06-58.sb3-8
	201406635_18-12-2021_08-22-26.sb3-8
	18284398_17-12-2021_22-20-38.sb3-18
	22594737_18-12-2021_01-09-48.sb3-16
	160824427_18-12-2021_01-52-08.sb3-17
	103676705_16-12-2021_20-05-31.sb3-12
	492378103_17-12-2021_22-30-19.sb3-12
	357390177_17-12-2021_22-38-30.sb3-1
	357588556_18-12-2021_00-10-11.sb3-15
	492290740_18-12-2021_02-57-22.sb3-15
	17209672_18-12-2021_00-33-46.sb3-16
	492378103_17-12-2021_22-30-19.sb3-4
	146120846_18-12-2021_00-48-54.sb3-7
	357588556_18-12-2021_00-10-11.sb3-3
	440323716_17-12-2021_23-39-23.sb3-20
	373884927_18-12-2021_05-17-07.sb3-19
	112008562_17-12-2021_23-14-51.sb3-6
	149572836_18-12-2021_01-18-51.sb3-13
	612229554_17-12-2021_23-06-58.sb3-10
	74287684_18-12-2021_03-41-44.sb3-19
	177260519_17-12-2021_23-49-29.sb3-20
	149572836_18-12-2021_01-18-51.sb3-6
	535869509_17-12-2021_23-26-31.sb3-19
	474641026_18-12-2021_01-19-00.sb3-9
	121424480_18-12-2021_03-49-34.sb3-20
	100725592_18-12-2021_03-55-51.sb3-9
	100725592_18-12-2021_03-55-51.sb3-8
	178966496_17-12-2021_23-41-37.sb3-14
	214248816_17-12-2021_22-27-12.sb3-10
	373884927_18-12-2021_05-17-07.sb3-2
	442822954_17-12-2021_23-40-04.sb3-12
	186687335_18-12-2021_05-07-17.sb3-6
	149572836_18-12-2021_01-18-51.sb3-9
	66146572_16-12-2021_20-09-49.sb3-10
	214248816_17-12-2021_22-27-12.sb3-5
	357588556_18-12-2021_00-10-11.sb3-1
	31113926_18-12-2021_02-53-30.sb3-8
	253099685_18-12-2021_08-44-50.sb3-13
	544350500_17-12-2021_23-13-08.sb3-19
	312283715_18-12-2021_05-29-54.sb3-2
	137838734_18-12-2021_01-46-55.sb3-9
	31113926_18-12-2021_02-53-30.sb3-4
	612229554_17-12-2021_23-06-58.sb3-18
	544350500_17-12-2021_23-13-08.sb3-14
	370105959_16-12-2021_21-52-42.sb3-11
	284032104_18-12-2021_01-49-41.sb3-18
	214248816_17-12-2021_22-27-12.sb3-15
	116491454_18-12-2021_00-22-46.sb3-2
	284032104_18-12-2021_01-49-41.sb3-14
	442822954_17-12-2021_23-40-04.sb3-7
	201406635_18-12-2021_08-22-26.sb3-1
	412737809_18-12-2021_04-51-01.sb3-6
	103676705_16-12-2021_20-05-31.sb3-6
	103676705_16-12-2021_20-05-31.sb3-17
	216197848_18-12-2021_05-43-32.sb3-11
	149572836_18-12-2021_01-18-51.sb3-8
	496814696_18-12-2021_03-44-28.sb3-6
	188149848_17-12-2021_23-04-29.sb3-8
	18284398_17-12-2021_22-20-38.sb3-5
	612229554_17-12-2021_23-06-58.sb3-9
	357588556_18-12-2021_00-10-11.sb3-6
	137838734_18-12-2021_01-46-55.sb3-20
	347842012_18-12-2021_00-19-02.sb3-3
	100725592_18-12-2021_03-55-51.sb3-19
	313245826_18-12-2021_01-26-26.sb3-3
	284032104_18-12-2021_01-49-41.sb3-5
	313245826_18-12-2021_01-26-26.sb3-7
	100725592_18-12-2021_03-55-51.sb3-12
	531663489_13-08-2021_19-54-00.sb3-18
	442822954_17-12-2021_23-40-04.sb3-15
	206806888_16-12-2021_21-41-29.sb3-11
	100725592_18-12-2021_03-55-51.sb3-16
	398527778_18-12-2021_05-11-43.sb3-7
	323172161_18-12-2021_01-43-01.sb3-15
	510460438_18-12-2021_01-16-16.sb3-12
	63476480_16-12-2021_21-37-18.sb3-9
	326593029_18-12-2021_01-08-47.sb3-16
	500421058_18-12-2021_02-20-55.sb3-2
	370105959_16-12-2021_21-52-42.sb3-15
	440323716_17-12-2021_23-39-23.sb3-19
	411020573_16-12-2021_21-35-32.sb3-2
	214248816_17-12-2021_22-27-12.sb3-14
	531663489_13-08-2021_19-54-00.sb3-17
	18284398_17-12-2021_22-20-38.sb3-9
	314731988_18-12-2021_02-24-13.sb3-6
	410406096_17-12-2021_23-42-06.sb3-12
	146120846_18-12-2021_00-48-54.sb3-5
	103676705_16-12-2021_20-05-31.sb3-9
	396716007_17-12-2021_23-03-37.sb3-9
	214248816_17-12-2021_22-27-12.sb3-3
	411020573_16-12-2021_21-35-32.sb3-12
	178966496_17-12-2021_23-41-37.sb3-19
	440323716_17-12-2021_23-39-23.sb3-2
	18284398_17-12-2021_22-20-38.sb3-8
	112008562_17-12-2021_23-14-51.sb3-3
	116491454_18-12-2021_00-22-46.sb3-13
	214248816_17-12-2021_22-27-12.sb3-19
	253099685_18-12-2021_08-44-50.sb3-8
	357588556_18-12-2021_00-10-11.sb3-4
	112008562_17-12-2021_23-14-51.sb3-17
	464031909_18-12-2021_04-31-10.sb3-2
	121424480_18-12-2021_03-49-34.sb3-15
	206806888_16-12-2021_21-41-29.sb3-8
	356286226_17-12-2021_22-20-29.sb3-11
	357588556_18-12-2021_00-10-11.sb3-16
	201406635_18-12-2021_08-22-26.sb3-6
	612229554_17-12-2021_23-06-58.sb3-20
	169332182_18-12-2021_01-10-08.sb3-6
	357390177_17-12-2021_22-38-30.sb3-12
	253099685_18-12-2021_08-44-50.sb3-3
	351793769_16-12-2021_20-07-10.sb3-17
	357588556_18-12-2021_00-10-11.sb3-7
	160824427_18-12-2021_01-52-08.sb3-20
	100725592_18-12-2021_03-55-51.sb3-1
	16586232_16-12-2021_20-05-24.sb3-18
	368265799_17-12-2021_23-10-16.sb3-18
	587645473_18-12-2021_05-06-03.sb3-14
	531663489_13-08-2021_19-54-00.sb3-14
	531663489_13-08-2021_19-54-00.sb3-10
	74287684_18-12-2021_03-41-44.sb3-15
	347842012_18-12-2021_00-19-02.sb3-8
	201406635_18-12-2021_08-22-26.sb3-10
	169332182_18-12-2021_01-10-08.sb3-4
	112008562_17-12-2021_23-14-51.sb3-13
	160824427_18-12-2021_01-52-08.sb3-10
	2345919_17-12-2021_22-44-43.sb3-16
	112008562_17-12-2021_23-14-51.sb3-4
	443799012_06-08-2021_00-37-36.sb3-5
	116491454_18-12-2021_00-22-46.sb3-9
	10015060_18-12-2021_00-09-41.sb3-12
	100725592_18-12-2021_03-55-51.sb3-7
	201406635_18-12-2021_08-22-26.sb3-15
	66146572_16-12-2021_20-09-49.sb3-15
	464031909_18-12-2021_04-31-10.sb3-14
	178966496_17-12-2021_23-41-37.sb3-20
	31113926_18-12-2021_02-53-30.sb3-6
	314731988_18-12-2021_02-24-13.sb3-11
	377987323_18-12-2021_02-11-42.sb3-1
	191293253_17-12-2021_21-55-47.sb3-12
	368265799_17-12-2021_23-10-16.sb3-8
	66146572_16-12-2021_20-09-49.sb3-19
	103137194_16-12-2021_21-06-16.sb3-12
	373884927_18-12-2021_05-17-07.sb3-6
	587645473_18-12-2021_05-06-03.sb3-20
	412737809_18-12-2021_04-51-01.sb3-20
	451350644_18-12-2021_02-06-14.sb3-6
	394122755_17-12-2021_22-21-34.sb3-7
	112008562_17-12-2021_23-14-51.sb3-15
	412737809_18-12-2021_04-51-01.sb3-12
	336338957_16-12-2021_20-16-43.sb3-16
	326593029_18-12-2021_01-08-47.sb3-11
	121424480_18-12-2021_03-49-34.sb3-1
	154426128_18-12-2021_00-23-57.sb3-14
	347842012_18-12-2021_00-19-02.sb3-10
	395514671_16-12-2021_21-19-34.sb3-5
	253099685_18-12-2021_08-44-50.sb3-11
	17209672_18-12-2021_00-33-46.sb3-14
	357588556_18-12-2021_00-10-11.sb3-10
	500421058_18-12-2021_02-20-55.sb3-17
	370105959_16-12-2021_21-52-42.sb3-4
	370105959_16-12-2021_21-52-42.sb3-10
	370105959_16-12-2021_21-52-42.sb3-9
	373884927_18-12-2021_05-17-07.sb3-16
	178966496_17-12-2021_23-41-37.sb3-5
	535869509_17-12-2021_23-26-31.sb3-14
	313245826_18-12-2021_01-26-26.sb3-14
	253099685_18-12-2021_08-44-50.sb3-14
	396716007_17-12-2021_23-03-37.sb3-17
	438797673_18-12-2021_01-45-37.sb3-3
	396716007_17-12-2021_23-03-37.sb3-19
	416617717_18-12-2021_03-17-32.sb3-5
	416617717_18-12-2021_03-17-32.sb3-18
	596102353_18-12-2021_00-54-01.sb3-13
	412737809_18-12-2021_04-51-01.sb3-13
	242559721_17-12-2021_21-45-32.sb3-6
	74287684_18-12-2021_03-41-44.sb3-20
	373884927_18-12-2021_05-17-07.sb3-17
	396716007_17-12-2021_23-03-37.sb3-14
	357588556_18-12-2021_00-10-11.sb3-17
	500421058_18-12-2021_02-20-55.sb3-9
	181364872_18-12-2021_03-49-37.sb3-19
	253099685_18-12-2021_08-44-50.sb3-18
	103676705_16-12-2021_20-05-31.sb3-20
	63476480_16-12-2021_21-37-18.sb3-19
	63476480_16-12-2021_21-37-18.sb3-1
	21590791_18-12-2021_04-30-42.sb3-14
	118590469_18-12-2021_04-59-20.sb3-15
	492290740_18-12-2021_02-57-22.sb3-16
	418924306_16-12-2021_21-06-56.sb3-3
	612229554_17-12-2021_23-06-58.sb3-16
	373884927_18-12-2021_05-17-07.sb3-10
	612229554_17-12-2021_23-06-58.sb3-15
	464031909_18-12-2021_04-31-10.sb3-4
	313916295_17-12-2021_22-23-06.sb3-20
	347842012_18-12-2021_00-19-02.sb3-5
	149572836_18-12-2021_01-18-51.sb3-15
	500421058_18-12-2021_02-20-55.sb3-10
	313245826_18-12-2021_01-26-26.sb3-18
	474641026_18-12-2021_01-19-00.sb3-18
	326593029_18-12-2021_01-08-47.sb3-14
	57645002_18-12-2021_00-30-46.sb3-1
	201406635_18-12-2021_08-22-26.sb3-9
	181364872_18-12-2021_03-49-37.sb3-5
	284032104_18-12-2021_01-49-41.sb3-11
	63476480_16-12-2021_21-37-18.sb3-15
	432201844_18-12-2021_00-55-38.sb3-9
	10016238_18-12-2021_00-08-39.sb3-6
	31113926_18-12-2021_02-53-30.sb3-17
	492378103_17-12-2021_22-30-19.sb3-15
	464031909_18-12-2021_04-31-10.sb3-1
	313245826_18-12-2021_01-26-26.sb3-20
	370105959_16-12-2021_21-52-42.sb3-3
	173918262_16-12-2021_21-08-27.sb3-18
	443799012_06-08-2021_00-37-36.sb3-6
	214248816_17-12-2021_22-27-12.sb3-16
	496814696_18-12-2021_03-44-28.sb3-17
	66146572_16-12-2021_20-09-49.sb3-6
	201406635_18-12-2021_08-22-26.sb3-11
	178966496_17-12-2021_23-41-37.sb3-16
	411020573_16-12-2021_21-35-32.sb3-20
	189659114_18-12-2021_02-50-47.sb3-2
	544350500_17-12-2021_23-13-08.sb3-3
	531663489_13-08-2021_19-54-00.sb3-4
	394122755_17-12-2021_22-21-34.sb3-20
	357390177_17-12-2021_22-38-30.sb3-5
	535869509_17-12-2021_23-26-31.sb3-3
	544350500_17-12-2021_23-13-08.sb3-6
	347842012_18-12-2021_00-19-02.sb3-12
	18284398_17-12-2021_22-20-38.sb3-16
	587645473_18-12-2021_05-06-03.sb3-12
	100725592_18-12-2021_03-55-51.sb3-13
	146120846_18-12-2021_00-48-54.sb3-6
	531663489_13-08-2021_19-54-00.sb3-5
	398527778_18-12-2021_05-11-43.sb3-15
	253099685_18-12-2021_08-44-50.sb3-19
	22594737_18-12-2021_01-09-48.sb3-13
	103676705_16-12-2021_20-05-31.sb3-3
	394122755_17-12-2021_22-21-34.sb3-11
	443799012_06-08-2021_00-37-36.sb3-2
	411020573_16-12-2021_21-35-32.sb3-3
	57645002_18-12-2021_00-30-46.sb3-3
	169332182_18-12-2021_01-10-08.sb3-3
	396716007_17-12-2021_23-03-37.sb3-20
	418924306_16-12-2021_21-06-56.sb3-17
	146120846_18-12-2021_00-48-54.sb3-10
	544350500_17-12-2021_23-13-08.sb3-17
	121424480_18-12-2021_03-49-34.sb3-17
	377987323_18-12-2021_02-11-42.sb3-5
	357588556_18-12-2021_00-10-11.sb3-12
	612229554_17-12-2021_23-06-58.sb3-2
	201406635_18-12-2021_08-22-26.sb3-17
	484078902_18-12-2021_02-58-59.sb3-14
	103137194_16-12-2021_21-06-16.sb3-6
	443799012_06-08-2021_00-37-36.sb3-20
	497115703_18-12-2021_00-22-58.sb3-16
	160824427_18-12-2021_01-52-08.sb3-18
	587645473_18-12-2021_05-06-03.sb3-19
	492378103_17-12-2021_22-30-19.sb3-5
	31113926_18-12-2021_02-53-30.sb3-18
	10015060_18-12-2021_00-09-41.sb3-15
	121424480_18-12-2021_03-49-34.sb3-16
	201406635_18-12-2021_08-22-26.sb3-3
	206806888_16-12-2021_21-41-29.sb3-4
	323172161_18-12-2021_01-43-01.sb3-12
	443799012_06-08-2021_00-37-36.sb3-7
	100725592_18-12-2021_03-55-51.sb3-3
	385773650_18-12-2021_01-08-03.sb3-14
	326593029_18-12-2021_01-08-47.sb3-12
	412737809_18-12-2021_04-51-01.sb3-7
	451350644_18-12-2021_02-06-14.sb3-7
	100725592_18-12-2021_03-55-51.sb3-18
	70591520_18-12-2021_00-55-15.sb3-12
	418924306_16-12-2021_21-06-56.sb3-14
	154264862_16-12-2021_21-42-44.sb3-3
	323172161_18-12-2021_01-43-01.sb3-2
	206806888_16-12-2021_21-41-29.sb3-9
	181364872_18-12-2021_03-49-37.sb3-8
	418924306_16-12-2021_21-06-56.sb3-11
	312283715_18-12-2021_05-29-54.sb3-3
	492290740_18-12-2021_02-57-22.sb3-6
	323172161_18-12-2021_01-43-01.sb3-8
	31113926_18-12-2021_02-53-30.sb3-20
	395514671_16-12-2021_21-19-34.sb3-9
	484078902_18-12-2021_02-58-59.sb3-4
	314731988_18-12-2021_02-24-13.sb3-14
	484078902_18-12-2021_02-58-59.sb3-17
	416617717_18-12-2021_03-17-32.sb3-13
	411020573_16-12-2021_21-35-32.sb3-11
	253099685_18-12-2021_08-44-50.sb3-7
	412737809_18-12-2021_04-51-01.sb3-14
	206806888_16-12-2021_21-41-29.sb3-14
	531663489_13-08-2021_19-54-00.sb3-20
	74287684_18-12-2021_03-41-44.sb3-1
	347842012_18-12-2021_00-19-02.sb3-7
	394122755_17-12-2021_22-21-34.sb3-13
	103137194_16-12-2021_21-06-16.sb3-19
	22594737_18-12-2021_01-09-48.sb3-2
	149572836_18-12-2021_01-18-51.sb3-5
	418924306_16-12-2021_21-06-56.sb3-9
	497115703_18-12-2021_00-22-58.sb3-3
	347842012_18-12-2021_00-19-02.sb3-20
	103137194_16-12-2021_21-06-16.sb3-9
	146120846_18-12-2021_00-48-54.sb3-17
	385773650_18-12-2021_01-08-03.sb3-5
	149572836_18-12-2021_01-18-51.sb3-18
	496814696_18-12-2021_03-44-28.sb3-12
	398527778_18-12-2021_05-11-43.sb3-14
	214248816_17-12-2021_22-27-12.sb3-11
	178966496_17-12-2021_23-41-37.sb3-6
	443799012_06-08-2021_00-37-36.sb3-16
	416617717_18-12-2021_03-17-32.sb3-9
	478797222_17-12-2021_22-44-49.sb3-3
	535869509_17-12-2021_23-26-31.sb3-12
	500421058_18-12-2021_02-20-55.sb3-3
	442822954_17-12-2021_23-40-04.sb3-9
	492378103_17-12-2021_22-30-19.sb3-9
	154426128_18-12-2021_00-23-57.sb3-5
	395514671_16-12-2021_21-19-34.sb3-10
	344536121_18-12-2021_01-08-38.sb3-11
	398527778_18-12-2021_05-11-43.sb3-20
	149572836_18-12-2021_01-18-51.sb3-17
	500421058_18-12-2021_02-20-55.sb3-19
	183908204_18-12-2021_03-41-27.sb3-8
	63476480_16-12-2021_21-37-18.sb3-10
	201406635_18-12-2021_08-22-26.sb3-16
	186687335_18-12-2021_05-07-17.sb3-10
	17209672_18-12-2021_00-33-46.sb3-6
	74287684_18-12-2021_03-41-44.sb3-14
	22594737_18-12-2021_01-09-48.sb3-14
	377987323_18-12-2021_02-11-42.sb3-6
	188149848_17-12-2021_23-04-29.sb3-4
	214248816_17-12-2021_22-27-12.sb3-9
	27270175_16-12-2021_21-24-39.sb3-20
	149572836_18-12-2021_01-18-51.sb3-10
	103676705_16-12-2021_20-05-31.sb3-18
	70591520_18-12-2021_00-55-15.sb3-6
	474641026_18-12-2021_01-19-00.sb3-15
	181364872_18-12-2021_03-49-37.sb3-3
	392811906_16-12-2021_21-09-44.sb3-9
	396716007_17-12-2021_23-03-37.sb3-2
	253099685_18-12-2021_08-44-50.sb3-20
	395289728_18-12-2021_04-11-53.sb3-7
	496814696_18-12-2021_03-44-28.sb3-19
	492378103_17-12-2021_22-30-19.sb3-8
	531663489_13-08-2021_19-54-00.sb3-16
	284032104_18-12-2021_01-49-41.sb3-12
	57645002_18-12-2021_00-30-46.sb3-7
	357390177_17-12-2021_22-38-30.sb3-11
	17209672_18-12-2021_00-33-46.sb3-5
	544350500_17-12-2021_23-13-08.sb3-9
	612229554_17-12-2021_23-06-58.sb3-3
	357588556_18-12-2021_00-10-11.sb3-8
	21590791_18-12-2021_04-30-42.sb3-8
	116491454_18-12-2021_00-22-46.sb3-10
	497115703_18-12-2021_00-22-58.sb3-17
	351793769_16-12-2021_20-07-10.sb3-16
	357588556_18-12-2021_00-10-11.sb3-14
	416617717_18-12-2021_03-17-32.sb3-14

False positives for algorithm MOSA:
	63476480_16-12-2021_21-37-18.sb3-13
	425004987_18-12-2021_03-05-07.sb3-14
	497115703_18-12-2021_00-22-58.sb3-9
	116491454_18-12-2021_00-22-46.sb3-12
	368265799_17-12-2021_23-10-16.sb3-9
	70591520_18-12-2021_00-55-15.sb3-15
	314731988_18-12-2021_02-24-13.sb3-15
	66146572_16-12-2021_20-09-49.sb3-13
	531663489_13-08-2021_19-54-00.sb3-15
	153271852_18-12-2021_04-19-54.sb3-12
	368265799_17-12-2021_23-10-16.sb3-1
	137838734_18-12-2021_01-46-55.sb3-8
	103676705_16-12-2021_20-05-31.sb3-13
	544350500_17-12-2021_23-13-08.sb3-2
	612229554_17-12-2021_23-06-58.sb3-6
	116491454_18-12-2021_00-22-46.sb3-20
	311402913_18-12-2021_00-36-54.sb3-1
	312283715_18-12-2021_05-29-54.sb3-17
	63476480_16-12-2021_21-37-18.sb3-16
	484078902_18-12-2021_02-58-59.sb3-2
	66146572_16-12-2021_20-09-49.sb3-18
	216197848_18-12-2021_05-43-32.sb3-5
	416617717_18-12-2021_03-17-32.sb3-10
	357390177_17-12-2021_22-38-30.sb3-4
	103676705_16-12-2021_20-05-31.sb3-4
	173918262_16-12-2021_21-08-27.sb3-13
	500421058_18-12-2021_02-20-55.sb3-12
	206806888_16-12-2021_21-41-29.sb3-12
	149572836_18-12-2021_01-18-51.sb3-16
	174934840_17-12-2021_21-56-11.sb3-6
	348002364_16-12-2021_21-24-27.sb3-2
	370105959_16-12-2021_21-52-42.sb3-20
	348002364_16-12-2021_21-24-27.sb3-16
	214248816_17-12-2021_22-27-12.sb3-7
	323172161_18-12-2021_01-43-01.sb3-4
	103137194_16-12-2021_21-06-16.sb3-18
	330964314_18-12-2021_00-17-55.sb3-10
	100725592_18-12-2021_03-55-51.sb3-5
	313245826_18-12-2021_01-26-26.sb3-17
	464031909_18-12-2021_04-31-10.sb3-5
	112008562_17-12-2021_23-14-51.sb3-20
	396716007_17-12-2021_23-03-37.sb3-8
	116491454_18-12-2021_00-22-46.sb3-11
	357588556_18-12-2021_00-10-11.sb3-20
	22594737_18-12-2021_01-09-48.sb3-9
	478790208_16-12-2021_20-20-36.sb3-3
	219529953_18-12-2021_03-54-30.sb3-2
	146120846_18-12-2021_00-48-54.sb3-4
	284032104_18-12-2021_01-49-41.sb3-19
	313916295_17-12-2021_22-23-06.sb3-5
	544350500_17-12-2021_23-13-08.sb3-4
	169332182_18-12-2021_01-10-08.sb3-18
	74287684_18-12-2021_03-41-44.sb3-5
	330964314_18-12-2021_00-17-55.sb3-4
	183908204_18-12-2021_03-41-27.sb3-14
	169332182_18-12-2021_01-10-08.sb3-7
	313916295_17-12-2021_22-23-06.sb3-17
	351793769_16-12-2021_20-07-10.sb3-7
	116491454_18-12-2021_00-22-46.sb3-19
	201406635_18-12-2021_08-22-26.sb3-12
	484078902_18-12-2021_02-58-59.sb3-11
	356286226_17-12-2021_22-20-29.sb3-15
	478790208_16-12-2021_20-20-36.sb3-6
	63476480_16-12-2021_21-37-18.sb3-5
	169332182_18-12-2021_01-10-08.sb3-15
	443799012_06-08-2021_00-37-36.sb3-14
	189659114_18-12-2021_02-50-47.sb3-4
	181364872_18-12-2021_03-49-37.sb3-11
	438797673_18-12-2021_01-45-37.sb3-11
	484078902_18-12-2021_02-58-59.sb3-12
	347842012_18-12-2021_00-19-02.sb3-19
	169332182_18-12-2021_01-10-08.sb3-17
	347842012_18-12-2021_00-19-02.sb3-11
	206806888_16-12-2021_21-41-29.sb3-20
	201406635_18-12-2021_08-22-26.sb3-20
	478797222_17-12-2021_22-44-49.sb3-17
	395289728_18-12-2021_04-11-53.sb3-13
	121424480_18-12-2021_03-49-34.sb3-10
	443799012_06-08-2021_00-37-36.sb3-4
	368265799_17-12-2021_23-10-16.sb3-12
	357390177_17-12-2021_22-38-30.sb3-2
	544350500_17-12-2021_23-13-08.sb3-8
	186687335_18-12-2021_05-07-17.sb3-5
	443799012_06-08-2021_00-37-36.sb3-15
	31113926_18-12-2021_02-53-30.sb3-11
	394642136_17-12-2021_23-40-38.sb3-14
	292708593_18-12-2021_01-35-21.sb3-9
	216197848_18-12-2021_05-43-32.sb3-12
	284032104_18-12-2021_01-49-41.sb3-9
	478797222_17-12-2021_22-44-49.sb3-9
	440323716_17-12-2021_23-39-23.sb3-15
	464031909_18-12-2021_04-31-10.sb3-16
	22594737_18-12-2021_01-09-48.sb3-11
	368265799_17-12-2021_23-10-16.sb3-4
	531663489_13-08-2021_19-54-00.sb3-2
	188149848_17-12-2021_23-04-29.sb3-16
	66146572_16-12-2021_20-09-49.sb3-2
	174934840_17-12-2021_21-56-11.sb3-14
	395289728_18-12-2021_04-11-53.sb3-18
	100725592_18-12-2021_03-55-51.sb3-20
	63476480_16-12-2021_21-37-18.sb3-18
	377987323_18-12-2021_02-11-42.sb3-4
	364348591_17-12-2021_23-09-32.sb3-18
	348002364_16-12-2021_21-24-27.sb3-4
	478790208_16-12-2021_20-20-36.sb3-17
	411020573_16-12-2021_21-35-32.sb3-9
	412737809_18-12-2021_04-51-01.sb3-15
	330964314_18-12-2021_00-17-55.sb3-16
	314731988_18-12-2021_02-24-13.sb3-8
	26999060_18-12-2021_00-36-48.sb3-9
	12200459_17-12-2021_21-41-46.sb3-1
	178966496_17-12-2021_23-41-37.sb3-2
	336338957_16-12-2021_20-16-43.sb3-17
	118590469_18-12-2021_04-59-20.sb3-20
	313245826_18-12-2021_01-26-26.sb3-1
	416617717_18-12-2021_03-17-32.sb3-8
	22594737_18-12-2021_01-09-48.sb3-10
	470033769_17-12-2021_23-20-11.sb3-9
	100725592_18-12-2021_03-55-51.sb3-14
	70591520_18-12-2021_00-55-15.sb3-11
	116491454_18-12-2021_00-22-46.sb3-6
	18284398_17-12-2021_22-20-38.sb3-4
	373884927_18-12-2021_05-17-07.sb3-12
	100725592_18-12-2021_03-55-51.sb3-11
	323172161_18-12-2021_01-43-01.sb3-14
	330964314_18-12-2021_00-17-55.sb3-19
	373884927_18-12-2021_05-17-07.sb3-3
	443799012_06-08-2021_00-37-36.sb3-17
	412737809_18-12-2021_04-51-01.sb3-1
	201406635_18-12-2021_08-22-26.sb3-7
	63476480_16-12-2021_21-37-18.sb3-14
	201406635_18-12-2021_08-22-26.sb3-4
	186687335_18-12-2021_05-07-17.sb3-18
	146120846_18-12-2021_00-48-54.sb3-1
	395514671_16-12-2021_21-19-34.sb3-15
	154426128_18-12-2021_00-23-57.sb3-12
	154426128_18-12-2021_00-23-57.sb3-10
	164753122_17-12-2021_22-28-00.sb3-12
	164753122_17-12-2021_22-28-00.sb3-13
	173918262_16-12-2021_21-08-27.sb3-11
	412737809_18-12-2021_04-51-01.sb3-11
	314731988_18-12-2021_02-24-13.sb3-17
	16586232_16-12-2021_20-05-24.sb3-15
	74287684_18-12-2021_03-41-44.sb3-12
	173918262_16-12-2021_21-08-27.sb3-1
	440323716_17-12-2021_23-39-23.sb3-4
	70591520_18-12-2021_00-55-15.sb3-4
	500421058_18-12-2021_02-20-55.sb3-7
	370105959_16-12-2021_21-52-42.sb3-8
	587645473_18-12-2021_05-06-03.sb3-2
	116491454_18-12-2021_00-22-46.sb3-15
	395289728_18-12-2021_04-11-53.sb3-16
	63476480_16-12-2021_21-37-18.sb3-7
	347842012_18-12-2021_00-19-02.sb3-18
	484078902_18-12-2021_02-58-59.sb3-10
	174934840_17-12-2021_21-56-11.sb3-2
	103676705_16-12-2021_20-05-31.sb3-16
	531663489_13-08-2021_19-54-00.sb3-7
	531663489_13-08-2021_19-54-00.sb3-9
	42669374_18-12-2021_01-16-27.sb3-11
	253099685_18-12-2021_08-44-50.sb3-1
	494072759_17-12-2021_23-14-15.sb3-8
	103137194_16-12-2021_21-06-16.sb3-16
	440323716_17-12-2021_23-39-23.sb3-11
	121424480_18-12-2021_03-49-34.sb3-14
	373884927_18-12-2021_05-17-07.sb3-8
	18284398_17-12-2021_22-20-38.sb3-6
	214248816_17-12-2021_22-27-12.sb3-4
	112008562_17-12-2021_23-14-51.sb3-8
	373884927_18-12-2021_05-17-07.sb3-11
	181364872_18-12-2021_03-49-37.sb3-12
	347842012_18-12-2021_00-19-02.sb3-15
	183908204_18-12-2021_03-41-27.sb3-9
	285675327_17-12-2021_22-06-17.sb3-5
	396716007_17-12-2021_23-03-37.sb3-6
	12200459_17-12-2021_21-41-46.sb3-18
	368265799_17-12-2021_23-10-16.sb3-14
	121424480_18-12-2021_03-49-34.sb3-6
	544350500_17-12-2021_23-13-08.sb3-5
	103676705_16-12-2021_20-05-31.sb3-10
	216197848_18-12-2021_05-43-32.sb3-7
	201406635_18-12-2021_08-22-26.sb3-5
	394122755_17-12-2021_22-21-34.sb3-6
	442822954_17-12-2021_23-40-04.sb3-1
	412737809_18-12-2021_04-51-01.sb3-4
	313245826_18-12-2021_01-26-26.sb3-4
	416617717_18-12-2021_03-17-32.sb3-6
	418924306_16-12-2021_21-06-56.sb3-19
	169332182_18-12-2021_01-10-08.sb3-5
	442822954_17-12-2021_23-40-04.sb3-19
	535869509_17-12-2021_23-26-31.sb3-1
	313245826_18-12-2021_01-26-26.sb3-8
	260056237_17-12-2021_22-04-37.sb3-20
	189659114_18-12-2021_02-50-47.sb3-15
	112008562_17-12-2021_23-14-51.sb3-9
	370105959_16-12-2021_21-52-42.sb3-13
	496814696_18-12-2021_03-44-28.sb3-9
	149572836_18-12-2021_01-18-51.sb3-19
	116491454_18-12-2021_00-22-46.sb3-16
	66146572_16-12-2021_20-09-49.sb3-11
	484078902_18-12-2021_02-58-59.sb3-3
	313245826_18-12-2021_01-26-26.sb3-15
	12684770_18-12-2021_00-04-49.sb3-2
	121424480_18-12-2021_03-49-34.sb3-3
	398527778_18-12-2021_05-11-43.sb3-11
	103676705_16-12-2021_20-05-31.sb3-14
	137838734_18-12-2021_01-46-55.sb3-10
	17209672_18-12-2021_00-33-46.sb3-8
	438797673_18-12-2021_01-45-37.sb3-12
	17209672_18-12-2021_00-33-46.sb3-15
	313916295_17-12-2021_22-23-06.sb3-15
	312283715_18-12-2021_05-29-54.sb3-20
	368265799_17-12-2021_23-10-16.sb3-2
	451350644_18-12-2021_02-06-14.sb3-18
	18284398_17-12-2021_22-20-38.sb3-14
	135170508_16-12-2021_20-14-50.sb3-3
	396716007_17-12-2021_23-03-37.sb3-7
	396716007_17-12-2021_23-03-37.sb3-18
	178966496_17-12-2021_23-41-37.sb3-18
	396716007_17-12-2021_23-03-37.sb3-15
	21932615_17-12-2021_23-47-06.sb3-11
	395289728_18-12-2021_04-11-53.sb3-15
	103676705_16-12-2021_20-05-31.sb3-5
	411020573_16-12-2021_21-35-32.sb3-15
	416617717_18-12-2021_03-17-32.sb3-11
	330964314_18-12-2021_00-17-55.sb3-15
	67575180_18-12-2021_00-34-47.sb3-3
	442822954_17-12-2021_23-40-04.sb3-20
	468754467_17-12-2021_23-51-09.sb3-19
	214248816_17-12-2021_22-27-12.sb3-6
	348002364_16-12-2021_21-24-27.sb3-17
	186687335_18-12-2021_05-07-17.sb3-3
	118590469_18-12-2021_04-59-20.sb3-12
	164753122_17-12-2021_22-28-00.sb3-16
	497115703_18-12-2021_00-22-58.sb3-7
	612229554_17-12-2021_23-06-58.sb3-1
	416617717_18-12-2021_03-17-32.sb3-4
	177260519_17-12-2021_23-49-29.sb3-14
	154426128_18-12-2021_00-23-57.sb3-17
	440323716_17-12-2021_23-39-23.sb3-7
	70591520_18-12-2021_00-55-15.sb3-3
	484078902_18-12-2021_02-58-59.sb3-15
	146120846_18-12-2021_00-48-54.sb3-20
	587645473_18-12-2021_05-06-03.sb3-18
	482735260_14-08-2021_18-26-38.sb3-16
	347842012_18-12-2021_00-19-02.sb3-14
	154426128_18-12-2021_00-23-57.sb3-2
	348002364_16-12-2021_21-24-27.sb3-6
	112008562_17-12-2021_23-14-51.sb3-1
	206806888_16-12-2021_21-41-29.sb3-10
	484078902_18-12-2021_02-58-59.sb3-13
	464031909_18-12-2021_04-31-10.sb3-8
	314731988_18-12-2021_02-24-13.sb3-10
	214248816_17-12-2021_22-27-12.sb3-20
	178966496_17-12-2021_23-41-37.sb3-8
	12200459_17-12-2021_21-41-46.sb3-3
	253099685_18-12-2021_08-44-50.sb3-6
	396716007_17-12-2021_23-03-37.sb3-16
	18284398_17-12-2021_22-20-38.sb3-17
	500421058_18-12-2021_02-20-55.sb3-18
	18284398_17-12-2021_22-20-38.sb3-11
	116491454_18-12-2021_00-22-46.sb3-14
	483037759_18-12-2021_00-49-45.sb3-1
	357390177_17-12-2021_22-38-30.sb3-17
	418924306_16-12-2021_21-06-56.sb3-5
	464031909_18-12-2021_04-31-10.sb3-17
	323172161_18-12-2021_01-43-01.sb3-13
	18284398_17-12-2021_22-20-38.sb3-7
	313245826_18-12-2021_01-26-26.sb3-6
	42669374_18-12-2021_01-16-27.sb3-17
	396716007_17-12-2021_23-03-37.sb3-11
	484078902_18-12-2021_02-58-59.sb3-18
	368265799_17-12-2021_23-10-16.sb3-7
	164753122_17-12-2021_22-28-00.sb3-11
	116491454_18-12-2021_00-22-46.sb3-4
	464031909_18-12-2021_04-31-10.sb3-15
	443799012_06-08-2021_00-37-36.sb3-18
	484078902_18-12-2021_02-58-59.sb3-20
	154426128_18-12-2021_00-23-57.sb3-13
	116491454_18-12-2021_00-22-46.sb3-8
	121424480_18-12-2021_03-49-34.sb3-18
	314731988_18-12-2021_02-24-13.sb3-7
	214248816_17-12-2021_22-27-12.sb3-12
	292708593_18-12-2021_01-35-21.sb3-8
	412737809_18-12-2021_04-51-01.sb3-9
	385773650_18-12-2021_01-08-03.sb3-6
	70591520_18-12-2021_00-55-15.sb3-19
	154426128_18-12-2021_00-23-57.sb3-20
	464031909_18-12-2021_04-31-10.sb3-13
	31113926_18-12-2021_02-53-30.sb3-16
	181364872_18-12-2021_03-49-37.sb3-13
	531663489_13-08-2021_19-54-00.sb3-11
	347842012_18-12-2021_00-19-02.sb3-6
	492290740_18-12-2021_02-57-22.sb3-13
	377987323_18-12-2021_02-11-42.sb3-11
	497115703_18-12-2021_00-22-58.sb3-15
	178966496_17-12-2021_23-41-37.sb3-4
	531663489_13-08-2021_19-54-00.sb3-12
	206806888_16-12-2021_21-41-29.sb3-3
	396716007_17-12-2021_23-03-37.sb3-12
	438797673_18-12-2021_01-45-37.sb3-5
	416617717_18-12-2021_03-17-32.sb3-17
	103137194_16-12-2021_21-06-16.sb3-13
	323172161_18-12-2021_01-43-01.sb3-11
	368265799_17-12-2021_23-10-16.sb3-16
	323172161_18-12-2021_01-43-01.sb3-17
	385773650_18-12-2021_01-08-03.sb3-10
	31113926_18-12-2021_02-53-30.sb3-15
	492290740_18-12-2021_02-57-22.sb3-20
	178966496_17-12-2021_23-41-37.sb3-13
	219529953_18-12-2021_03-54-30.sb3-6
	154426128_18-12-2021_00-23-57.sb3-9
	169332182_18-12-2021_01-10-08.sb3-1
	18284398_17-12-2021_22-20-38.sb3-20
	66146572_16-12-2021_20-09-49.sb3-8
	169332182_18-12-2021_01-10-08.sb3-11
	587645473_18-12-2021_05-06-03.sb3-10
	74472092_17-12-2021_22-57-22.sb3-9
	209070554_18-12-2021_04-29-40.sb3-8
	172307328_18-12-2021_01-55-55.sb3-13
	464031909_18-12-2021_04-31-10.sb3-9
	440323716_17-12-2021_23-39-23.sb3-3
	438797673_18-12-2021_01-45-37.sb3-20
	189659114_18-12-2021_02-50-47.sb3-17
	18284398_17-12-2021_22-20-38.sb3-3
	214248816_17-12-2021_22-27-12.sb3-2
	173918262_16-12-2021_21-08-27.sb3-7
	484078902_18-12-2021_02-58-59.sb3-6
	531663489_13-08-2021_19-54-00.sb3-8
	103676705_16-12-2021_20-05-31.sb3-2
	385773650_18-12-2021_01-08-03.sb3-13
	253099685_18-12-2021_08-44-50.sb3-9
	496814696_18-12-2021_03-44-28.sb3-15
	416617717_18-12-2021_03-17-32.sb3-20
	18284398_17-12-2021_22-20-38.sb3-2
	404134593_17-12-2021_23-25-58.sb3-6
	531663489_13-08-2021_19-54-00.sb3-19
	356286226_17-12-2021_22-20-29.sb3-6
	57645002_18-12-2021_00-30-46.sb3-18
	100725592_18-12-2021_03-55-51.sb3-10
	253099685_18-12-2021_08-44-50.sb3-2
	348002364_16-12-2021_21-24-27.sb3-8
	160824427_18-12-2021_01-52-08.sb3-3
	587645473_18-12-2021_05-06-03.sb3-13
	377987323_18-12-2021_02-11-42.sb3-12
	121424480_18-12-2021_03-49-34.sb3-19
	39521030_17-12-2021_23-13-16.sb3-2
	484078902_18-12-2021_02-58-59.sb3-1
	214248816_17-12-2021_22-27-12.sb3-8
	26999060_18-12-2021_00-36-48.sb3-3
	395514671_16-12-2021_21-19-34.sb3-17
	416617717_18-12-2021_03-17-32.sb3-16
	312283715_18-12-2021_05-29-54.sb3-7
	284032104_18-12-2021_01-49-41.sb3-13
	18284398_17-12-2021_22-20-38.sb3-13
	478790208_16-12-2021_20-20-36.sb3-13
	164753122_17-12-2021_22-28-00.sb3-17
	174934840_17-12-2021_21-56-11.sb3-18
	154426128_18-12-2021_00-23-57.sb3-19
	63476480_16-12-2021_21-37-18.sb3-20
	313245826_18-12-2021_01-26-26.sb3-16
	411020573_16-12-2021_21-35-32.sb3-16
	253099685_18-12-2021_08-44-50.sb3-17
	106645017_17-12-2021_22-27-56.sb3-13
	201406635_18-12-2021_08-22-26.sb3-18
	478797222_17-12-2021_22-44-49.sb3-10
	112008562_17-12-2021_23-14-51.sb3-14
	12200459_17-12-2021_21-41-46.sb3-17
	201406635_18-12-2021_08-22-26.sb3-19
	154426128_18-12-2021_00-23-57.sb3-4
	214248816_17-12-2021_22-27-12.sb3-13
	351793769_16-12-2021_20-07-10.sb3-13
	22594737_18-12-2021_01-09-48.sb3-15
	116491454_18-12-2021_00-22-46.sb3-1
	464031909_18-12-2021_04-31-10.sb3-6
	189062686_17-12-2021_22-40-09.sb3-10
	394122755_17-12-2021_22-21-34.sb3-8
	216197848_18-12-2021_05-43-32.sb3-2
	189659114_18-12-2021_02-50-47.sb3-3
	438797673_18-12-2021_01-45-37.sb3-14
	181364872_18-12-2021_03-49-37.sb3-16
	100725592_18-12-2021_03-55-51.sb3-6
	484078902_18-12-2021_02-58-59.sb3-8
	219529953_18-12-2021_03-54-30.sb3-9
	139193539_18-12-2021_02-29-38.sb3-1
	500421058_18-12-2021_02-20-55.sb3-11
	313916295_17-12-2021_22-23-06.sb3-16
	464031909_18-12-2021_04-31-10.sb3-7
	146120846_18-12-2021_00-48-54.sb3-2
	186687335_18-12-2021_05-07-17.sb3-17
	169332182_18-12-2021_01-10-08.sb3-13
	160824427_18-12-2021_01-52-08.sb3-2
	57645002_18-12-2021_00-30-46.sb3-10
	292708593_18-12-2021_01-35-21.sb3-15
	478797222_17-12-2021_22-44-49.sb3-14
	186687335_18-12-2021_05-07-17.sb3-13
	484078902_18-12-2021_02-58-59.sb3-7
	347842012_18-12-2021_00-19-02.sb3-1
	440323716_17-12-2021_23-39-23.sb3-14
	314731988_18-12-2021_02-24-13.sb3-5
	500421058_18-12-2021_02-20-55.sb3-6
	116491454_18-12-2021_00-22-46.sb3-18
	201406635_18-12-2021_08-22-26.sb3-13
	531663489_13-08-2021_19-54-00.sb3-1
	544350500_17-12-2021_23-13-08.sb3-10
	323172161_18-12-2021_01-43-01.sb3-5
	63476480_16-12-2021_21-37-18.sb3-6
	496814696_18-12-2021_03-44-28.sb3-4
	100725592_18-12-2021_03-55-51.sb3-2
	357390177_17-12-2021_22-38-30.sb3-10
	357588556_18-12-2021_00-10-11.sb3-19
	418924306_16-12-2021_21-06-56.sb3-1
	100725592_18-12-2021_03-55-51.sb3-4
	351793769_16-12-2021_20-07-10.sb3-10
	336338957_16-12-2021_20-16-43.sb3-20
	12200459_17-12-2021_21-41-46.sb3-10
	418924306_16-12-2021_21-06-56.sb3-8
	484078902_18-12-2021_02-58-59.sb3-19
	186687335_18-12-2021_05-07-17.sb3-4
	348002364_16-12-2021_21-24-27.sb3-5
	18284398_17-12-2021_22-20-38.sb3-10
	368265799_17-12-2021_23-10-16.sb3-3
	484078902_18-12-2021_02-58-59.sb3-5
	442822954_17-12-2021_23-40-04.sb3-17
	286438787_18-12-2021_00-56-46.sb3-12
	385773650_18-12-2021_01-08-03.sb3-7
	385773650_18-12-2021_01-08-03.sb3-2
	219529953_18-12-2021_03-54-30.sb3-4
	173918262_16-12-2021_21-08-27.sb3-6
	443799012_06-08-2021_00-37-36.sb3-19
	347842012_18-12-2021_00-19-02.sb3-13
	206806888_16-12-2021_21-41-29.sb3-18
	260056237_17-12-2021_22-04-37.sb3-19
	21932615_17-12-2021_23-47-06.sb3-5
	74287684_18-12-2021_03-41-44.sb3-8
	496814696_18-12-2021_03-44-28.sb3-3
	347842012_18-12-2021_00-19-02.sb3-4
	188149848_17-12-2021_23-04-29.sb3-17
	260056237_17-12-2021_22-04-37.sb3-1
	164753122_17-12-2021_22-28-00.sb3-10
	416617717_18-12-2021_03-17-32.sb3-1
	209070554_18-12-2021_04-29-40.sb3-13
	214248816_17-12-2021_22-27-12.sb3-17
	443799012_06-08-2021_00-37-36.sb3-9
	323172161_18-12-2021_01-43-01.sb3-10
	535869509_17-12-2021_23-26-31.sb3-9
	370105959_16-12-2021_21-52-42.sb3-2
	137838734_18-12-2021_01-46-55.sb3-13
	398527778_18-12-2021_05-11-43.sb3-13
	348002364_16-12-2021_21-24-27.sb3-12
	368265799_17-12-2021_23-10-16.sb3-15
	373884927_18-12-2021_05-17-07.sb3-18
	326593029_18-12-2021_01-08-47.sb3-4
	385773650_18-12-2021_01-08-03.sb3-12
	398527778_18-12-2021_05-11-43.sb3-6
	368265799_17-12-2021_23-10-16.sb3-11
	183908204_18-12-2021_03-41-27.sb3-17
	206806888_16-12-2021_21-41-29.sb3-19
	21932615_17-12-2021_23-47-06.sb3-10
	357390177_17-12-2021_22-38-30.sb3-3
	416617717_18-12-2021_03-17-32.sb3-2
	440323716_17-12-2021_23-39-23.sb3-1
	103676705_16-12-2021_20-05-31.sb3-1
	314731988_18-12-2021_02-24-13.sb3-20
	70591520_18-12-2021_00-55-15.sb3-8
	494072759_17-12-2021_23-14-15.sb3-10
	164753122_17-12-2021_22-28-00.sb3-2
	66146572_16-12-2021_20-09-49.sb3-17
	468836278_18-12-2021_00-21-50.sb3-7
	186687335_18-12-2021_05-07-17.sb3-11
	368265799_17-12-2021_23-10-16.sb3-17
	103676705_16-12-2021_20-05-31.sb3-8
	438797673_18-12-2021_01-45-37.sb3-7
	186687335_18-12-2021_05-07-17.sb3-2
	531663489_13-08-2021_19-54-00.sb3-6
	16586232_16-12-2021_20-05-24.sb3-7
	39521030_17-12-2021_23-13-16.sb3-19
	253099685_18-12-2021_08-44-50.sb3-16
	368265799_17-12-2021_23-10-16.sb3-20
	464031909_18-12-2021_04-31-10.sb3-12
	100725592_18-12-2021_03-55-51.sb3-17
	370105959_16-12-2021_21-52-42.sb3-1
	284032104_18-12-2021_01-49-41.sb3-3
	396716007_17-12-2021_23-03-37.sb3-13
	587645473_18-12-2021_05-06-03.sb3-11
	253099685_18-12-2021_08-44-50.sb3-5
	323172161_18-12-2021_01-43-01.sb3-3
	384119313_18-12-2021_05-13-57.sb3-7
	57645002_18-12-2021_00-30-46.sb3-15
	330964314_18-12-2021_00-17-55.sb3-14
	396716007_17-12-2021_23-03-37.sb3-5
	544350500_17-12-2021_23-13-08.sb3-11
	173918262_16-12-2021_21-08-27.sb3-2
	219529953_18-12-2021_03-54-30.sb3-8
	253099685_18-12-2021_08-44-50.sb3-4
	216197848_18-12-2021_05-43-32.sb3-13
	411020573_16-12-2021_21-35-32.sb3-7
	12200459_17-12-2021_21-41-46.sb3-19
	260056237_17-12-2021_22-04-37.sb3-6
	496814696_18-12-2021_03-44-28.sb3-20
	42669374_18-12-2021_01-16-27.sb3-16
	314731988_18-12-2021_02-24-13.sb3-3
	178966496_17-12-2021_23-41-37.sb3-11
	544350500_17-12-2021_23-13-08.sb3-13
	169332182_18-12-2021_01-10-08.sb3-19
	612229554_17-12-2021_23-06-58.sb3-5
	100725592_18-12-2021_03-55-51.sb3-15
	146120846_18-12-2021_00-48-54.sb3-13
	398527778_18-12-2021_05-11-43.sb3-19
	18284398_17-12-2021_22-20-38.sb3-15
	121424480_18-12-2021_03-49-34.sb3-9
	103676705_16-12-2021_20-05-31.sb3-19
	368265799_17-12-2021_23-10-16.sb3-10
	160824427_18-12-2021_01-52-08.sb3-16
	174934840_17-12-2021_21-56-11.sb3-7
	368265799_17-12-2021_23-10-16.sb3-6
	58008884_18-12-2021_01-17-58.sb3-16
	443799012_06-08-2021_00-37-36.sb3-13
	394122755_17-12-2021_22-21-34.sb3-17
	314731988_18-12-2021_02-24-13.sb3-4
	74287684_18-12-2021_03-41-44.sb3-11
	186687335_18-12-2021_05-07-17.sb3-15
	357588556_18-12-2021_00-10-11.sb3-18
	385773650_18-12-2021_01-08-03.sb3-1
	416617717_18-12-2021_03-17-32.sb3-7
	364348591_17-12-2021_23-09-32.sb3-10
	351793769_16-12-2021_20-07-10.sb3-12
	253099685_18-12-2021_08-44-50.sb3-10
	92319532_17-12-2021_22-50-30.sb3-10
	39521030_17-12-2021_23-13-16.sb3-8
	292708593_18-12-2021_01-35-21.sb3-10
	12200459_17-12-2021_21-41-46.sb3-11
	174934840_17-12-2021_21-56-11.sb3-12
	500421058_18-12-2021_02-20-55.sb3-8
	535869509_17-12-2021_23-26-31.sb3-15
	336338957_16-12-2021_20-16-43.sb3-14
	416617717_18-12-2021_03-17-32.sb3-19
	116491454_18-12-2021_00-22-46.sb3-5
	385773650_18-12-2021_01-08-03.sb3-16
	612229554_17-12-2021_23-06-58.sb3-19
	103676705_16-12-2021_20-05-31.sb3-11
	394122755_17-12-2021_22-21-34.sb3-2
	484078902_18-12-2021_02-58-59.sb3-16
	16586232_16-12-2021_20-05-24.sb3-14
	39521030_17-12-2021_23-13-16.sb3-15
	74287684_18-12-2021_03-41-44.sb3-18
	339374129_18-12-2021_00-59-06.sb3-16
	186687335_18-12-2021_05-07-17.sb3-7
	535869509_17-12-2021_23-26-31.sb3-4
	385773650_18-12-2021_01-08-03.sb3-18
	396716007_17-12-2021_23-03-37.sb3-4
	116491454_18-12-2021_00-22-46.sb3-7
	351793769_16-12-2021_20-07-10.sb3-2
	416617717_18-12-2021_03-17-32.sb3-15
	411020573_16-12-2021_21-35-32.sb3-6
	12200459_17-12-2021_21-41-46.sb3-7
	112008562_17-12-2021_23-14-51.sb3-18
	12200459_17-12-2021_21-41-46.sb3-4
	323172161_18-12-2021_01-43-01.sb3-7
	253099685_18-12-2021_08-44-50.sb3-15
	385773650_18-12-2021_01-08-03.sb3-9
	201406635_18-12-2021_08-22-26.sb3-2
	348002364_16-12-2021_21-24-27.sb3-14
	395514671_16-12-2021_21-19-34.sb3-8
	330964314_18-12-2021_00-17-55.sb3-3
	483037759_18-12-2021_00-49-45.sb3-16
	164753122_17-12-2021_22-28-00.sb3-5
	70591520_18-12-2021_00-55-15.sb3-13
	464031909_18-12-2021_04-31-10.sb3-20
	348002364_16-12-2021_21-24-27.sb3-15
	442822954_17-12-2021_23-40-04.sb3-8
	373884927_18-12-2021_05-17-07.sb3-5
	116491454_18-12-2021_00-22-46.sb3-3
	74472092_17-12-2021_22-57-22.sb3-20
	500421058_18-12-2021_02-20-55.sb3-14
	330964314_18-12-2021_00-17-55.sb3-9
	416617717_18-12-2021_03-17-32.sb3-3
	10015060_18-12-2021_00-09-41.sb3-13
	22594737_18-12-2021_01-09-48.sb3-4
	37523030_17-12-2021_22-23-13.sb3-8
	544350500_17-12-2021_23-13-08.sb3-20
	438797673_18-12-2021_01-45-37.sb3-10
	253099685_18-12-2021_08-44-50.sb3-12
	348002364_16-12-2021_21-24-27.sb3-20
	587645473_18-12-2021_05-06-03.sb3-4
	357390177_17-12-2021_22-38-30.sb3-16
	137838734_18-12-2021_01-46-55.sb3-17
	116491454_18-12-2021_00-22-46.sb3-17
	178966496_17-12-2021_23-41-37.sb3-9
	173918262_16-12-2021_21-08-27.sb3-15
	385773650_18-12-2021_01-08-03.sb3-3
	394122755_17-12-2021_22-21-34.sb3-10
	188149848_17-12-2021_23-04-29.sb3-20
	137838734_18-12-2021_01-46-55.sb3-19
	10015060_18-12-2021_00-09-41.sb3-2
	478797222_17-12-2021_22-44-49.sb3-1
	364348591_17-12-2021_23-09-32.sb3-2
	347842012_18-12-2021_00-19-02.sb3-2
	216197848_18-12-2021_05-43-32.sb3-15
	500421058_18-12-2021_02-20-55.sb3-20
	394122755_17-12-2021_22-21-34.sb3-12
	348002364_16-12-2021_21-24-27.sb3-13
	484078902_18-12-2021_02-58-59.sb3-9
	412737809_18-12-2021_04-51-01.sb3-8
	18284398_17-12-2021_22-20-38.sb3-19
	112008562_17-12-2021_23-14-51.sb3-19
	189659114_18-12-2021_02-50-47.sb3-11
	10016238_18-12-2021_00-08-39.sb3-19
	357588556_18-12-2021_00-10-11.sb3-11
	70591520_18-12-2021_00-55-15.sb3-18
	357390177_17-12-2021_22-38-30.sb3-14
	191293253_17-12-2021_21-55-47.sb3-20
	214248816_17-12-2021_22-27-12.sb3-18
	351793769_16-12-2021_20-07-10.sb3-6
	112008562_17-12-2021_23-14-51.sb3-2
	66146572_16-12-2021_20-09-49.sb3-5
	323172161_18-12-2021_01-43-01.sb3-18
	356286226_17-12-2021_22-20-29.sb3-12
	323172161_18-12-2021_01-43-01.sb3-9
	531663489_13-08-2021_19-54-00.sb3-3
	500421058_18-12-2021_02-20-55.sb3-15
	339374129_18-12-2021_00-59-06.sb3-7
	169332182_18-12-2021_01-10-08.sb3-9
	357588556_18-12-2021_00-10-11.sb3-13
	103676705_16-12-2021_20-05-31.sb3-7
	178966496_17-12-2021_23-41-37.sb3-15
	201406635_18-12-2021_08-22-26.sb3-8
	18284398_17-12-2021_22-20-38.sb3-18
	31113926_18-12-2021_02-53-30.sb3-14
	16586232_16-12-2021_20-05-24.sb3-9
	22594737_18-12-2021_01-09-48.sb3-16
	103676705_16-12-2021_20-05-31.sb3-12
	174934840_17-12-2021_21-56-11.sb3-3
	66146572_16-12-2021_20-09-49.sb3-9
	357588556_18-12-2021_00-10-11.sb3-15
	492290740_18-12-2021_02-57-22.sb3-15
	398527778_18-12-2021_05-11-43.sb3-16
	17209672_18-12-2021_00-33-46.sb3-16
	492378103_17-12-2021_22-30-19.sb3-4
	63476480_16-12-2021_21-37-18.sb3-8
	146120846_18-12-2021_00-48-54.sb3-7
	16586232_16-12-2021_20-05-24.sb3-12
	154426128_18-12-2021_00-23-57.sb3-7
	440323716_17-12-2021_23-39-23.sb3-20
	164753122_17-12-2021_22-28-00.sb3-20
	188149848_17-12-2021_23-04-29.sb3-1
	112008562_17-12-2021_23-14-51.sb3-6
	500421058_18-12-2021_02-20-55.sb3-5
	164753122_17-12-2021_22-28-00.sb3-6
	612229554_17-12-2021_23-06-58.sb3-10
	74287684_18-12-2021_03-41-44.sb3-19
	174934840_17-12-2021_21-56-11.sb3-10
	394122755_17-12-2021_22-21-34.sb3-14
	149572836_18-12-2021_01-18-51.sb3-6
	535869509_17-12-2021_23-26-31.sb3-19
	173918262_16-12-2021_21-08-27.sb3-10
	100725592_18-12-2021_03-55-51.sb3-8
	100725592_18-12-2021_03-55-51.sb3-9
	63476480_16-12-2021_21-37-18.sb3-3
	178966496_17-12-2021_23-41-37.sb3-14
	214248816_17-12-2021_22-27-12.sb3-10
	377874630_17-12-2021_22-46-41.sb3-20
	12200459_17-12-2021_21-41-46.sb3-9
	186687335_18-12-2021_05-07-17.sb3-6
	66146572_16-12-2021_20-09-49.sb3-10
	442822954_17-12-2021_23-40-04.sb3-4
	214248816_17-12-2021_22-27-12.sb3-5
	121424480_18-12-2021_03-49-34.sb3-7
	357588556_18-12-2021_00-10-11.sb3-1
	440323716_17-12-2021_23-39-23.sb3-10
	31113926_18-12-2021_02-53-30.sb3-8
	253099685_18-12-2021_08-44-50.sb3-13
	544350500_17-12-2021_23-13-08.sb3-19
	121424480_18-12-2021_03-49-34.sb3-4
	10015060_18-12-2021_00-09-41.sb3-6
	442822954_17-12-2021_23-40-04.sb3-13
	443799012_06-08-2021_00-37-36.sb3-1
	385773650_18-12-2021_01-08-03.sb3-20
	368265799_17-12-2021_23-10-16.sb3-19
	42669374_18-12-2021_01-16-27.sb3-15
	31113926_18-12-2021_02-53-30.sb3-4
	612229554_17-12-2021_23-06-58.sb3-18
	174934840_17-12-2021_21-56-11.sb3-5
	214248816_17-12-2021_22-27-12.sb3-15
	116491454_18-12-2021_00-22-46.sb3-2
	442822954_17-12-2021_23-40-04.sb3-7
	201406635_18-12-2021_08-22-26.sb3-1
	103676705_16-12-2021_20-05-31.sb3-6
	103676705_16-12-2021_20-05-31.sb3-17
	149572836_18-12-2021_01-18-51.sb3-8
	468754467_17-12-2021_23-51-09.sb3-12
	18284398_17-12-2021_22-20-38.sb3-5
	612229554_17-12-2021_23-06-58.sb3-9
	357588556_18-12-2021_00-10-11.sb3-6
	137838734_18-12-2021_01-46-55.sb3-1
	100725592_18-12-2021_03-55-51.sb3-19
	12200459_17-12-2021_21-41-46.sb3-15
	173918262_16-12-2021_21-08-27.sb3-9
	313245826_18-12-2021_01-26-26.sb3-3
	284032104_18-12-2021_01-49-41.sb3-5
	313245826_18-12-2021_01-26-26.sb3-7
	174934840_17-12-2021_21-56-11.sb3-17
	531663489_13-08-2021_19-54-00.sb3-18
	442822954_17-12-2021_23-40-04.sb3-15
	206806888_16-12-2021_21-41-29.sb3-11
	100725592_18-12-2021_03-55-51.sb3-16
	398527778_18-12-2021_05-11-43.sb3-7
	323172161_18-12-2021_01-43-01.sb3-15
	510460438_18-12-2021_01-16-16.sb3-12
	63476480_16-12-2021_21-37-18.sb3-9
	330964314_18-12-2021_00-17-55.sb3-18
	103137194_16-12-2021_21-06-16.sb3-8
	121424480_18-12-2021_03-49-34.sb3-8
	214248816_17-12-2021_22-27-12.sb3-14
	418924306_16-12-2021_21-06-56.sb3-15
	531663489_13-08-2021_19-54-00.sb3-17
	438797673_18-12-2021_01-45-37.sb3-18
	442822954_17-12-2021_23-40-04.sb3-3
	18284398_17-12-2021_22-20-38.sb3-9
	314731988_18-12-2021_02-24-13.sb3-6
	313916295_17-12-2021_22-23-06.sb3-6
	412737809_18-12-2021_04-51-01.sb3-18
	16586232_16-12-2021_20-05-24.sb3-11
	103676705_16-12-2021_20-05-31.sb3-9
	177334143_18-12-2021_01-59-18.sb3-13
	214248816_17-12-2021_22-27-12.sb3-3
	396716007_17-12-2021_23-03-37.sb3-9
	149572836_18-12-2021_01-18-51.sb3-11
	178966496_17-12-2021_23-41-37.sb3-19
	509508042_17-12-2021_22-57-04.sb3-10
	330964314_18-12-2021_00-17-55.sb3-12
	330964314_18-12-2021_00-17-55.sb3-7
	18284398_17-12-2021_22-20-38.sb3-8
	27270175_16-12-2021_21-24-39.sb3-4
	112008562_17-12-2021_23-14-51.sb3-3
	500421058_18-12-2021_02-20-55.sb3-1
	348002364_16-12-2021_21-24-27.sb3-1
	116491454_18-12-2021_00-22-46.sb3-13
	214248816_17-12-2021_22-27-12.sb3-19
	253099685_18-12-2021_08-44-50.sb3-8
	544350500_17-12-2021_23-13-08.sb3-16
	228638632_18-12-2021_01-40-15.sb3-19
	357588556_18-12-2021_00-10-11.sb3-4
	112008562_17-12-2021_23-14-51.sb3-17
	339374129_18-12-2021_00-59-06.sb3-5
	464031909_18-12-2021_04-31-10.sb3-2
	121424480_18-12-2021_03-49-34.sb3-15
	356286226_17-12-2021_22-20-29.sb3-11
	26999060_18-12-2021_00-36-48.sb3-20
	357588556_18-12-2021_00-10-11.sb3-16
	201406635_18-12-2021_08-22-26.sb3-6
	612229554_17-12-2021_23-06-58.sb3-20
	394122755_17-12-2021_22-21-34.sb3-9
	169332182_18-12-2021_01-10-08.sb3-6
	137838734_18-12-2021_01-46-55.sb3-12
	253099685_18-12-2021_08-44-50.sb3-3
	351793769_16-12-2021_20-07-10.sb3-17
	395514671_16-12-2021_21-19-34.sb3-6
	357588556_18-12-2021_00-10-11.sb3-7
	464031909_18-12-2021_04-31-10.sb3-10
	160824427_18-12-2021_01-52-08.sb3-20
	100725592_18-12-2021_03-55-51.sb3-1
	368265799_17-12-2021_23-10-16.sb3-18
	499054660_18-12-2021_03-45-38.sb3-14
	587645473_18-12-2021_05-06-03.sb3-14
	531663489_13-08-2021_19-54-00.sb3-14
	356286226_17-12-2021_22-20-29.sb3-4
	531663489_13-08-2021_19-54-00.sb3-10
	74287684_18-12-2021_03-41-44.sb3-15
	347842012_18-12-2021_00-19-02.sb3-8
	201406635_18-12-2021_08-22-26.sb3-10
	169332182_18-12-2021_01-10-08.sb3-4
	112008562_17-12-2021_23-14-51.sb3-13
	160824427_18-12-2021_01-52-08.sb3-10
	92319532_17-12-2021_22-50-30.sb3-8
	2345919_17-12-2021_22-44-43.sb3-16
	112008562_17-12-2021_23-14-51.sb3-4
	443799012_06-08-2021_00-37-36.sb3-5
	336338957_16-12-2021_20-16-43.sb3-9
	116491454_18-12-2021_00-22-46.sb3-9
	100725592_18-12-2021_03-55-51.sb3-7
	201406635_18-12-2021_08-22-26.sb3-15
	97876799_18-12-2021_02-49-29.sb3-8
	377987323_18-12-2021_02-11-42.sb3-1
	178966496_17-12-2021_23-41-37.sb3-20
	31113926_18-12-2021_02-53-30.sb3-6
	66146572_16-12-2021_20-09-49.sb3-15
	368265799_17-12-2021_23-10-16.sb3-5
	206806888_16-12-2021_21-41-29.sb3-2
	103137194_16-12-2021_21-06-16.sb3-5
	544350500_17-12-2021_23-13-08.sb3-1
	368265799_17-12-2021_23-10-16.sb3-8
	483037759_18-12-2021_00-49-45.sb3-10
	103137194_16-12-2021_21-06-16.sb3-12
	16586232_16-12-2021_20-05-24.sb3-6
	587645473_18-12-2021_05-06-03.sb3-20
	412737809_18-12-2021_04-51-01.sb3-20
	173918262_16-12-2021_21-08-27.sb3-5
	351793769_16-12-2021_20-07-10.sb3-5
	394122755_17-12-2021_22-21-34.sb3-7
	112008562_17-12-2021_23-14-51.sb3-15
	412737809_18-12-2021_04-51-01.sb3-12
	510460438_18-12-2021_01-16-16.sb3-10
	181364872_18-12-2021_03-49-37.sb3-14
	351793769_16-12-2021_20-07-10.sb3-15
	347842012_18-12-2021_00-19-02.sb3-10
	253099685_18-12-2021_08-44-50.sb3-11
	97876799_18-12-2021_02-49-29.sb3-5
	17209672_18-12-2021_00-33-46.sb3-14
	357588556_18-12-2021_00-10-11.sb3-10
	12200459_17-12-2021_21-41-46.sb3-12
	42669374_18-12-2021_01-16-27.sb3-1
	500421058_18-12-2021_02-20-55.sb3-17
	370105959_16-12-2021_21-52-42.sb3-4
	370105959_16-12-2021_21-52-42.sb3-9
	370105959_16-12-2021_21-52-42.sb3-10
	10015060_18-12-2021_00-09-41.sb3-18
	464031909_18-12-2021_04-31-10.sb3-19
	373884927_18-12-2021_05-17-07.sb3-16
	174934840_17-12-2021_21-56-11.sb3-19
	535869509_17-12-2021_23-26-31.sb3-14
	74472092_17-12-2021_22-57-22.sb3-8
	395289728_18-12-2021_04-11-53.sb3-17
	70591520_18-12-2021_00-55-15.sb3-7
	12200459_17-12-2021_21-41-46.sb3-6
	169332182_18-12-2021_01-10-08.sb3-2
	74287684_18-12-2021_03-41-44.sb3-16
	22594737_18-12-2021_01-09-48.sb3-19
	253099685_18-12-2021_08-44-50.sb3-14
	416617717_18-12-2021_03-17-32.sb3-5
	438797673_18-12-2021_01-45-37.sb3-3
	416617717_18-12-2021_03-17-32.sb3-18
	313245826_18-12-2021_01-26-26.sb3-9
	112008562_17-12-2021_23-14-51.sb3-11
	396716007_17-12-2021_23-03-37.sb3-14
	74287684_18-12-2021_03-41-44.sb3-20
	357588556_18-12-2021_00-10-11.sb3-17
	500421058_18-12-2021_02-20-55.sb3-9
	181364872_18-12-2021_03-49-37.sb3-19
	253099685_18-12-2021_08-44-50.sb3-18
	103676705_16-12-2021_20-05-31.sb3-20
	63476480_16-12-2021_21-37-18.sb3-1
	478797222_17-12-2021_22-44-49.sb3-12
	418924306_16-12-2021_21-06-56.sb3-3
	189659114_18-12-2021_02-50-47.sb3-14
	443799012_06-08-2021_00-37-36.sb3-10
	464031909_18-12-2021_04-31-10.sb3-18
	612229554_17-12-2021_23-06-58.sb3-16
	356286226_17-12-2021_22-20-29.sb3-18
	22594737_18-12-2021_01-09-48.sb3-12
	464031909_18-12-2021_04-31-10.sb3-4
	313916295_17-12-2021_22-23-06.sb3-20
	347842012_18-12-2021_00-19-02.sb3-5
	146120846_18-12-2021_00-48-54.sb3-3
	149572836_18-12-2021_01-18-51.sb3-15
	388787248_18-12-2021_00-43-23.sb3-10
	500421058_18-12-2021_02-20-55.sb3-10
	181364872_18-12-2021_03-49-37.sb3-17
	74287684_18-12-2021_03-41-44.sb3-17
	313245826_18-12-2021_01-26-26.sb3-18
	137838734_18-12-2021_01-46-55.sb3-11
	181364872_18-12-2021_03-49-37.sb3-10
	57645002_18-12-2021_00-30-46.sb3-1
	201406635_18-12-2021_08-22-26.sb3-9
	181364872_18-12-2021_03-49-37.sb3-5
	442822954_17-12-2021_23-40-04.sb3-18
	12200459_17-12-2021_21-41-46.sb3-14
	154426128_18-12-2021_00-23-57.sb3-6
	164753122_17-12-2021_22-28-00.sb3-4
	438797673_18-12-2021_01-45-37.sb3-16
	464031909_18-12-2021_04-31-10.sb3-1
	183908204_18-12-2021_03-41-27.sb3-18
	164753122_17-12-2021_22-28-00.sb3-9
	313245826_18-12-2021_01-26-26.sb3-20
	440323716_17-12-2021_23-39-23.sb3-9
	216197848_18-12-2021_05-43-32.sb3-19
	544350500_17-12-2021_23-13-08.sb3-15
	173918262_16-12-2021_21-08-27.sb3-18
	443799012_06-08-2021_00-37-36.sb3-6
	214248816_17-12-2021_22-27-12.sb3-16
	496814696_18-12-2021_03-44-28.sb3-17
	66146572_16-12-2021_20-09-49.sb3-6
	12200459_17-12-2021_21-41-46.sb3-13
	191293253_17-12-2021_21-55-47.sb3-8
	178966496_17-12-2021_23-41-37.sb3-16
	189659114_18-12-2021_02-50-47.sb3-2
	169332182_18-12-2021_01-10-08.sb3-10
	544350500_17-12-2021_23-13-08.sb3-3
	531663489_13-08-2021_19-54-00.sb3-4
	206806888_16-12-2021_21-41-29.sb3-1
	394122755_17-12-2021_22-21-34.sb3-20
	66146572_16-12-2021_20-09-49.sb3-20
	535869509_17-12-2021_23-26-31.sb3-3
	348002364_16-12-2021_21-24-27.sb3-19
	31113926_18-12-2021_02-53-30.sb3-3
	395514671_16-12-2021_21-19-34.sb3-18
	587645473_18-12-2021_05-06-03.sb3-16
	377874630_17-12-2021_22-46-41.sb3-4
	347842012_18-12-2021_00-19-02.sb3-12
	186687335_18-12-2021_05-07-17.sb3-9
	169332182_18-12-2021_01-10-08.sb3-8
	100725592_18-12-2021_03-55-51.sb3-13
	164753122_17-12-2021_22-28-00.sb3-8
	348002364_16-12-2021_21-24-27.sb3-7
	201406635_18-12-2021_08-22-26.sb3-14
	531663489_13-08-2021_19-54-00.sb3-5
	398527778_18-12-2021_05-11-43.sb3-15
	253099685_18-12-2021_08-44-50.sb3-19
	21590791_18-12-2021_04-30-42.sb3-16
	284032104_18-12-2021_01-49-41.sb3-4
	22594737_18-12-2021_01-09-48.sb3-13
	103676705_16-12-2021_20-05-31.sb3-3
	74287684_18-12-2021_03-41-44.sb3-4
	394122755_17-12-2021_22-21-34.sb3-11
	74472092_17-12-2021_22-57-22.sb3-6
	178966496_17-12-2021_23-41-37.sb3-1
	483037759_18-12-2021_00-49-45.sb3-18
	395289728_18-12-2021_04-11-53.sb3-10
	312283715_18-12-2021_05-29-54.sb3-9
	74287684_18-12-2021_03-41-44.sb3-9
	169332182_18-12-2021_01-10-08.sb3-3
	396716007_17-12-2021_23-03-37.sb3-20
	370105959_16-12-2021_21-52-42.sb3-18
	311402913_18-12-2021_00-36-54.sb3-6
	146120846_18-12-2021_00-48-54.sb3-10
	443799012_06-08-2021_00-37-36.sb3-11
	544350500_17-12-2021_23-13-08.sb3-17
	121424480_18-12-2021_03-49-34.sb3-17
	357588556_18-12-2021_00-10-11.sb3-12
	201406635_18-12-2021_08-22-26.sb3-17
	484078902_18-12-2021_02-58-59.sb3-14
	103137194_16-12-2021_21-06-16.sb3-6
	398905211_18-12-2021_03-54-45.sb3-11
	292708593_18-12-2021_01-35-21.sb3-14
	323172161_18-12-2021_01-43-01.sb3-20
	330964314_18-12-2021_00-17-55.sb3-1
	160824427_18-12-2021_01-52-08.sb3-18
	284032104_18-12-2021_01-49-41.sb3-10
	587645473_18-12-2021_05-06-03.sb3-19
	10015060_18-12-2021_00-09-41.sb3-15
	201406635_18-12-2021_08-22-26.sb3-3
	206806888_16-12-2021_21-41-29.sb3-4
	323172161_18-12-2021_01-43-01.sb3-12
	154426128_18-12-2021_00-23-57.sb3-16
	85107020_17-12-2021_20-47-05.sb3-15
	385773650_18-12-2021_01-08-03.sb3-14
	22594737_18-12-2021_01-09-48.sb3-8
	154426128_18-12-2021_00-23-57.sb3-8
	100725592_18-12-2021_03-55-51.sb3-3
	164753122_17-12-2021_22-28-00.sb3-18
	57645002_18-12-2021_00-30-46.sb3-4
	478790208_16-12-2021_20-20-36.sb3-8
	70591520_18-12-2021_00-55-15.sb3-12
	438797673_18-12-2021_01-45-37.sb3-19
	394122755_17-12-2021_22-21-34.sb3-5
	412737809_18-12-2021_04-51-01.sb3-7
	377987323_18-12-2021_02-11-42.sb3-16
	206806888_16-12-2021_21-41-29.sb3-9
	181364872_18-12-2021_03-49-37.sb3-8
	16586232_16-12-2021_20-05-24.sb3-4
	146120846_18-12-2021_00-48-54.sb3-11
	74472092_17-12-2021_22-57-22.sb3-10
	312283715_18-12-2021_05-29-54.sb3-3
	323172161_18-12-2021_01-43-01.sb3-8
	31113926_18-12-2021_02-53-30.sb3-20
	484078902_18-12-2021_02-58-59.sb3-4
	22594737_18-12-2021_01-09-48.sb3-7
	484078902_18-12-2021_02-58-59.sb3-17
	388787248_18-12-2021_00-43-23.sb3-16
	314731988_18-12-2021_02-24-13.sb3-14
	103137194_16-12-2021_21-06-16.sb3-4
	416617717_18-12-2021_03-17-32.sb3-13
	411020573_16-12-2021_21-35-32.sb3-11
	253099685_18-12-2021_08-44-50.sb3-7
	412737809_18-12-2021_04-51-01.sb3-14
	206806888_16-12-2021_21-41-29.sb3-14
	103137194_16-12-2021_21-06-16.sb3-19
	74287684_18-12-2021_03-41-44.sb3-1
	292708593_18-12-2021_01-35-21.sb3-11
	394122755_17-12-2021_22-21-34.sb3-13
	154426128_18-12-2021_00-23-57.sb3-1
	348002364_16-12-2021_21-24-27.sb3-11
	438797673_18-12-2021_01-45-37.sb3-4
	154426128_18-12-2021_00-23-57.sb3-15
	149572836_18-12-2021_01-18-51.sb3-5
	418924306_16-12-2021_21-06-56.sb3-9
	188149848_17-12-2021_23-04-29.sb3-12
	206806888_16-12-2021_21-41-29.sb3-17
	16586232_16-12-2021_20-05-24.sb3-19
	347842012_18-12-2021_00-19-02.sb3-20
	478797222_17-12-2021_22-44-49.sb3-4
	398527778_18-12-2021_05-11-43.sb3-14
	214248816_17-12-2021_22-27-12.sb3-11
	178966496_17-12-2021_23-41-37.sb3-6
	443799012_06-08-2021_00-37-36.sb3-16
	12200459_17-12-2021_21-41-46.sb3-20
	416617717_18-12-2021_03-17-32.sb3-9
	330964314_18-12-2021_00-17-55.sb3-13
	500421058_18-12-2021_02-20-55.sb3-3
	442822954_17-12-2021_23-40-04.sb3-9
	154426128_18-12-2021_00-23-57.sb3-5
	330964314_18-12-2021_00-17-55.sb3-17
	206806888_16-12-2021_21-41-29.sb3-5
	21932615_17-12-2021_23-47-06.sb3-6
	189659114_18-12-2021_02-50-47.sb3-10
	330964314_18-12-2021_00-17-55.sb3-6
	188149848_17-12-2021_23-04-29.sb3-14
	398527778_18-12-2021_05-11-43.sb3-20
	149572836_18-12-2021_01-18-51.sb3-17
	183908204_18-12-2021_03-41-27.sb3-8
	164753122_17-12-2021_22-28-00.sb3-19
	483037759_18-12-2021_00-49-45.sb3-5
	22594737_18-12-2021_01-09-48.sb3-1
	478790208_16-12-2021_20-20-36.sb3-1
	174934840_17-12-2021_21-56-11.sb3-1
	186687335_18-12-2021_05-07-17.sb3-10
	201406635_18-12-2021_08-22-26.sb3-16
	418924306_16-12-2021_21-06-56.sb3-7
	39521030_17-12-2021_23-13-16.sb3-16
	188149848_17-12-2021_23-04-29.sb3-4
	214248816_17-12-2021_22-27-12.sb3-9
	394122755_17-12-2021_22-21-34.sb3-15
	535869509_17-12-2021_23-26-31.sb3-8
	149572836_18-12-2021_01-18-51.sb3-10
	103676705_16-12-2021_20-05-31.sb3-18
	70591520_18-12-2021_00-55-15.sb3-6
	483037759_18-12-2021_00-49-45.sb3-13
	474641026_18-12-2021_01-19-00.sb3-15
	181364872_18-12-2021_03-49-37.sb3-3
	396716007_17-12-2021_23-03-37.sb3-2
	253099685_18-12-2021_08-44-50.sb3-20
	164753122_17-12-2021_22-28-00.sb3-1
	356286226_17-12-2021_22-20-29.sb3-16
	531663489_13-08-2021_19-54-00.sb3-16
	57645002_18-12-2021_00-30-46.sb3-7
	357390177_17-12-2021_22-38-30.sb3-11
	612229554_17-12-2021_23-06-58.sb3-3
	357588556_18-12-2021_00-10-11.sb3-8
	468836278_18-12-2021_00-21-50.sb3-16
	116491454_18-12-2021_00-22-46.sb3-10
	351793769_16-12-2021_20-07-10.sb3-16
	357588556_18-12-2021_00-10-11.sb3-14
	416617717_18-12-2021_03-17-32.sb3-14

False positives for algorithm MIO:
	39521030_17-12-2021_23-13-16.sb3-9
	395514671_16-12-2021_21-19-34.sb3-1
	344536121_18-12-2021_01-08-38.sb3-8
	18284398_17-12-2021_22-20-38.sb3-12
	425004987_18-12-2021_03-05-07.sb3-14
	497115703_18-12-2021_00-22-58.sb3-9
	500421058_18-12-2021_02-20-55.sb3-16
	188149848_17-12-2021_23-04-29.sb3-9
	116491454_18-12-2021_00-22-46.sb3-12
	37523030_17-12-2021_22-23-13.sb3-9
	149572836_18-12-2021_01-18-51.sb3-7
	531663489_13-08-2021_19-54-00.sb3-15
	368265799_17-12-2021_23-10-16.sb3-1
	137838734_18-12-2021_01-46-55.sb3-8
	103676705_16-12-2021_20-05-31.sb3-13
	357390177_17-12-2021_22-38-30.sb3-18
	178966496_17-12-2021_23-41-37.sb3-17
	544350500_17-12-2021_23-13-08.sb3-2
	116491454_18-12-2021_00-22-46.sb3-20
	499772471_18-12-2021_05-24-18.sb3-16
	484078902_18-12-2021_02-58-59.sb3-2
	66146572_16-12-2021_20-09-49.sb3-18
	216197848_18-12-2021_05-43-32.sb3-5
	416617717_18-12-2021_03-17-32.sb3-10
	63476480_16-12-2021_21-37-18.sb3-4
	103676705_16-12-2021_20-05-31.sb3-4
	286438787_18-12-2021_00-56-46.sb3-14
	206806888_16-12-2021_21-41-29.sb3-12
	70591520_18-12-2021_00-55-15.sb3-1
	149572836_18-12-2021_01-18-51.sb3-16
	348002364_16-12-2021_21-24-27.sb3-2
	370105959_16-12-2021_21-52-42.sb3-20
	177260519_17-12-2021_23-49-29.sb3-11
	214248816_17-12-2021_22-27-12.sb3-7
	103137194_16-12-2021_21-06-16.sb3-18
	330964314_18-12-2021_00-17-55.sb3-10
	313916295_17-12-2021_22-23-06.sb3-13
	100725592_18-12-2021_03-55-51.sb3-5
	112008562_17-12-2021_23-14-51.sb3-20
	396716007_17-12-2021_23-03-37.sb3-8
	478797222_17-12-2021_22-44-49.sb3-18
	116491454_18-12-2021_00-22-46.sb3-11
	357588556_18-12-2021_00-10-11.sb3-20
	286438787_18-12-2021_00-56-46.sb3-15
	174934840_17-12-2021_21-56-11.sb3-20
	146120846_18-12-2021_00-48-54.sb3-4
	214248816_17-12-2021_22-27-12.sb3-1
	313916295_17-12-2021_22-23-06.sb3-5
	544350500_17-12-2021_23-13-08.sb3-4
	169332182_18-12-2021_01-10-08.sb3-18
	74287684_18-12-2021_03-41-44.sb3-5
	189659114_18-12-2021_02-50-47.sb3-8
	330964314_18-12-2021_00-17-55.sb3-4
	535869509_17-12-2021_23-26-31.sb3-7
	483037759_18-12-2021_00-49-45.sb3-3
	412737809_18-12-2021_04-51-01.sb3-2
	442822954_17-12-2021_23-40-04.sb3-6
	116491454_18-12-2021_00-22-46.sb3-19
	201406635_18-12-2021_08-22-26.sb3-12
	484078902_18-12-2021_02-58-59.sb3-11
	500421058_18-12-2021_02-20-55.sb3-4
	27270175_16-12-2021_21-24-39.sb3-9
	63476480_16-12-2021_21-37-18.sb3-5
	169332182_18-12-2021_01-10-08.sb3-15
	357390177_17-12-2021_22-38-30.sb3-19
	443799012_06-08-2021_00-37-36.sb3-14
	478797222_17-12-2021_22-44-49.sb3-7
	189659114_18-12-2021_02-50-47.sb3-4
	535869509_17-12-2021_23-26-31.sb3-5
	438797673_18-12-2021_01-45-37.sb3-11
	484078902_18-12-2021_02-58-59.sb3-12
	169332182_18-12-2021_01-10-08.sb3-17
	478797222_17-12-2021_22-44-49.sb3-17
	418924306_16-12-2021_21-06-56.sb3-8
	206806888_16-12-2021_21-41-29.sb3-20
	201406635_18-12-2021_08-22-26.sb3-20
	121424480_18-12-2021_03-49-34.sb3-10
	39521030_17-12-2021_23-13-16.sb3-20
	74287684_18-12-2021_03-41-44.sb3-7
	368265799_17-12-2021_23-10-16.sb3-12
	189659114_18-12-2021_02-50-47.sb3-12
	544350500_17-12-2021_23-13-08.sb3-8
	443799012_06-08-2021_00-37-36.sb3-4
	544350500_17-12-2021_23-13-08.sb3-7
	357390177_17-12-2021_22-38-30.sb3-2
	384119313_18-12-2021_05-13-57.sb3-11
	478797222_17-12-2021_22-44-49.sb3-9
	464031909_18-12-2021_04-31-10.sb3-16
	188149848_17-12-2021_23-04-29.sb3-16
	368265799_17-12-2021_23-10-16.sb3-4
	74472092_17-12-2021_22-57-22.sb3-17
	531663489_13-08-2021_19-54-00.sb3-2
	100725592_18-12-2021_03-55-51.sb3-20
	70591520_18-12-2021_00-55-15.sb3-17
	411020573_16-12-2021_21-35-32.sb3-8
	364348591_17-12-2021_23-09-32.sb3-18
	348002364_16-12-2021_21-24-27.sb3-4
	478797222_17-12-2021_22-44-49.sb3-2
	412737809_18-12-2021_04-51-01.sb3-15
	330964314_18-12-2021_00-17-55.sb3-16
	314731988_18-12-2021_02-24-13.sb3-8
	370105959_16-12-2021_21-52-42.sb3-5
	492290740_18-12-2021_02-57-22.sb3-1
	12200459_17-12-2021_21-41-46.sb3-1
	178966496_17-12-2021_23-41-37.sb3-2
	31113926_18-12-2021_02-53-30.sb3-1
	313245826_18-12-2021_01-26-26.sb3-11
	416617717_18-12-2021_03-17-32.sb3-8
	22594737_18-12-2021_01-09-48.sb3-10
	404134593_17-12-2021_23-25-58.sb3-11
	107668577_18-12-2021_05-47-06.sb3-1
	70591520_18-12-2021_00-55-15.sb3-11
	100725592_18-12-2021_03-55-51.sb3-14
	149572836_18-12-2021_01-18-51.sb3-14
	373884927_18-12-2021_05-17-07.sb3-12
	313245826_18-12-2021_01-26-26.sb3-10
	116491454_18-12-2021_00-22-46.sb3-6
	100725592_18-12-2021_03-55-51.sb3-11
	339374129_18-12-2021_00-59-06.sb3-13
	323172161_18-12-2021_01-43-01.sb3-14
	330964314_18-12-2021_00-17-55.sb3-19
	535869509_17-12-2021_23-26-31.sb3-2
	344536121_18-12-2021_01-08-38.sb3-12
	206806888_16-12-2021_21-41-29.sb3-7
	201406635_18-12-2021_08-22-26.sb3-7
	186687335_18-12-2021_05-07-17.sb3-18
	16586232_16-12-2021_20-05-24.sb3-13
	63476480_16-12-2021_21-37-18.sb3-14
	201406635_18-12-2021_08-22-26.sb3-4
	146120846_18-12-2021_00-48-54.sb3-1
	154426128_18-12-2021_00-23-57.sb3-12
	154426128_18-12-2021_00-23-57.sb3-10
	22594737_18-12-2021_01-09-48.sb3-3
	164753122_17-12-2021_22-28-00.sb3-12
	21590791_18-12-2021_04-30-42.sb3-18
	164753122_17-12-2021_22-28-00.sb3-13
	173918262_16-12-2021_21-08-27.sb3-11
	314731988_18-12-2021_02-24-13.sb3-17
	442822954_17-12-2021_23-40-04.sb3-16
	468304366_17-12-2021_22-22-56.sb3-4
	74287684_18-12-2021_03-41-44.sb3-12
	500421058_18-12-2021_02-20-55.sb3-7
	70591520_18-12-2021_00-55-15.sb3-4
	370105959_16-12-2021_21-52-42.sb3-8
	357588556_18-12-2021_00-10-11.sb3-5
	189659114_18-12-2021_02-50-47.sb3-13
	587645473_18-12-2021_05-06-03.sb3-2
	116491454_18-12-2021_00-22-46.sb3-15
	228638632_18-12-2021_01-40-15.sb3-16
	314731988_18-12-2021_02-24-13.sb3-12
	347842012_18-12-2021_00-19-02.sb3-18
	57645002_18-12-2021_00-30-46.sb3-17
	484078902_18-12-2021_02-58-59.sb3-10
	348002364_16-12-2021_21-24-27.sb3-3
	42669374_18-12-2021_01-16-27.sb3-10
	587645473_18-12-2021_05-06-03.sb3-5
	103676705_16-12-2021_20-05-31.sb3-16
	531663489_13-08-2021_19-54-00.sb3-7
	531663489_13-08-2021_19-54-00.sb3-9
	42669374_18-12-2021_01-16-27.sb3-11
	253099685_18-12-2021_08-44-50.sb3-1
	348002364_16-12-2021_21-24-27.sb3-10
	103137194_16-12-2021_21-06-16.sb3-16
	121424480_18-12-2021_03-49-34.sb3-14
	63476480_16-12-2021_21-37-18.sb3-17
	31113926_18-12-2021_02-53-30.sb3-9
	214248816_17-12-2021_22-27-12.sb3-4
	373884927_18-12-2021_05-17-07.sb3-11
	347842012_18-12-2021_00-19-02.sb3-15
	396716007_17-12-2021_23-03-37.sb3-6
	12200459_17-12-2021_21-41-46.sb3-18
	482735260_14-08-2021_18-26-38.sb3-20
	164753122_17-12-2021_22-28-00.sb3-7
	370105959_16-12-2021_21-52-42.sb3-16
	74287684_18-12-2021_03-41-44.sb3-13
	483037759_18-12-2021_00-49-45.sb3-4
	385773650_18-12-2021_01-08-03.sb3-17
	181364872_18-12-2021_03-49-37.sb3-1
	121424480_18-12-2021_03-49-34.sb3-6
	398527778_18-12-2021_05-11-43.sb3-18
	103676705_16-12-2021_20-05-31.sb3-10
	216197848_18-12-2021_05-43-32.sb3-7
	394122755_17-12-2021_22-21-34.sb3-6
	442822954_17-12-2021_23-40-04.sb3-1
	438797673_18-12-2021_01-45-37.sb3-2
	313245826_18-12-2021_01-26-26.sb3-4
	416617717_18-12-2021_03-17-32.sb3-6
	181364872_18-12-2021_03-49-37.sb3-18
	22594737_18-12-2021_01-09-48.sb3-5
	442822954_17-12-2021_23-40-04.sb3-19
	313245826_18-12-2021_01-26-26.sb3-8
	63476480_16-12-2021_21-37-18.sb3-11
	260056237_17-12-2021_22-04-37.sb3-20
	112008562_17-12-2021_23-14-51.sb3-9
	412737809_18-12-2021_04-51-01.sb3-3
	496814696_18-12-2021_03-44-28.sb3-9
	149572836_18-12-2021_01-18-51.sb3-19
	116491454_18-12-2021_00-22-46.sb3-16
	496814696_18-12-2021_03-44-28.sb3-14
	484078902_18-12-2021_02-58-59.sb3-3
	313245826_18-12-2021_01-26-26.sb3-15
	137838734_18-12-2021_01-46-55.sb3-10
	121424480_18-12-2021_03-49-34.sb3-3
	398527778_18-12-2021_05-11-43.sb3-11
	313916295_17-12-2021_22-23-06.sb3-15
	17209672_18-12-2021_00-33-46.sb3-8
	103137194_16-12-2021_21-06-16.sb3-14
	438797673_18-12-2021_01-45-37.sb3-12
	330964314_18-12-2021_00-17-55.sb3-2
	368265799_17-12-2021_23-10-16.sb3-2
	173918262_16-12-2021_21-08-27.sb3-19
	286438787_18-12-2021_00-56-46.sb3-16
	63476480_16-12-2021_21-37-18.sb3-2
	18284398_17-12-2021_22-20-38.sb3-14
	478797222_17-12-2021_22-44-49.sb3-8
	364348591_17-12-2021_23-09-32.sb3-19
	438797673_18-12-2021_01-45-37.sb3-17
	396716007_17-12-2021_23-03-37.sb3-18
	396716007_17-12-2021_23-03-37.sb3-15
	12200459_17-12-2021_21-41-46.sb3-16
	103676705_16-12-2021_20-05-31.sb3-5
	416617717_18-12-2021_03-17-32.sb3-11
	164753122_17-12-2021_22-28-00.sb3-15
	330964314_18-12-2021_00-17-55.sb3-15
	442822954_17-12-2021_23-40-04.sb3-20
	70591520_18-12-2021_00-55-15.sb3-14
	313916295_17-12-2021_22-23-06.sb3-4
	468754467_17-12-2021_23-51-09.sb3-19
	214248816_17-12-2021_22-27-12.sb3-6
	160824427_18-12-2021_01-52-08.sb3-11
	164753122_17-12-2021_22-28-00.sb3-16
	416617717_18-12-2021_03-17-32.sb3-4
	173918262_16-12-2021_21-08-27.sb3-17
	330964314_18-12-2021_00-17-55.sb3-11
	154426128_18-12-2021_00-23-57.sb3-17
	484078902_18-12-2021_02-58-59.sb3-15
	219529953_18-12-2021_03-54-30.sb3-20
	418924306_16-12-2021_21-06-56.sb3-12
	587645473_18-12-2021_05-06-03.sb3-18
	347842012_18-12-2021_00-19-02.sb3-14
	313916295_17-12-2021_22-23-06.sb3-2
	478797222_17-12-2021_22-44-49.sb3-15
	154426128_18-12-2021_00-23-57.sb3-2
	17209672_18-12-2021_00-33-46.sb3-3
	339374129_18-12-2021_00-59-06.sb3-2
	72653312_18-12-2021_00-15-19.sb3-7
	348002364_16-12-2021_21-24-27.sb3-6
	135170508_16-12-2021_20-14-50.sb3-9
	206806888_16-12-2021_21-41-29.sb3-10
	484078902_18-12-2021_02-58-59.sb3-13
	464031909_18-12-2021_04-31-10.sb3-8
	314731988_18-12-2021_02-24-13.sb3-10
	214248816_17-12-2021_22-27-12.sb3-20
	12200459_17-12-2021_21-41-46.sb3-3
	253099685_18-12-2021_08-44-50.sb3-6
	385773650_18-12-2021_01-08-03.sb3-8
	396716007_17-12-2021_23-03-37.sb3-16
	500421058_18-12-2021_02-20-55.sb3-18
	18284398_17-12-2021_22-20-38.sb3-11
	116491454_18-12-2021_00-22-46.sb3-14
	483037759_18-12-2021_00-49-45.sb3-1
	357390177_17-12-2021_22-38-30.sb3-17
	418924306_16-12-2021_21-06-56.sb3-5
	173918262_16-12-2021_21-08-27.sb3-14
	18284398_17-12-2021_22-20-38.sb3-7
	154426128_18-12-2021_00-23-57.sb3-11
	313245826_18-12-2021_01-26-26.sb3-6
	42669374_18-12-2021_01-16-27.sb3-17
	169332182_18-12-2021_01-10-08.sb3-20
	396716007_17-12-2021_23-03-37.sb3-11
	484078902_18-12-2021_02-58-59.sb3-18
	164753122_17-12-2021_22-28-00.sb3-11
	330964314_18-12-2021_00-17-55.sb3-8
	116491454_18-12-2021_00-22-46.sb3-4
	464031909_18-12-2021_04-31-10.sb3-15
	395514671_16-12-2021_21-19-34.sb3-13
	326593029_18-12-2021_01-08-47.sb3-20
	443799012_06-08-2021_00-37-36.sb3-3
	468304366_17-12-2021_22-22-56.sb3-12
	484078902_18-12-2021_02-58-59.sb3-20
	154426128_18-12-2021_00-23-57.sb3-13
	116491454_18-12-2021_00-22-46.sb3-8
	121424480_18-12-2021_03-49-34.sb3-18
	214248816_17-12-2021_22-27-12.sb3-12
	412737809_18-12-2021_04-51-01.sb3-9
	385773650_18-12-2021_01-08-03.sb3-6
	70591520_18-12-2021_00-55-15.sb3-19
	154426128_18-12-2021_00-23-57.sb3-20
	464031909_18-12-2021_04-31-10.sb3-13
	31113926_18-12-2021_02-53-30.sb3-16
	174934840_17-12-2021_21-56-11.sb3-4
	385773650_18-12-2021_01-08-03.sb3-15
	531663489_13-08-2021_19-54-00.sb3-11
	347842012_18-12-2021_00-19-02.sb3-6
	351793769_16-12-2021_20-07-10.sb3-18
	21590791_18-12-2021_04-30-42.sb3-3
	178966496_17-12-2021_23-41-37.sb3-4
	16586232_16-12-2021_20-05-24.sb3-1
	531663489_13-08-2021_19-54-00.sb3-12
	206806888_16-12-2021_21-41-29.sb3-3
	396716007_17-12-2021_23-03-37.sb3-12
	339374129_18-12-2021_00-59-06.sb3-8
	357390177_17-12-2021_22-38-30.sb3-9
	416617717_18-12-2021_03-17-32.sb3-17
	103137194_16-12-2021_21-06-16.sb3-13
	323172161_18-12-2021_01-43-01.sb3-11
	323172161_18-12-2021_01-43-01.sb3-17
	326999278_18-12-2021_04-00-46.sb3-11
	356286226_17-12-2021_22-20-29.sb3-20
	31113926_18-12-2021_02-53-30.sb3-15
	468547907_16-12-2021_21-35-39.sb3-1
	154426128_18-12-2021_00-23-57.sb3-9
	18284398_17-12-2021_22-20-38.sb3-20
	312283715_18-12-2021_05-29-54.sb3-15
	213383034_17-12-2021_21-50-08.sb3-18
	169332182_18-12-2021_01-10-08.sb3-11
	384119313_18-12-2021_05-13-57.sb3-1
	74472092_17-12-2021_22-57-22.sb3-9
	292708593_18-12-2021_01-35-21.sb3-12
	464031909_18-12-2021_04-31-10.sb3-9
	497115703_18-12-2021_00-22-58.sb3-11
	438797673_18-12-2021_01-45-37.sb3-20
	39521030_17-12-2021_23-13-16.sb3-6
	18284398_17-12-2021_22-20-38.sb3-3
	214248816_17-12-2021_22-27-12.sb3-2
	483037759_18-12-2021_00-49-45.sb3-8
	484078902_18-12-2021_02-58-59.sb3-6
	531663489_13-08-2021_19-54-00.sb3-8
	103676705_16-12-2021_20-05-31.sb3-2
	385773650_18-12-2021_01-08-03.sb3-13
	253099685_18-12-2021_08-44-50.sb3-9
	416617717_18-12-2021_03-17-32.sb3-20
	285675327_17-12-2021_22-06-17.sb3-8
	356286226_17-12-2021_22-20-29.sb3-9
	531663489_13-08-2021_19-54-00.sb3-19
	356286226_17-12-2021_22-20-29.sb3-6
	57645002_18-12-2021_00-30-46.sb3-18
	100725592_18-12-2021_03-55-51.sb3-10
	253099685_18-12-2021_08-44-50.sb3-2
	348002364_16-12-2021_21-24-27.sb3-8
	587645473_18-12-2021_05-06-03.sb3-13
	377987323_18-12-2021_02-11-42.sb3-12
	442822954_17-12-2021_23-40-04.sb3-11
	149572836_18-12-2021_01-18-51.sb3-2
	442822954_17-12-2021_23-40-04.sb3-2
	484078902_18-12-2021_02-58-59.sb3-1
	214248816_17-12-2021_22-27-12.sb3-8
	395514671_16-12-2021_21-19-34.sb3-17
	416617717_18-12-2021_03-17-32.sb3-16
	312283715_18-12-2021_05-29-54.sb3-7
	438797673_18-12-2021_01-45-37.sb3-9
	37523030_17-12-2021_22-23-13.sb3-19
	66146572_16-12-2021_20-09-49.sb3-14
	177334143_18-12-2021_01-59-18.sb3-9
	189659114_18-12-2021_02-50-47.sb3-9
	154426128_18-12-2021_00-23-57.sb3-19
	63476480_16-12-2021_21-37-18.sb3-20
	313245826_18-12-2021_01-26-26.sb3-16
	411020573_16-12-2021_21-35-32.sb3-16
	253099685_18-12-2021_08-44-50.sb3-17
	112008562_17-12-2021_23-14-51.sb3-16
	412737809_18-12-2021_04-51-01.sb3-17
	112008562_17-12-2021_23-14-51.sb3-14
	186687335_18-12-2021_05-07-17.sb3-20
	12200459_17-12-2021_21-41-46.sb3-17
	70591520_18-12-2021_00-55-15.sb3-2
	201406635_18-12-2021_08-22-26.sb3-19
	154426128_18-12-2021_00-23-57.sb3-4
	214248816_17-12-2021_22-27-12.sb3-13
	116491454_18-12-2021_00-22-46.sb3-1
	313245826_18-12-2021_01-26-26.sb3-13
	464031909_18-12-2021_04-31-10.sb3-6
	149572836_18-12-2021_01-18-51.sb3-12
	216197848_18-12-2021_05-43-32.sb3-2
	146120846_18-12-2021_00-48-54.sb3-19
	347842012_18-12-2021_00-19-02.sb3-9
	336338957_16-12-2021_20-16-43.sb3-19
	398527778_18-12-2021_05-11-43.sb3-12
	100725592_18-12-2021_03-55-51.sb3-6
	484078902_18-12-2021_02-58-59.sb3-8
	438797673_18-12-2021_01-45-37.sb3-15
	74472092_17-12-2021_22-57-22.sb3-11
	284032104_18-12-2021_01-49-41.sb3-15
	313916295_17-12-2021_22-23-06.sb3-16
	464031909_18-12-2021_04-31-10.sb3-7
	438797673_18-12-2021_01-45-37.sb3-6
	18284398_17-12-2021_22-20-38.sb3-1
	535869509_17-12-2021_23-26-31.sb3-20
	169332182_18-12-2021_01-10-08.sb3-13
	492378103_17-12-2021_22-30-19.sb3-20
	160824427_18-12-2021_01-52-08.sb3-2
	112008562_17-12-2021_23-14-51.sb3-7
	497115703_18-12-2021_00-22-58.sb3-5
	103676705_16-12-2021_20-05-31.sb3-15
	500421058_18-12-2021_02-20-55.sb3-6
	116491454_18-12-2021_00-22-46.sb3-18
	201406635_18-12-2021_08-22-26.sb3-13
	173918262_16-12-2021_21-08-27.sb3-3
	531663489_13-08-2021_19-54-00.sb3-1
	137838734_18-12-2021_01-46-55.sb3-3
	137838734_18-12-2021_01-46-55.sb3-5
	544350500_17-12-2021_23-13-08.sb3-10
	323172161_18-12-2021_01-43-01.sb3-5
	178966496_17-12-2021_23-41-37.sb3-12
	63476480_16-12-2021_21-37-18.sb3-6
	100725592_18-12-2021_03-55-51.sb3-2
	357588556_18-12-2021_00-10-11.sb3-19
	206806888_16-12-2021_21-41-29.sb3-16
	418924306_16-12-2021_21-06-56.sb3-1
	100725592_18-12-2021_03-55-51.sb3-4
	164753122_17-12-2021_22-28-00.sb3-3
	188149848_17-12-2021_23-04-29.sb3-7
	312283715_18-12-2021_05-29-54.sb3-10
	418924306_16-12-2021_21-06-56.sb3-16
	484078902_18-12-2021_02-58-59.sb3-19
	137838734_18-12-2021_01-46-55.sb3-6
	348002364_16-12-2021_21-24-27.sb3-5
	18284398_17-12-2021_22-20-38.sb3-10
	27270175_16-12-2021_21-24-39.sb3-11
	484078902_18-12-2021_02-58-59.sb3-5
	442822954_17-12-2021_23-40-04.sb3-17
	21932615_17-12-2021_23-47-06.sb3-3
	370105959_16-12-2021_21-52-42.sb3-6
	213383034_17-12-2021_21-50-08.sb3-15
	313245826_18-12-2021_01-26-26.sb3-5
	286438787_18-12-2021_00-56-46.sb3-12
	213383034_17-12-2021_21-50-08.sb3-16
	385773650_18-12-2021_01-08-03.sb3-2
	219529953_18-12-2021_03-54-30.sb3-4
	173918262_16-12-2021_21-08-27.sb3-6
	443799012_06-08-2021_00-37-36.sb3-19
	347842012_18-12-2021_00-19-02.sb3-13
	206806888_16-12-2021_21-41-29.sb3-18
	260056237_17-12-2021_22-04-37.sb3-19
	357587400_16-12-2021_20-11-33.sb3-4
	347842012_18-12-2021_00-19-02.sb3-16
	483037759_18-12-2021_00-49-45.sb3-12
	74287684_18-12-2021_03-41-44.sb3-8
	39521030_17-12-2021_23-13-16.sb3-13
	412737809_18-12-2021_04-51-01.sb3-19
	186687335_18-12-2021_05-07-17.sb3-19
	260056237_17-12-2021_22-04-37.sb3-1
	544350500_17-12-2021_23-13-08.sb3-12
	396716007_17-12-2021_23-03-37.sb3-3
	416617717_18-12-2021_03-17-32.sb3-1
	164753122_17-12-2021_22-28-00.sb3-10
	214248816_17-12-2021_22-27-12.sb3-17
	21932615_17-12-2021_23-47-06.sb3-2
	443799012_06-08-2021_00-37-36.sb3-9
	323172161_18-12-2021_01-43-01.sb3-10
	290030950_17-12-2021_22-42-18.sb3-5
	323172161_18-12-2021_01-43-01.sb3-16
	137838734_18-12-2021_01-46-55.sb3-13
	370105959_16-12-2021_21-52-42.sb3-2
	398527778_18-12-2021_05-11-43.sb3-13
	213383034_17-12-2021_21-50-08.sb3-4
	348002364_16-12-2021_21-24-27.sb3-12
	216369673_18-12-2021_02-17-01.sb3-4
	368265799_17-12-2021_23-10-16.sb3-15
	357588556_18-12-2021_00-10-11.sb3-2
	373884927_18-12-2021_05-17-07.sb3-18
	313916295_17-12-2021_22-23-06.sb3-12
	312283715_18-12-2021_05-29-54.sb3-4
	418924306_16-12-2021_21-06-56.sb3-6
	357390177_17-12-2021_22-38-30.sb3-3
	368265799_17-12-2021_23-10-16.sb3-11
	146120846_18-12-2021_00-48-54.sb3-8
	206806888_16-12-2021_21-41-29.sb3-19
	395514671_16-12-2021_21-19-34.sb3-14
	416617717_18-12-2021_03-17-32.sb3-2
	314731988_18-12-2021_02-24-13.sb3-20
	103676705_16-12-2021_20-05-31.sb3-1
	418924306_16-12-2021_21-06-56.sb3-10
	70591520_18-12-2021_00-55-15.sb3-8
	492290740_18-12-2021_02-57-22.sb3-7
	12684770_18-12-2021_00-04-49.sb3-15
	103676705_16-12-2021_20-05-31.sb3-8
	42669374_18-12-2021_01-16-27.sb3-4
	438797673_18-12-2021_01-45-37.sb3-7
	186687335_18-12-2021_05-07-17.sb3-2
	531663489_13-08-2021_19-54-00.sb3-6
	285675327_17-12-2021_22-06-17.sb3-4
	339374129_18-12-2021_00-59-06.sb3-4
	253099685_18-12-2021_08-44-50.sb3-16
	368265799_17-12-2021_23-10-16.sb3-20
	323800695_18-12-2021_07-13-54.sb3-10
	464031909_18-12-2021_04-31-10.sb3-12
	100725592_18-12-2021_03-55-51.sb3-17
	370105959_16-12-2021_21-52-42.sb3-1
	284032104_18-12-2021_01-49-41.sb3-3
	587645473_18-12-2021_05-06-03.sb3-11
	253099685_18-12-2021_08-44-50.sb3-5
	219529953_18-12-2021_03-54-30.sb3-19
	57645002_18-12-2021_00-30-46.sb3-15
	330964314_18-12-2021_00-17-55.sb3-14
	396716007_17-12-2021_23-03-37.sb3-5
	544350500_17-12-2021_23-13-08.sb3-11
	253099685_18-12-2021_08-44-50.sb3-4
	57645002_18-12-2021_00-30-46.sb3-9
	191293253_17-12-2021_21-55-47.sb3-9
	174934840_17-12-2021_21-56-11.sb3-9
	411020573_16-12-2021_21-35-32.sb3-7
	451350644_18-12-2021_02-06-14.sb3-15
	314731988_18-12-2021_02-24-13.sb3-3
	357390177_17-12-2021_22-38-30.sb3-7
	178966496_17-12-2021_23-41-37.sb3-11
	544350500_17-12-2021_23-13-08.sb3-13
	169332182_18-12-2021_01-10-08.sb3-19
	311402913_18-12-2021_00-36-54.sb3-7
	314731988_18-12-2021_02-24-13.sb3-1
	209070554_18-12-2021_04-29-40.sb3-19
	100725592_18-12-2021_03-55-51.sb3-15
	398527778_18-12-2021_05-11-43.sb3-19
	18284398_17-12-2021_22-20-38.sb3-15
	121424480_18-12-2021_03-49-34.sb3-9
	42669374_18-12-2021_01-16-27.sb3-18
	103676705_16-12-2021_20-05-31.sb3-19
	496814696_18-12-2021_03-44-28.sb3-11
	323800695_18-12-2021_07-13-54.sb3-1
	418924306_16-12-2021_21-06-56.sb3-18
	368265799_17-12-2021_23-10-16.sb3-6
	443799012_06-08-2021_00-37-36.sb3-13
	137838734_18-12-2021_01-46-55.sb3-2
	12684770_18-12-2021_00-04-49.sb3-11
	186687335_18-12-2021_05-07-17.sb3-15
	357588556_18-12-2021_00-10-11.sb3-18
	416617717_18-12-2021_03-17-32.sb3-7
	364348591_17-12-2021_23-09-32.sb3-10
	253099685_18-12-2021_08-44-50.sb3-10
	12200459_17-12-2021_21-41-46.sb3-8
	12200459_17-12-2021_21-41-46.sb3-11
	535869509_17-12-2021_23-26-31.sb3-15
	416617717_18-12-2021_03-17-32.sb3-19
	116491454_18-12-2021_00-22-46.sb3-5
	385773650_18-12-2021_01-08-03.sb3-16
	464031909_18-12-2021_04-31-10.sb3-3
	103676705_16-12-2021_20-05-31.sb3-11
	497115703_18-12-2021_00-22-58.sb3-10
	348002364_16-12-2021_21-24-27.sb3-18
	92319532_17-12-2021_22-50-30.sb3-12
	484078902_18-12-2021_02-58-59.sb3-16
	16586232_16-12-2021_20-05-24.sb3-14
	186687335_18-12-2021_05-07-17.sb3-7
	385773650_18-12-2021_01-08-03.sb3-18
	396716007_17-12-2021_23-03-37.sb3-4
	116491454_18-12-2021_00-22-46.sb3-7
	412737809_18-12-2021_04-51-01.sb3-10
	416617717_18-12-2021_03-17-32.sb3-15
	385773650_18-12-2021_01-08-03.sb3-19
	12200459_17-12-2021_21-41-46.sb3-7
	478797222_17-12-2021_22-44-49.sb3-20
	253099685_18-12-2021_08-44-50.sb3-15
	385773650_18-12-2021_01-08-03.sb3-9
	173918262_16-12-2021_21-08-27.sb3-12
	201406635_18-12-2021_08-22-26.sb3-2
	416617717_18-12-2021_03-17-32.sb3-12
	85107020_17-12-2021_20-47-05.sb3-20
	181364872_18-12-2021_03-49-37.sb3-15
	348002364_16-12-2021_21-24-27.sb3-14
	213383034_17-12-2021_21-50-08.sb3-6
	312283715_18-12-2021_05-29-54.sb3-12
	483037759_18-12-2021_00-49-45.sb3-16
	189659114_18-12-2021_02-50-47.sb3-6
	356286226_17-12-2021_22-20-29.sb3-13
	313916295_17-12-2021_22-23-06.sb3-9
	70591520_18-12-2021_00-55-15.sb3-13
	587645473_18-12-2021_05-06-03.sb3-9
	464031909_18-12-2021_04-31-10.sb3-20
	286438787_18-12-2021_00-56-46.sb3-4
	348002364_16-12-2021_21-24-27.sb3-15
	373884927_18-12-2021_05-17-07.sb3-5
	116491454_18-12-2021_00-22-46.sb3-3
	438797673_18-12-2021_01-45-37.sb3-1
	500421058_18-12-2021_02-20-55.sb3-14
	394122755_17-12-2021_22-21-34.sb3-19
	370105959_16-12-2021_21-52-42.sb3-17
	146120846_18-12-2021_00-48-54.sb3-9
	286438787_18-12-2021_00-56-46.sb3-19
	544350500_17-12-2021_23-13-08.sb3-20
	438797673_18-12-2021_01-45-37.sb3-10
	253099685_18-12-2021_08-44-50.sb3-12
	492378103_17-12-2021_22-30-19.sb3-2
	313916295_17-12-2021_22-23-06.sb3-8
	216197848_18-12-2021_05-43-32.sb3-9
	137838734_18-12-2021_01-46-55.sb3-17
	587645473_18-12-2021_05-06-03.sb3-4
	116491454_18-12-2021_00-22-46.sb3-17
	206806888_16-12-2021_21-41-29.sb3-13
	178966496_17-12-2021_23-41-37.sb3-9
	173918262_16-12-2021_21-08-27.sb3-15
	339374129_18-12-2021_00-59-06.sb3-17
	22594737_18-12-2021_01-09-48.sb3-18
	188149848_17-12-2021_23-04-29.sb3-20
	478797222_17-12-2021_22-44-49.sb3-1
	412737809_18-12-2021_04-51-01.sb3-5
	500421058_18-12-2021_02-20-55.sb3-20
	587645473_18-12-2021_05-06-03.sb3-6
	348002364_16-12-2021_21-24-27.sb3-13
	484078902_18-12-2021_02-58-59.sb3-9
	412737809_18-12-2021_04-51-01.sb3-8
	18284398_17-12-2021_22-20-38.sb3-19
	74287684_18-12-2021_03-41-44.sb3-6
	189659114_18-12-2021_02-50-47.sb3-11
	357588556_18-12-2021_00-10-11.sb3-11
	70591520_18-12-2021_00-55-15.sb3-18
	178966496_17-12-2021_23-41-37.sb3-3
	531663489_13-08-2021_19-54-00.sb3-13
	72653312_18-12-2021_00-15-19.sb3-4
	596102353_18-12-2021_00-54-01.sb3-11
	312283715_18-12-2021_05-29-54.sb3-13
	214248816_17-12-2021_22-27-12.sb3-18
	112008562_17-12-2021_23-14-51.sb3-2
	137838734_18-12-2021_01-46-55.sb3-14
	66146572_16-12-2021_20-09-49.sb3-5
	323172161_18-12-2021_01-43-01.sb3-18
	410406096_17-12-2021_23-42-06.sb3-5
	286438787_18-12-2021_00-56-46.sb3-2
	323172161_18-12-2021_01-43-01.sb3-9
	494072759_17-12-2021_23-14-15.sb3-2
	74472092_17-12-2021_22-57-22.sb3-15
	531663489_13-08-2021_19-54-00.sb3-3
	500421058_18-12-2021_02-20-55.sb3-15
	169332182_18-12-2021_01-10-08.sb3-9
	357588556_18-12-2021_00-10-11.sb3-13
	103676705_16-12-2021_20-05-31.sb3-7
	18284398_17-12-2021_22-20-38.sb3-18
	31113926_18-12-2021_02-53-30.sb3-14
	66146572_16-12-2021_20-09-49.sb3-9
	103676705_16-12-2021_20-05-31.sb3-12
	174934840_17-12-2021_21-56-11.sb3-3
	357588556_18-12-2021_00-10-11.sb3-15
	384119313_18-12-2021_05-13-57.sb3-3
	63476480_16-12-2021_21-37-18.sb3-8
	146120846_18-12-2021_00-48-54.sb3-7
	16586232_16-12-2021_20-05-24.sb3-12
	118590469_18-12-2021_04-59-20.sb3-4
	357588556_18-12-2021_00-10-11.sb3-3
	478797222_17-12-2021_22-44-49.sb3-11
	154426128_18-12-2021_00-23-57.sb3-7
	373884927_18-12-2021_05-17-07.sb3-19
	149572836_18-12-2021_01-18-51.sb3-13
	174934840_17-12-2021_21-56-11.sb3-10
	16586232_16-12-2021_20-05-24.sb3-16
	394122755_17-12-2021_22-21-34.sb3-14
	478797222_17-12-2021_22-44-49.sb3-13
	149572836_18-12-2021_01-18-51.sb3-6
	121424480_18-12-2021_03-49-34.sb3-20
	173918262_16-12-2021_21-08-27.sb3-10
	100725592_18-12-2021_03-55-51.sb3-9
	63476480_16-12-2021_21-37-18.sb3-3
	178966496_17-12-2021_23-41-37.sb3-14
	214248816_17-12-2021_22-27-12.sb3-10
	483037759_18-12-2021_00-49-45.sb3-11
	442822954_17-12-2021_23-40-04.sb3-12
	214248816_17-12-2021_22-27-12.sb3-5
	31113926_18-12-2021_02-53-30.sb3-8
	253099685_18-12-2021_08-44-50.sb3-13
	544350500_17-12-2021_23-13-08.sb3-19
	121424480_18-12-2021_03-49-34.sb3-4
	10015060_18-12-2021_00-09-41.sb3-6
	312283715_18-12-2021_05-29-54.sb3-2
	443799012_06-08-2021_00-37-36.sb3-1
	368265799_17-12-2021_23-10-16.sb3-19
	137838734_18-12-2021_01-46-55.sb3-9
	544350500_17-12-2021_23-13-08.sb3-14
	25034853_18-12-2021_04-20-26.sb3-3
	370105959_16-12-2021_21-52-42.sb3-11
	174934840_17-12-2021_21-56-11.sb3-5
	214248816_17-12-2021_22-27-12.sb3-15
	497115703_18-12-2021_00-22-58.sb3-14
	116491454_18-12-2021_00-22-46.sb3-2
	284032104_18-12-2021_01-49-41.sb3-14
	92319532_17-12-2021_22-50-30.sb3-4
	442822954_17-12-2021_23-40-04.sb3-7
	201406635_18-12-2021_08-22-26.sb3-1
	412737809_18-12-2021_04-51-01.sb3-6
	103676705_16-12-2021_20-05-31.sb3-6
	103676705_16-12-2021_20-05-31.sb3-17
	18284398_17-12-2021_22-20-38.sb3-5
	339374129_18-12-2021_00-59-06.sb3-9
	357588556_18-12-2021_00-10-11.sb3-6
	206806888_16-12-2021_21-41-29.sb3-15
	506378682_16-12-2021_21-10-15.sb3-15
	385773650_18-12-2021_01-08-03.sb3-11
	100725592_18-12-2021_03-55-51.sb3-19
	313245826_18-12-2021_01-26-26.sb3-3
	284032104_18-12-2021_01-49-41.sb3-5
	100725592_18-12-2021_03-55-51.sb3-12
	100725592_18-12-2021_03-55-51.sb3-16
	398527778_18-12-2021_05-11-43.sb3-7
	330964314_18-12-2021_00-17-55.sb3-18
	510460438_18-12-2021_01-16-16.sb3-12
	63476480_16-12-2021_21-37-18.sb3-9
	191293253_17-12-2021_21-55-47.sb3-6
	370105959_16-12-2021_21-52-42.sb3-15
	103137194_16-12-2021_21-06-16.sb3-8
	121424480_18-12-2021_03-49-34.sb3-8
	214248816_17-12-2021_22-27-12.sb3-14
	344536121_18-12-2021_01-08-38.sb3-9
	418924306_16-12-2021_21-06-56.sb3-15
	531663489_13-08-2021_19-54-00.sb3-17
	438797673_18-12-2021_01-45-37.sb3-18
	438797673_18-12-2021_01-45-37.sb3-13
	442822954_17-12-2021_23-40-04.sb3-3
	18284398_17-12-2021_22-20-38.sb3-9
	596102353_18-12-2021_00-54-01.sb3-9
	412737809_18-12-2021_04-51-01.sb3-18
	103676705_16-12-2021_20-05-31.sb3-9
	214248816_17-12-2021_22-27-12.sb3-3
	411020573_16-12-2021_21-35-32.sb3-12
	178966496_17-12-2021_23-41-37.sb3-19
	330964314_18-12-2021_00-17-55.sb3-12
	330964314_18-12-2021_00-17-55.sb3-7
	18284398_17-12-2021_22-20-38.sb3-8
	121424480_18-12-2021_03-49-34.sb3-2
	112008562_17-12-2021_23-14-51.sb3-3
	160824427_18-12-2021_01-52-08.sb3-9
	348002364_16-12-2021_21-24-27.sb3-1
	116491454_18-12-2021_00-22-46.sb3-13
	214248816_17-12-2021_22-27-12.sb3-19
	253099685_18-12-2021_08-44-50.sb3-8
	544350500_17-12-2021_23-13-08.sb3-16
	228638632_18-12-2021_01-40-15.sb3-11
	357588556_18-12-2021_00-10-11.sb3-4
	112008562_17-12-2021_23-14-51.sb3-17
	464031909_18-12-2021_04-31-10.sb3-2
	206806888_16-12-2021_21-41-29.sb3-8
	357588556_18-12-2021_00-10-11.sb3-16
	201406635_18-12-2021_08-22-26.sb3-6
	394122755_17-12-2021_22-21-34.sb3-9
	169332182_18-12-2021_01-10-08.sb3-6
	357390177_17-12-2021_22-38-30.sb3-12
	137838734_18-12-2021_01-46-55.sb3-12
	253099685_18-12-2021_08-44-50.sb3-3
	385773650_18-12-2021_01-08-03.sb3-4
	357588556_18-12-2021_00-10-11.sb3-7
	100725592_18-12-2021_03-55-51.sb3-1
	384119313_18-12-2021_05-13-57.sb3-10
	587645473_18-12-2021_05-06-03.sb3-14
	531663489_13-08-2021_19-54-00.sb3-14
	531663489_13-08-2021_19-54-00.sb3-10
	74287684_18-12-2021_03-41-44.sb3-15
	347842012_18-12-2021_00-19-02.sb3-8
	201406635_18-12-2021_08-22-26.sb3-10
	134430880_16-12-2021_20-07-38.sb3-17
	169332182_18-12-2021_01-10-08.sb3-4
	284032104_18-12-2021_01-49-41.sb3-7
	112008562_17-12-2021_23-14-51.sb3-13
	181364872_18-12-2021_03-49-37.sb3-2
	160824427_18-12-2021_01-52-08.sb3-10
	112008562_17-12-2021_23-14-51.sb3-4
	443799012_06-08-2021_00-37-36.sb3-5
	116491454_18-12-2021_00-22-46.sb3-9
	10015060_18-12-2021_00-09-41.sb3-12
	100725592_18-12-2021_03-55-51.sb3-7
	201406635_18-12-2021_08-22-26.sb3-15
	66146572_16-12-2021_20-09-49.sb3-15
	464031909_18-12-2021_04-31-10.sb3-14
	31113926_18-12-2021_02-53-30.sb3-6
	368265799_17-12-2021_23-10-16.sb3-5
	596102353_18-12-2021_00-54-01.sb3-5
	103137194_16-12-2021_21-06-16.sb3-5
	544350500_17-12-2021_23-13-08.sb3-1
	344536121_18-12-2021_01-08-38.sb3-14
	206806888_16-12-2021_21-41-29.sb3-6
	174934840_17-12-2021_21-56-11.sb3-16
	373884927_18-12-2021_05-17-07.sb3-6
	16586232_16-12-2021_20-05-24.sb3-6
	388787248_18-12-2021_00-43-23.sb3-7
	228638632_18-12-2021_01-40-15.sb3-18
	451350644_18-12-2021_02-06-14.sb3-6
	394122755_17-12-2021_22-21-34.sb3-7
	313245826_18-12-2021_01-26-26.sb3-2
	112008562_17-12-2021_23-14-51.sb3-15
	396716007_17-12-2021_23-03-37.sb3-1
	57645002_18-12-2021_00-30-46.sb3-2
	37523030_17-12-2021_22-23-13.sb3-18
	412737809_18-12-2021_04-51-01.sb3-12
	181364872_18-12-2021_03-49-37.sb3-14
	17209672_18-12-2021_00-33-46.sb3-7
	154426128_18-12-2021_00-23-57.sb3-14
	21932615_17-12-2021_23-47-06.sb3-4
	253099685_18-12-2021_08-44-50.sb3-11
	339374129_18-12-2021_00-59-06.sb3-12
	149572836_18-12-2021_01-18-51.sb3-3
	42669374_18-12-2021_01-16-27.sb3-7
	312283715_18-12-2021_05-29-54.sb3-14
	17209672_18-12-2021_00-33-46.sb3-14
	496814696_18-12-2021_03-44-28.sb3-18
	357588556_18-12-2021_00-10-11.sb3-10
	500421058_18-12-2021_02-20-55.sb3-17
	149572836_18-12-2021_01-18-51.sb3-20
	464031909_18-12-2021_04-31-10.sb3-19
	174934840_17-12-2021_21-56-11.sb3-19
	313245826_18-12-2021_01-26-26.sb3-19
	178966496_17-12-2021_23-41-37.sb3-5
	31113926_18-12-2021_02-53-30.sb3-2
	10015060_18-12-2021_00-09-41.sb3-10
	253099685_18-12-2021_08-44-50.sb3-14
	416617717_18-12-2021_03-17-32.sb3-5
	416617717_18-12-2021_03-17-32.sb3-18
	396716007_17-12-2021_23-03-37.sb3-19
	313245826_18-12-2021_01-26-26.sb3-9
	112008562_17-12-2021_23-14-51.sb3-11
	356286226_17-12-2021_22-20-29.sb3-5
	188149848_17-12-2021_23-04-29.sb3-18
	500421058_18-12-2021_02-20-55.sb3-9
	181364872_18-12-2021_03-49-37.sb3-19
	253099685_18-12-2021_08-44-50.sb3-18
	103676705_16-12-2021_20-05-31.sb3-20
	21590791_18-12-2021_04-30-42.sb3-14
	118590469_18-12-2021_04-59-20.sb3-15
	492290740_18-12-2021_02-57-22.sb3-4
	16586232_16-12-2021_20-05-24.sb3-17
	191293253_17-12-2021_21-55-47.sb3-16
	312283715_18-12-2021_05-29-54.sb3-19
	478797222_17-12-2021_22-44-49.sb3-12
	418924306_16-12-2021_21-06-56.sb3-3
	443799012_06-08-2021_00-37-36.sb3-10
	492290740_18-12-2021_02-57-22.sb3-19
	464031909_18-12-2021_04-31-10.sb3-4
	347842012_18-12-2021_00-19-02.sb3-5
	146120846_18-12-2021_00-48-54.sb3-3
	189057541_17-12-2021_21-58-03.sb3-19
	500421058_18-12-2021_02-20-55.sb3-10
	181364872_18-12-2021_03-49-37.sb3-17
	74287684_18-12-2021_03-41-44.sb3-17
	39521030_17-12-2021_23-13-16.sb3-7
	313245826_18-12-2021_01-26-26.sb3-18
	483037759_18-12-2021_00-49-45.sb3-19
	164753122_17-12-2021_22-28-00.sb3-14
	137838734_18-12-2021_01-46-55.sb3-11
	181364872_18-12-2021_03-49-37.sb3-10
	57645002_18-12-2021_00-30-46.sb3-1
	284032104_18-12-2021_01-49-41.sb3-2
	201406635_18-12-2021_08-22-26.sb3-9
	181364872_18-12-2021_03-49-37.sb3-5
	284032104_18-12-2021_01-49-41.sb3-11
	63476480_16-12-2021_21-37-18.sb3-15
	12200459_17-12-2021_21-41-46.sb3-14
	31113926_18-12-2021_02-53-30.sb3-17
	154426128_18-12-2021_00-23-57.sb3-6
	164753122_17-12-2021_22-28-00.sb3-4
	438797673_18-12-2021_01-45-37.sb3-16
	183908204_18-12-2021_03-41-27.sb3-18
	418924306_16-12-2021_21-06-56.sb3-13
	370105959_16-12-2021_21-52-42.sb3-3
	284032104_18-12-2021_01-49-41.sb3-17
	173918262_16-12-2021_21-08-27.sb3-18
	544350500_17-12-2021_23-13-08.sb3-15
	214248816_17-12-2021_22-27-12.sb3-16
	496814696_18-12-2021_03-44-28.sb3-17
	66146572_16-12-2021_20-09-49.sb3-6
	191293253_17-12-2021_21-55-47.sb3-8
	118590469_18-12-2021_04-59-20.sb3-7
	107668577_18-12-2021_05-47-06.sb3-4
	201406635_18-12-2021_08-22-26.sb3-11
	169332182_18-12-2021_01-10-08.sb3-10
	160824427_18-12-2021_01-52-08.sb3-6
	544350500_17-12-2021_23-13-08.sb3-3
	587645473_18-12-2021_05-06-03.sb3-8
	206806888_16-12-2021_21-41-29.sb3-1
	531663489_13-08-2021_19-54-00.sb3-4
	394122755_17-12-2021_22-21-34.sb3-20
	478797222_17-12-2021_22-44-49.sb3-5
	357390177_17-12-2021_22-38-30.sb3-5
	478797222_17-12-2021_22-44-49.sb3-6
	535869509_17-12-2021_23-26-31.sb3-3
	66146572_16-12-2021_20-09-49.sb3-20
	31113926_18-12-2021_02-53-30.sb3-3
	395514671_16-12-2021_21-19-34.sb3-18
	348002364_16-12-2021_21-24-27.sb3-9
	587645473_18-12-2021_05-06-03.sb3-16
	384119313_18-12-2021_05-13-57.sb3-16
	544350500_17-12-2021_23-13-08.sb3-6
	347842012_18-12-2021_00-19-02.sb3-12
	544350500_17-12-2021_23-13-08.sb3-18
	451350644_18-12-2021_02-06-14.sb3-17
	186687335_18-12-2021_05-07-17.sb3-9
	169332182_18-12-2021_01-10-08.sb3-8
	587645473_18-12-2021_05-06-03.sb3-12
	100725592_18-12-2021_03-55-51.sb3-13
	164753122_17-12-2021_22-28-00.sb3-8
	395514671_16-12-2021_21-19-34.sb3-11
	348002364_16-12-2021_21-24-27.sb3-7
	201406635_18-12-2021_08-22-26.sb3-14
	531663489_13-08-2021_19-54-00.sb3-5
	497115703_18-12-2021_00-22-58.sb3-19
	284032104_18-12-2021_01-49-41.sb3-4
	103676705_16-12-2021_20-05-31.sb3-3
	85107020_17-12-2021_20-47-05.sb3-4
	74287684_18-12-2021_03-41-44.sb3-4
	396716007_17-12-2021_23-03-37.sb3-10
	313245826_18-12-2021_01-26-26.sb3-12
	178966496_17-12-2021_23-41-37.sb3-1
	74287684_18-12-2021_03-41-44.sb3-9
	57645002_18-12-2021_00-30-46.sb3-3
	169332182_18-12-2021_01-10-08.sb3-3
	396716007_17-12-2021_23-03-37.sb3-20
	418924306_16-12-2021_21-06-56.sb3-17
	146120846_18-12-2021_00-48-54.sb3-10
	443799012_06-08-2021_00-37-36.sb3-11
	544350500_17-12-2021_23-13-08.sb3-17
	66146572_16-12-2021_20-09-49.sb3-12
	357588556_18-12-2021_00-10-11.sb3-12
	201406635_18-12-2021_08-22-26.sb3-17
	484078902_18-12-2021_02-58-59.sb3-14
	103137194_16-12-2021_21-06-16.sb3-6
	219529953_18-12-2021_03-54-30.sb3-7
	443799012_06-08-2021_00-37-36.sb3-20
	497115703_18-12-2021_00-22-58.sb3-16
	323172161_18-12-2021_01-43-01.sb3-20
	330964314_18-12-2021_00-17-55.sb3-1
	356286226_17-12-2021_22-20-29.sb3-1
	74472092_17-12-2021_22-57-22.sb3-1
	284032104_18-12-2021_01-49-41.sb3-10
	587645473_18-12-2021_05-06-03.sb3-19
	492378103_17-12-2021_22-30-19.sb3-5
	31113926_18-12-2021_02-53-30.sb3-18
	121424480_18-12-2021_03-49-34.sb3-16
	201406635_18-12-2021_08-22-26.sb3-3
	206806888_16-12-2021_21-41-29.sb3-4
	443799012_06-08-2021_00-37-36.sb3-7
	154426128_18-12-2021_00-23-57.sb3-16
	100725592_18-12-2021_03-55-51.sb3-3
	385773650_18-12-2021_01-08-03.sb3-14
	164753122_17-12-2021_22-28-00.sb3-18
	154426128_18-12-2021_00-23-57.sb3-8
	344536121_18-12-2021_01-08-38.sb3-17
	478797222_17-12-2021_22-44-49.sb3-16
	70591520_18-12-2021_00-55-15.sb3-12
	438797673_18-12-2021_01-45-37.sb3-19
	100725592_18-12-2021_03-55-51.sb3-18
	323172161_18-12-2021_01-43-01.sb3-2
	418924306_16-12-2021_21-06-56.sb3-14
	377987323_18-12-2021_02-11-42.sb3-16
	181364872_18-12-2021_03-49-37.sb3-8
	16586232_16-12-2021_20-05-24.sb3-4
	146120846_18-12-2021_00-48-54.sb3-11
	123743472_18-12-2021_03-51-50.sb3-1
	312283715_18-12-2021_05-29-54.sb3-3
	16586232_16-12-2021_20-05-24.sb3-2
	31113926_18-12-2021_02-53-30.sb3-20
	484078902_18-12-2021_02-58-59.sb3-4
	22594737_18-12-2021_01-09-48.sb3-7
	484078902_18-12-2021_02-58-59.sb3-17
	429827250_17-12-2021_23-23-20.sb3-8
	314731988_18-12-2021_02-24-13.sb3-14
	103137194_16-12-2021_21-06-16.sb3-4
	416617717_18-12-2021_03-17-32.sb3-13
	12200459_17-12-2021_21-41-46.sb3-2
	253099685_18-12-2021_08-44-50.sb3-7
	154426128_18-12-2021_00-23-57.sb3-3
	74287684_18-12-2021_03-41-44.sb3-1
	347842012_18-12-2021_00-19-02.sb3-7
	154426128_18-12-2021_00-23-57.sb3-1
	348002364_16-12-2021_21-24-27.sb3-11
	154426128_18-12-2021_00-23-57.sb3-15
	22594737_18-12-2021_01-09-48.sb3-2
	497115703_18-12-2021_00-22-58.sb3-3
	347842012_18-12-2021_00-19-02.sb3-20
	478797222_17-12-2021_22-44-49.sb3-4
	385773650_18-12-2021_01-08-03.sb3-5
	596102353_18-12-2021_00-54-01.sb3-4
	384119313_18-12-2021_05-13-57.sb3-12
	17209672_18-12-2021_00-33-46.sb3-2
	398527778_18-12-2021_05-11-43.sb3-14
	16586232_16-12-2021_20-05-24.sb3-5
	214248816_17-12-2021_22-27-12.sb3-11
	292708593_18-12-2021_01-35-21.sb3-20
	443799012_06-08-2021_00-37-36.sb3-16
	12200459_17-12-2021_21-41-46.sb3-20
	478797222_17-12-2021_22-44-49.sb3-3
	330964314_18-12-2021_00-17-55.sb3-13
	416617717_18-12-2021_03-17-32.sb3-9
	154426128_18-12-2021_00-23-57.sb3-5
	330964314_18-12-2021_00-17-55.sb3-17
	21932615_17-12-2021_23-47-06.sb3-6
	189659114_18-12-2021_02-50-47.sb3-10
	330964314_18-12-2021_00-17-55.sb3-6
	286438787_18-12-2021_00-56-46.sb3-5
	112008562_17-12-2021_23-14-51.sb3-12
	398527778_18-12-2021_05-11-43.sb3-20
	149572836_18-12-2021_01-18-51.sb3-17
	500421058_18-12-2021_02-20-55.sb3-19
	314731988_18-12-2021_02-24-13.sb3-19
	164753122_17-12-2021_22-28-00.sb3-19
	186687335_18-12-2021_05-07-17.sb3-10
	201406635_18-12-2021_08-22-26.sb3-16
	17209672_18-12-2021_00-33-46.sb3-6
	22594737_18-12-2021_01-09-48.sb3-14
	74287684_18-12-2021_03-41-44.sb3-14
	418924306_16-12-2021_21-06-56.sb3-7
	188149848_17-12-2021_23-04-29.sb3-4
	214248816_17-12-2021_22-27-12.sb3-9
	394122755_17-12-2021_22-21-34.sb3-15
	483037759_18-12-2021_00-49-45.sb3-20
	535869509_17-12-2021_23-26-31.sb3-8
	149572836_18-12-2021_01-18-51.sb3-10
	103676705_16-12-2021_20-05-31.sb3-18
	27270175_16-12-2021_21-24-39.sb3-20
	70591520_18-12-2021_00-55-15.sb3-6
	483037759_18-12-2021_00-49-45.sb3-13
	396716007_17-12-2021_23-03-37.sb3-2
	253099685_18-12-2021_08-44-50.sb3-20
	164753122_17-12-2021_22-28-00.sb3-1
	531663489_13-08-2021_19-54-00.sb3-16
	284032104_18-12-2021_01-49-41.sb3-12
	330964314_18-12-2021_00-17-55.sb3-20
	544350500_17-12-2021_23-13-08.sb3-9
	116491454_18-12-2021_00-22-46.sb3-10
	357588556_18-12-2021_00-10-11.sb3-8
	219529953_18-12-2021_03-54-30.sb3-5
	482735260_14-08-2021_18-26-38.sb3-11
	111875173_18-12-2021_03-09-34.sb3-3
	210543561_18-12-2021_01-32-34.sb3-18
	351793769_16-12-2021_20-07-10.sb3-16
	357588556_18-12-2021_00-10-11.sb3-14
	416617717_18-12-2021_03-17-32.sb3-14

Results for which Random performs better; Mutation Score: 

Random better than MIO in project 2345919_17-12-2021_22-44-43.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 58008884_18-12-2021_01-17-58.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 20699097_18-12-2021_03-58-44.sb3-SDM by a Mutation Score of 100.0 %
Random better than MIO in project 170299575_18-12-2021_04-20-30.sb3-ROR by a Mutation Score of 100.0 %
Random better than MIO in project 170299575_18-12-2021_04-20-30.sb3-NCM by a Mutation Score of 100.0 %
Random better than MIO in project 140751896_17-12-2021_21-45-27.sb3-SDM by a Mutation Score of 100.0 %
Random better than MIO in project 20699097_18-12-2021_03-58-44.sb3-NCM by a Mutation Score of 100.0 %
Random better than MIO in project 92319532_17-12-2021_22-50-30.sb3-ROR by a Mutation Score of 100.0 %
Random better than MIO in project 204766912_18-12-2021_01-41-23.sb3-NCM by a Mutation Score of 100.0 %
Random better than MIO in project 20699097_18-12-2021_03-58-44.sb3-ROR by a Mutation Score of 100.0 %
Random better than MIO in project 204766912_18-12-2021_01-41-23.sb3-SDM by a Mutation Score of 100.0 %
Random better than MIO in project 140751896_17-12-2021_21-45-27.sb3-ROR by a Mutation Score of 100.0 %
Random better than MIO in project 242559721_17-12-2021_21-45-32.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 137828232_18-12-2021_03-37-52.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 287318453_18-12-2021_06-09-33.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 419713638_23-07-2021_00-36-41.sb3-LOR by a Mutation Score of 100.0 %
Random better than MIO in project 204766912_18-12-2021_01-41-23.sb3-SBD by a Mutation Score of 100.0 %
Random better than MIO in project 154264862_16-12-2021_21-42-44.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 170299575_18-12-2021_04-20-30.sb3-SBD by a Mutation Score of 100.0 %
Random better than MIO in project 170299575_18-12-2021_04-20-30.sb3-AOR by a Mutation Score of 100.0 %
Random better than MIO in project 419713638_23-07-2021_00-36-41.sb3-VRM by a Mutation Score of 100.0 %
Random better than MIO in project 170299575_18-12-2021_04-20-30.sb3-LOR by a Mutation Score of 100.0 %
Random better than MIO in project 357587400_16-12-2021_20-11-33.sb3-LOR by a Mutation Score of 100.0 %
Random better than MIO in project 440323716_17-12-2021_23-39-23.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 20699097_18-12-2021_03-58-44.sb3-SBD by a Mutation Score of 100.0 %
Random better than MIO in project 170299575_18-12-2021_04-20-30.sb3-SDM by a Mutation Score of 100.0 %
Random better than MIO in project 154426128_18-12-2021_00-23-57.sb3-LOR by a Mutation Score of 100.0 %
Random better than MIO in project 432201844_18-12-2021_00-55-38.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 204766912_18-12-2021_01-41-23.sb3-AOR by a Mutation Score of 100.0 %
Random better than MIO in project 392811906_16-12-2021_21-09-44.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 106645017_17-12-2021_22-27-56.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 612229554_17-12-2021_23-06-58.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 469292411_18-12-2021_00-19-23.sb3-KRM by a Mutation Score of 100.0 %
Random better than MIO in project 342110358_17-12-2021_23-36-50.sb3-LOR by a Mutation Score of 100.0 %
Random better than MIO in project 173918262_16-12-2021_21-08-27.sb3-KRM by a Mutation Score of 100.0 %
Random better than MIO in project 204766912_18-12-2021_01-41-23.sb3-ROR by a Mutation Score of 100.0 %
Random better than MIO in project 395289728_18-12-2021_04-11-53.sb3-Original by a Mutation Score of 100.0 %
Random better than MIO in project 431041540_18-12-2021_02-30-53.sb3-KRM by a Mutation Score of 100.0 %
Random better than MIO in project 170299575_18-12-2021_04-20-30.sb3-VRM by a Mutation Score of 100.0 %
Random better than MIO in project 472598865_17-12-2021_20-50-28.sb3-VRM by a Mutation Score of 85.71429 %
Random better than MIO in project 472598865_17-12-2021_20-50-28.sb3-SDM by a Mutation Score of 80.0 %
Random better than MIO in project 472598865_17-12-2021_20-50-28.sb3-NCM by a Mutation Score of 75.0 %
Random better than MIO in project 121555506_16-12-2021_20-05-10.sb3-KRM by a Mutation Score of 75.0 %
Random better than MIO in project 89414202_17-12-2021_22-46-32.sb3-ROR by a Mutation Score of 75.0 %
Random better than MIO in project 483037759_18-12-2021_00-49-45.sb3-NCM by a Mutation Score of 70.1653 %
Random better than MIO in project 299068862_18-12-2021_03-12-55.sb3-SDM by a Mutation Score of 69.23077 %
Random better than MIO in project 376245953_18-12-2021_02-00-57.sb3-VRM by a Mutation Score of 68.42105 %
Random better than MIO in project 26999060_18-12-2021_00-36-48.sb3-LOR by a Mutation Score of 68.42105 %
Random better than MIO in project 381332631_18-12-2021_00-31-32.sb3-SBD by a Mutation Score of 68.13725 %
Random better than MIO in project 26999060_18-12-2021_00-36-48.sb3-NCM by a Mutation Score of 67.09677 %
Random better than MIO in project 299068862_18-12-2021_03-12-55.sb3-AOR by a Mutation Score of 67.01754 %
Random better than MIO in project 26999060_18-12-2021_00-36-48.sb3-VRM by a Mutation Score of 67.00337 %
Random better than MIO in project 483037759_18-12-2021_00-49-45.sb3-VRM by a Mutation Score of 66.80672 %
Random better than MIO in project 89414202_17-12-2021_22-46-32.sb3-SDM by a Mutation Score of 66.66667 %
Random better than MIO in project 384119313_18-12-2021_05-13-57.sb3-LOR by a Mutation Score of 66.66667 %
Random better than MIO in project 26999060_18-12-2021_00-36-48.sb3-SDM by a Mutation Score of 66.66667 %
Random better than MIO in project 284081932_17-12-2021_22-41-59.sb3-NCM by a Mutation Score of 66.66667 %
Random better than MIO in project 377987323_18-12-2021_02-11-42.sb3-AOR by a Mutation Score of 66.66667 %
Random better than MIO in project 381332631_18-12-2021_00-31-32.sb3-SDM by a Mutation Score of 65.83333 %
Random better than MIO in project 483037759_18-12-2021_00-49-45.sb3-SDM by a Mutation Score of 65.09466 %
Random better than MIO in project 26999060_18-12-2021_00-36-48.sb3-SBD by a Mutation Score of 64.72149 %
Random better than MIO in project 472598865_17-12-2021_20-50-28.sb3-SBD by a Mutation Score of 64.28571 %
Random better than MIO in project 26999060_18-12-2021_00-36-48.sb3-ROR by a Mutation Score of 64.13043 %
Random better than MIO in project 26999060_18-12-2021_00-36-48.sb3-AOR by a Mutation Score of 62.73585 %
Random better than MIO in project 350898298_18-12-2021_02-35-57.sb3-NCM by a Mutation Score of 61.53846 %
Random better than MIO in project 140751896_17-12-2021_21-45-27.sb3-NCM by a Mutation Score of 60.0 %
Random better than MIO in project 472598865_17-12-2021_20-50-28.sb3-ROR by a Mutation Score of 60.0 %
Random better than MIO in project 299068862_18-12-2021_03-12-55.sb3-VRM by a Mutation Score of 58.85167 %
Random better than MIO in project 404095237_18-12-2021_02-36-41.sb3-SDM by a Mutation Score of 58.33333 %
Random better than MIO in project 438797673_18-12-2021_01-45-37.sb3-KRM by a Mutation Score of 58.33333 %
Random better than MIO in project 483037759_18-12-2021_00-49-45.sb3-ROR by a Mutation Score of 58.27295 %
Random better than MIO in project 339374129_18-12-2021_00-59-06.sb3-KRM by a Mutation Score of 54.7619 %
Random better than MIO in project 26999060_18-12-2021_00-36-48.sb3-KRM by a Mutation Score of 53.57143 %
Random better than MIO in project 364348591_17-12-2021_23-09-32.sb3-SDM by a Mutation Score of 52.30769 %
Random better than MIO in project 483037759_18-12-2021_00-49-45.sb3-LOR by a Mutation Score of 51.2963 %
Random better than MIO in project 284081932_17-12-2021_22-41-59.sb3-SDM by a Mutation Score of 50.0 %
Random better than MIO in project 506378682_16-12-2021_21-10-15.sb3-Original by a Mutation Score of 50.0 %
Random better than MIO in project 213383034_17-12-2021_21-50-08.sb3-SDM by a Mutation Score of 50.0 %
Random better than MIO in project 312283715_18-12-2021_05-29-54.sb3-KRM by a Mutation Score of 50.0 %
Random better than MIO in project 482735260_14-08-2021_18-26-38.sb3-ROR by a Mutation Score of 50.0 %
Random better than MIO in project 203392290_18-12-2021_00-18-11.sb3-AOR by a Mutation Score of 50.0 %
Random better than MIO in project 121555506_16-12-2021_20-05-10.sb3-Original by a Mutation Score of 50.0 %
Random better than MIO in project 482735260_14-08-2021_18-26-38.sb3-LOR by a Mutation Score of 50.0 %
Random better than MIO in project 364560732_18-12-2021_01-33-31.sb3-LOR by a Mutation Score of 50.0 %
Random better than MIO in project 396716007_17-12-2021_23-03-37.sb3-SDM by a Mutation Score of 50.0 %
Random better than MIO in project 482735260_14-08-2021_18-26-38.sb3-SBD by a Mutation Score of 50.0 %
Random better than MIO in project 384119313_18-12-2021_05-13-57.sb3-NCM by a Mutation Score of 47.69976 %
Random better than MIO in project 483037759_18-12-2021_00-49-45.sb3-AOR by a Mutation Score of 47.14286 %
Random better than MIO in project 299068862_18-12-2021_03-12-55.sb3-SBD by a Mutation Score of 46.14927 %
Random better than MIO in project 377987323_18-12-2021_02-11-42.sb3-KRM by a Mutation Score of 45.45455 %
Random better than MIO in project 141694680_10-08-2021_09-38-22.sb3-NCM by a Mutation Score of 43.18182 %
Random better than MIO in project 419713638_23-07-2021_00-36-41.sb3-ROR by a Mutation Score of 42.85714 %
Random better than MIO in project 364348591_17-12-2021_23-09-32.sb3-NCM by a Mutation Score of 42.61905 %
Random better than MIO in project 49905542_16-12-2021_21-11-01.sb3-SDM by a Mutation Score of 42.5 %
Random better than MIO in project 103706011_18-12-2021_05-44-19.sb3-SDM by a Mutation Score of 41.93548 %
Random better than MIO in project 94880017_18-12-2021_05-13-28.sb3-ROR by a Mutation Score of 41.66667 %
Random better than MIO in project 169815972_18-12-2021_05-43-22.sb3-SDM by a Mutation Score of 41.66667 %
Random better than MIO in project 483037759_18-12-2021_00-49-45.sb3-SBD by a Mutation Score of 40.61623 %
Random better than MIO in project 357587400_16-12-2021_20-11-33.sb3-AOR by a Mutation Score of 40.10989 %
Random better than MIO in project 121555506_16-12-2021_20-05-10.sb3-LOR by a Mutation Score of 40.0 %
Random better than MIO in project 384119313_18-12-2021_05-13-57.sb3-AOR by a Mutation Score of 39.58333 %
Random better than MIO in project 89414202_17-12-2021_22-46-32.sb3-NCM by a Mutation Score of 39.39394 %
Random better than MIO in project 193308922_18-12-2021_05-18-59.sb3-SDM by a Mutation Score of 38.46154 %
Random better than MIO in project 339374129_18-12-2021_00-59-06.sb3-LOR by a Mutation Score of 38.09524 %
Random better than MIO in project 339374129_18-12-2021_00-59-06.sb3-NCM by a Mutation Score of 38.02521 %
Random better than MIO in project 313916295_17-12-2021_22-23-06.sb3-SDM by a Mutation Score of 37.96992 %
Random better than MIO in project 25034853_18-12-2021_04-20-26.sb3-SDM by a Mutation Score of 37.87879 %
Random better than MIO in project 492378103_17-12-2021_22-30-19.sb3-Original by a Mutation Score of 37.63158 %
Random better than MIO in project 216369673_18-12-2021_02-17-01.sb3-SDM by a Mutation Score of 37.5 %
Random better than MIO in project 438797673_18-12-2021_01-45-37.sb3-VRM by a Mutation Score of 37.46898 %
Random better than MIO in project 384119313_18-12-2021_05-13-57.sb3-SBD by a Mutation Score of 37.25657 %
Random better than MIO in project 373884927_18-12-2021_05-17-07.sb3-Original by a Mutation Score of 37.2549 %
Random better than MIO in project 437395881_18-12-2021_00-35-25.sb3-SDM by a Mutation Score of 36.84211 %
Random better than MIO in project 284081932_17-12-2021_22-41-59.sb3-SBD by a Mutation Score of 36.84211 %
Random better than MIO in project 130737193_18-12-2021_00-54-19.sb3-ROR by a Mutation Score of 36.66667 %
Random better than MIO in project 404095237_18-12-2021_02-36-41.sb3-SBD by a Mutation Score of 36.36364 %
Random better than MIO in project 438797673_18-12-2021_01-45-37.sb3-NCM by a Mutation Score of 35.66308 %
Random better than MIO in project 544350500_17-12-2021_23-13-08.sb3-AOR by a Mutation Score of 35.6015 %
Random better than MIO in project 67575180_18-12-2021_00-34-47.sb3-SDM by a Mutation Score of 35.0 %
Random better than MIO in project 469292411_18-12-2021_00-19-23.sb3-SBD by a Mutation Score of 35.0 %
Random better than MIO in project 339374129_18-12-2021_00-59-06.sb3-SDM by a Mutation Score of 33.77967 %
Random better than MIO in project 384119313_18-12-2021_05-13-57.sb3-ROR by a Mutation Score of 33.49282 %
Random better than MIO in project 134430880_16-12-2021_20-07-38.sb3-KRM by a Mutation Score of 33.33333 %
Random better than MIO in project 484831890_18-12-2021_03-55-12.sb3-SDM by a Mutation Score of 33.33333 %
Random better than MIO in project 111875173_18-12-2021_03-09-34.sb3-SDM by a Mutation Score of 33.33333 %
Random better than MIO in project 26999060_18-12-2021_00-36-48.sb3-Original by a Mutation Score of 33.33333 %
Random better than MIO in project 484831890_18-12-2021_03-55-12.sb3-KRM by a Mutation Score of 33.33333 %
Random better than MIO in project 377987323_18-12-2021_02-11-42.sb3-ROR by a Mutation Score of 32.87901 %
Random better than MIO in project 544350500_17-12-2021_23-13-08.sb3-KRM by a Mutation Score of 31.84211 %
Random better than MIO in project 483037759_18-12-2021_00-49-45.sb3-KRM by a Mutation Score of 31.66667 %
Random better than MIO in project 103706011_18-12-2021_05-44-19.sb3-AOR by a Mutation Score of 30.64516 %
Random better than MIO in project 299068862_18-12-2021_03-12-55.sb3-ROR by a Mutation Score of 30.19391 %
Random better than MIO in project 376245953_18-12-2021_02-00-57.sb3-NCM by a Mutation Score of 30.0 %
Random better than MIO in project 326593029_18-12-2021_01-08-47.sb3-LOR by a Mutation Score of 30.0 %
Random better than MIO in project 117836320_18-12-2021_00-37-13.sb3-LOR by a Mutation Score of 30.0 %
Random better than MIO in project 141694680_10-08-2021_09-38-22.sb3-VRM by a Mutation Score of 30.0 %
Random better than MIO in project 92319532_17-12-2021_22-50-30.sb3-SBD by a Mutation Score of 29.62963 %
Random better than MIO in project 396716007_17-12-2021_23-03-37.sb3-NCM by a Mutation Score of 29.41176 %
Random better than MIO in project 384119313_18-12-2021_05-13-57.sb3-SDM by a Mutation Score of 29.21836 %
Random better than MIO in project 111875173_18-12-2021_03-09-34.sb3-AOR by a Mutation Score of 28.81356 %
Random better than MIO in project 299068862_18-12-2021_03-12-55.sb3-NCM by a Mutation Score of 28.68421 %
Random better than MIO in project 544350500_17-12-2021_23-13-08.sb3-SBD by a Mutation Score of 28.63844 %
Random better than MIO in project 404095237_18-12-2021_02-36-41.sb3-AOR by a Mutation Score of 28.57143 %
Random better than MIO in project 111875173_18-12-2021_03-09-34.sb3-VRM by a Mutation Score of 27.90698 %
Random better than MIO in project 438797673_18-12-2021_01-45-37.sb3-SBD by a Mutation Score of 27.80538 %
Random better than MIO in project 492290740_18-12-2021_02-57-22.sb3-Original by a Mutation Score of 27.77778 %
Random better than MIO in project 67575180_18-12-2021_00-34-47.sb3-LOR by a Mutation Score of 27.77778 %
Random better than MIO in project 339374129_18-12-2021_00-59-06.sb3-SBD by a Mutation Score of 27.56385 %
Random better than MIO in project 330964314_18-12-2021_00-17-55.sb3-NCM by a Mutation Score of 26.98413 %
Random better than MIO in project 111875173_18-12-2021_03-09-34.sb3-NCM by a Mutation Score of 26.92308 %
Random better than MIO in project 111875173_18-12-2021_03-09-34.sb3-ROR by a Mutation Score of 26.66667 %
Random better than MIO in project 130737193_18-12-2021_00-54-19.sb3-NCM by a Mutation Score of 26.66667 %
Random better than MIO in project 216369673_18-12-2021_02-17-01.sb3-LOR by a Mutation Score of 26.66667 %
Random better than MIO in project 544350500_17-12-2021_23-13-08.sb3-SDM by a Mutation Score of 26.57895 %
Random better than MIO in project 330964314_18-12-2021_00-17-55.sb3-AOR by a Mutation Score of 26.37183 %
Random better than MIO in project 141694680_10-08-2021_09-38-22.sb3-SBD by a Mutation Score of 26.10723 %
Random better than MIO in project 376245953_18-12-2021_02-00-57.sb3-SBD by a Mutation Score of 25.88765 %
Random better than MIO in project 107668577_18-12-2021_05-47-06.sb3-AOR by a Mutation Score of 25.5848 %
Random better than MIO in project 92319532_17-12-2021_22-50-30.sb3-NCM by a Mutation Score of 25.0 %
Random better than MIO in project 213383034_17-12-2021_21-50-08.sb3-KRM by a Mutation Score of 25.0 %
Random better than MIO in project 226357204_17-12-2021_22-01-45.sb3-ROR by a Mutation Score of 25.0 %
Random better than MIO in project 292708593_18-12-2021_01-35-21.sb3-Original by a Mutation Score of 24.18301 %
Random better than MIO in project 140751896_17-12-2021_21-45-27.sb3-AOR by a Mutation Score of 23.94737 %
Random better than MIO in project 189659114_18-12-2021_02-50-47.sb3-AOR by a Mutation Score of 23.46154 %
Random better than MIO in project 339374129_18-12-2021_00-59-06.sb3-ROR by a Mutation Score of 23.41037 %
Random better than MIO in project 154426128_18-12-2021_00-23-57.sb3-NCM by a Mutation Score of 23.40426 %
Random better than MIO in project 226357204_17-12-2021_22-01-45.sb3-SBD by a Mutation Score of 23.33333 %
Random better than MIO in project 484831890_18-12-2021_03-55-12.sb3-LOR by a Mutation Score of 23.21429 %
Random better than MIO in project 484831890_18-12-2021_03-55-12.sb3-AOR by a Mutation Score of 22.85714 %
Random better than MIO in project 364560732_18-12-2021_01-33-31.sb3-VRM by a Mutation Score of 22.35294 %
Random better than MIO in project 339374129_18-12-2021_00-59-06.sb3-VRM by a Mutation Score of 22.29637 %
Random better than MIO in project 330964314_18-12-2021_00-17-55.sb3-ROR by a Mutation Score of 21.82796 %
Random better than MIO in project 111875173_18-12-2021_03-09-34.sb3-SBD by a Mutation Score of 21.73913 %
Random better than MIO in project 377987323_18-12-2021_02-11-42.sb3-SBD by a Mutation Score of 21.60847 %
Random better than MIO in project 94880017_18-12-2021_05-13-28.sb3-SDM by a Mutation Score of 21.42857 %
Random better than MIO in project 330964314_18-12-2021_00-17-55.sb3-SBD by a Mutation Score of 20.68582 %
Random better than MIO in project 330964314_18-12-2021_00-17-55.sb3-SDM by a Mutation Score of 20.65217 %
Random better than MIO in project 385773650_18-12-2021_01-08-03.sb3-ROR by a Mutation Score of 20.21705 %
Random better than MIO in project 364348591_17-12-2021_23-09-32.sb3-ROR by a Mutation Score of 20.08547 %
Random better than MIO in project 284032104_18-12-2021_01-49-41.sb3-NCM by a Mutation Score of 20.07488 %
Random better than MIO in project 339374129_18-12-2021_00-59-06.sb3-AOR by a Mutation Score of 20.02303 %
Random better than MIO in project 226357204_17-12-2021_22-01-45.sb3-NCM by a Mutation Score of 20.0 %
Random better than MIO in project 326593029_18-12-2021_01-08-47.sb3-Original by a Mutation Score of 20.0 %
Random better than MIO in project 169815972_18-12-2021_05-43-22.sb3-ROR by a Mutation Score of 20.0 %
Random better than MIO in project 419713638_23-07-2021_00-36-41.sb3-SDM by a Mutation Score of 20.0 %
Random better than MIO in project 364348591_17-12-2021_23-09-32.sb3-KRM by a Mutation Score of 20.0 %
Random better than MIO in project 472598865_17-12-2021_20-50-28.sb3-KRM by a Mutation Score of 20.0 %
Random better than MIO in project 469292411_18-12-2021_00-19-23.sb3-SDM by a Mutation Score of 20.0 %
Random better than MIO in project 434877139_17-12-2021_21-50-17.sb3-SDM by a Mutation Score of 19.88636 %
Random better than MIO in project 364348591_17-12-2021_23-09-32.sb3-SBD by a Mutation Score of 19.70628 %
Random better than MIO in project 438797673_18-12-2021_01-45-37.sb3-SDM by a Mutation Score of 19.44444 %
Random better than MIO in project 173918262_16-12-2021_21-08-27.sb3-NCM by a Mutation Score of 19.44444 %
Random better than MIO in project 213383034_17-12-2021_21-50-08.sb3-VRM by a Mutation Score of 19.31818 %
Random better than MIO in project 213383034_17-12-2021_21-50-08.sb3-SBD by a Mutation Score of 19.21459 %
Random better than MIO in project 364348591_17-12-2021_23-09-32.sb3-VRM by a Mutation Score of 18.65079 %
Random better than MIO in project 376245953_18-12-2021_02-00-57.sb3-SDM by a Mutation Score of 18.47826 %
Random better than MIO in project 25034853_18-12-2021_04-20-26.sb3-ROR by a Mutation Score of 18.09637 %
Random better than MIO in project 357390177_17-12-2021_22-38-30.sb3-ROR by a Mutation Score of 18.09524 %
Random better than MIO in project 141694680_10-08-2021_09-38-22.sb3-ROR by a Mutation Score of 17.85714 %
Random better than MIO in project 284032104_18-12-2021_01-49-41.sb3-SDM by a Mutation Score of 17.77778 %
Random better than MIO in project 377987323_18-12-2021_02-11-42.sb3-SDM by a Mutation Score of 17.26531 %
Random better than MIO in project 103706011_18-12-2021_05-44-19.sb3-VRM by a Mutation Score of 17.2471 %
Random better than MIO in project 377987323_18-12-2021_02-11-42.sb3-VRM by a Mutation Score of 17.14952 %
Random better than MIO in project 376245953_18-12-2021_02-00-57.sb3-ROR by a Mutation Score of 17.14286 %
Random better than MIO in project 124785135_18-12-2021_04-21-23.sb3-NCM by a Mutation Score of 16.95105 %
Random better than MIO in project 174934840_17-12-2021_21-56-11.sb3-ROR by a Mutation Score of 16.90519 %
Random better than MIO in project 286438787_18-12-2021_00-56-46.sb3-SDM by a Mutation Score of 16.74641 %
Random better than MIO in project 490493397_18-12-2021_01-52-56.sb3-NCM by a Mutation Score of 16.66667 %
Random better than MIO in project 169815972_18-12-2021_05-43-22.sb3-AOR by a Mutation Score of 16.66667 %
Random better than MIO in project 469292411_18-12-2021_00-19-23.sb3-ROR by a Mutation Score of 16.66667 %
Random better than MIO in project 203392290_18-12-2021_00-18-11.sb3-KRM by a Mutation Score of 16.66667 %
Random better than MIO in project 437395881_18-12-2021_00-35-25.sb3-KRM by a Mutation Score of 16.66667 %
Random better than MIO in project 419713638_23-07-2021_00-36-41.sb3-NCM by a Mutation Score of 16.66667 %
Random better than MIO in project 535869509_17-12-2021_23-26-31.sb3-Original by a Mutation Score of 16.66667 %
Random better than MIO in project 474641026_18-12-2021_01-19-00.sb3-Original by a Mutation Score of 16.66667 %
Random better than MIO in project 213383034_17-12-2021_21-50-08.sb3-ROR by a Mutation Score of 16.66667 %
Random better than MIO in project 418924306_16-12-2021_21-06-56.sb3-SDM by a Mutation Score of 16.66667 %
Random better than MIO in project 469292411_18-12-2021_00-19-23.sb3-VRM by a Mutation Score of 16.66667 %
Random better than MIO in project 117836320_18-12-2021_00-37-13.sb3-SDM by a Mutation Score of 16.66667 %
Random better than MIO in project 66146572_16-12-2021_20-09-49.sb3-LOR by a Mutation Score of 16.66667 %
Random better than MIO in project 284516654_18-12-2021_00-22-54.sb3-KRM by a Mutation Score of 16.64533 %
Random better than MIO in project 384119313_18-12-2021_05-13-57.sb3-VRM by a Mutation Score of 16.5826 %
Random better than MIO in project 181364872_18-12-2021_03-49-37.sb3-ROR by a Mutation Score of 16.26627 %
Random better than MIO in project 117836320_18-12-2021_00-37-13.sb3-VRM by a Mutation Score of 15.91489 %
Random better than MIO in project 419713638_23-07-2021_00-36-41.sb3-SBD by a Mutation Score of 15.90909 %
Random better than MIO in project 377987323_18-12-2021_02-11-42.sb3-LOR by a Mutation Score of 15.87936 %
Random better than MIO in project 169815972_18-12-2021_05-43-22.sb3-NCM by a Mutation Score of 15.87302 %
Random better than MIO in project 385773650_18-12-2021_01-08-03.sb3-VRM by a Mutation Score of 15.87293 %
Random better than MIO in project 177334143_18-12-2021_01-59-18.sb3-LOR by a Mutation Score of 15.78947 %
Random better than MIO in project 330964314_18-12-2021_00-17-55.sb3-VRM by a Mutation Score of 15.71834 %
Random better than MIO in project 135416710_18-12-2021_00-55-09.sb3-KRM by a Mutation Score of 15.65789 %
Random better than MIO in project 193308922_18-12-2021_05-18-59.sb3-SBD by a Mutation Score of 15.5942 %
Random better than MIO in project 157365125_18-12-2021_01-41-16.sb3-ROR by a Mutation Score of 15.55556 %
Random better than MIO in project 463347380_18-12-2021_01-20-22.sb3-NCM by a Mutation Score of 15.48246 %
Random better than MIO in project 385773650_18-12-2021_01-08-03.sb3-SBD by a Mutation Score of 15.12567 %
Random better than MIO in project 94880017_18-12-2021_05-13-28.sb3-NCM by a Mutation Score of 15.05017 %
Random better than MIO in project 154426128_18-12-2021_00-23-57.sb3-SBD by a Mutation Score of 14.87603 %
Random better than MIO in project 398282190_18-12-2021_05-29-08.sb3-AOR by a Mutation Score of 14.70588 %
Random better than MIO in project 284032104_18-12-2021_01-49-41.sb3-SBD by a Mutation Score of 14.64804 %
Random better than MIO in project 140751896_17-12-2021_21-45-27.sb3-SBD by a Mutation Score of 14.56583 %
Random better than MIO in project 174934840_17-12-2021_21-56-11.sb3-SBD by a Mutation Score of 14.48805 %
Random better than MIO in project 364560732_18-12-2021_01-33-31.sb3-SBD by a Mutation Score of 14.4086 %
Random better than MIO in project 284032104_18-12-2021_01-49-41.sb3-VRM by a Mutation Score of 14.35715 %
Random better than MIO in project 284032104_18-12-2021_01-49-41.sb3-ROR by a Mutation Score of 14.28981 %
Random better than MIO in project 356286226_17-12-2021_22-20-29.sb3-Original by a Mutation Score of 14.28571 %
Random better than MIO in project 396716007_17-12-2021_23-03-37.sb3-LOR by a Mutation Score of 14.28571 %
Random better than MIO in project 66146572_16-12-2021_20-09-49.sb3-SDM by a Mutation Score of 14.28571 %
Random better than MIO in project 177260519_17-12-2021_23-49-29.sb3-KRM by a Mutation Score of 14.27015 %
Random better than MIO in project 174934840_17-12-2021_21-56-11.sb3-AOR by a Mutation Score of 14.24658 %
Random better than MIO in project 189659114_18-12-2021_02-50-47.sb3-SDM by a Mutation Score of 14.02715 %
Random better than MIO in project 107668577_18-12-2021_05-47-06.sb3-VRM by a Mutation Score of 13.64522 %
Random better than MIO in project 103746364_16-12-2021_21-26-02.sb3-SDM by a Mutation Score of 13.63636 %
Random better than MIO in project 385773650_18-12-2021_01-08-03.sb3-NCM by a Mutation Score of 13.39631 %
Random better than MIO in project 313916295_17-12-2021_22-23-06.sb3-KRM by a Mutation Score of 13.33333 %
Random better than MIO in project 154426128_18-12-2021_00-23-57.sb3-VRM by a Mutation Score of 13.33333 %
Random better than MIO in project 491359026_18-12-2021_02-09-34.sb3-SDM by a Mutation Score of 13.23529 %
Random better than MIO in project 385773650_18-12-2021_01-08-03.sb3-AOR by a Mutation Score of 13.19893 %
Random better than MIO in project 154426128_18-12-2021_00-23-57.sb3-AOR by a Mutation Score of 13.15789 %
Random better than MIO in project 37523030_17-12-2021_22-23-13.sb3-Original by a Mutation Score of 13.12217 %
Random better than MIO in project 103137194_16-12-2021_21-06-16.sb3-Original by a Mutation Score of 12.98701 %
Random better than MIO in project 312283715_18-12-2021_05-29-54.sb3-LOR by a Mutation Score of 12.88889 %
Random better than MIO in project 284032104_18-12-2021_01-49-41.sb3-AOR by a Mutation Score of 12.83644 %
Random better than MIO in project 153158801_17-12-2021_22-11-48.sb3-KRM by a Mutation Score of 12.72727 %
Random better than MIO in project 499054660_18-12-2021_03-45-38.sb3-SDM by a Mutation Score of 12.72401 %
Random better than MIO in project 57781430_17-12-2021_21-10-12.sb3-AOR by a Mutation Score of 12.7193 %
Random better than MIO in project 357587400_16-12-2021_20-11-33.sb3-NCM by a Mutation Score of 12.69841 %
Random better than MIO in project 469540467_18-12-2021_02-11-36.sb3-SDM by a Mutation Score of 12.66667 %
Random better than MIO in project 438797673_18-12-2021_01-45-37.sb3-AOR by a Mutation Score of 12.5 %
Random better than MIO in project 396716007_17-12-2021_23-03-37.sb3-ROR by a Mutation Score of 12.5 %
Random better than MIO in project 189659114_18-12-2021_02-50-47.sb3-LOR by a Mutation Score of 12.5 %
Random better than MIO in project 49905542_16-12-2021_21-11-01.sb3-NCM by a Mutation Score of 12.33836 %
Random better than MIO in project 189659114_18-12-2021_02-50-47.sb3-ROR by a Mutation Score of 12.12428 %
Random better than MIO in project 10097875_18-12-2021_01-07-50.sb3-SDM by a Mutation Score of 12.12121 %
Random better than MIO in project 391068383_18-12-2021_00-40-57.sb3-SDM by a Mutation Score of 12.12121 %
Random better than MIO in project 25034853_18-12-2021_04-20-26.sb3-VRM by a Mutation Score of 11.84788 %
Random better than MIO in project 438797673_18-12-2021_01-45-37.sb3-LOR by a Mutation Score of 11.61616 %
Random better than MIO in project 25034853_18-12-2021_04-20-26.sb3-SBD by a Mutation Score of 11.53574 %
Random better than MIO in project 377987323_18-12-2021_02-11-42.sb3-NCM by a Mutation Score of 11.51655 %
Random better than MIO in project 146120846_18-12-2021_00-48-54.sb3-Original by a Mutation Score of 11.51515 %
Random better than MIO in project 25034853_18-12-2021_04-20-26.sb3-NCM by a Mutation Score of 11.43886 %
Random better than MIO in project 364348591_17-12-2021_23-09-32.sb3-LOR by a Mutation Score of 11.42857 %
Random better than MIO in project 49905542_16-12-2021_21-11-01.sb3-ROR by a Mutation Score of 11.42701 %
Random better than MIO in project 312283715_18-12-2021_05-29-54.sb3-VRM by a Mutation Score of 11.20743 %
Random better than MIO in project 469292411_18-12-2021_00-19-23.sb3-AOR by a Mutation Score of 11.11111 %
Random better than MIO in project 22361955_18-12-2021_01-50-05.sb3-KRM by a Mutation Score of 11.11111 %
Random better than MIO in project 342110358_17-12-2021_23-36-50.sb3-NCM by a Mutation Score of 11.11111 %
Random better than MIO in project 107668577_18-12-2021_05-47-06.sb3-LOR by a Mutation Score of 11.11111 %
Random better than MIO in project 497243475_18-12-2021_01-10-22.sb3-KRM by a Mutation Score of 11.11111 %
Random better than MIO in project 312283715_18-12-2021_05-29-54.sb3-SDM by a Mutation Score of 11.11111 %
Random better than MIO in project 342223968_18-12-2021_04-48-09.sb3-SDM by a Mutation Score of 11.11111 %
Random better than MIO in project 437395881_18-12-2021_00-35-25.sb3-VRM by a Mutation Score of 10.88435 %
Random better than MIO in project 130737193_18-12-2021_00-54-19.sb3-VRM by a Mutation Score of 10.83916 %
Random better than MIO in project 57781430_17-12-2021_21-10-12.sb3-VRM by a Mutation Score of 10.81871 %
Random better than MIO in project 31113926_18-12-2021_02-53-30.sb3-Original by a Mutation Score of 10.71429 %
Random better than MIO in project 468547907_16-12-2021_21-35-39.sb3-AOR by a Mutation Score of 10.69336 %
Random better than MIO in project 435500984_24-06-2021_09-07-16.sb3-LOR by a Mutation Score of 10.64815 %
Random better than MIO in project 330686692_18-12-2021_05-26-43.sb3-SDM by a Mutation Score of 10.07958 %
Random better than MIO in project 396758533_18-12-2021_00-22-12.sb3-VRM by a Mutation Score of 10.03189 %
Random better than MIO in project 438797673_18-12-2021_01-45-37.sb3-ROR by a Mutation Score of 10.0 %
Random better than MIO in project 134430880_16-12-2021_20-07-38.sb3-LOR by a Mutation Score of 10.0 %
Random better than MIO in project 434877139_17-12-2021_21-50-17.sb3-KRM by a Mutation Score of 10.0 %
Random better than MIO in project 186687335_18-12-2021_05-07-17.sb3-KRM by a Mutation Score of 9.88142 %
Random better than MIO in project 357587400_16-12-2021_20-11-33.sb3-SBD by a Mutation Score of 9.87395 %
Random better than MIO in project 107668577_18-12-2021_05-47-06.sb3-NCM by a Mutation Score of 9.78672 %
Random better than MIO in project 107668577_18-12-2021_05-47-06.sb3-ROR by a Mutation Score of 9.68567 %
Random better than MIO in project 396716007_17-12-2021_23-03-37.sb3-SBD by a Mutation Score of 9.63775 %
Random better than MIO in project 216369673_18-12-2021_02-17-01.sb3-SBD by a Mutation Score of 9.51253 %
Random better than MIO in project 286438787_18-12-2021_00-56-46.sb3-NCM by a Mutation Score of 9.47368 %
Random better than MIO in project 396716007_17-12-2021_23-03-37.sb3-VRM by a Mutation Score of 9.45419 %
Random better than MIO in project 601168390_17-12-2021_23-14-28.sb3-LOR by a Mutation Score of 9.39716 %
Random better than MIO in project 34732242_18-12-2021_01-56-08.sb3-AOR by a Mutation Score of 9.375 %
Random better than MIO in project 499054660_18-12-2021_03-45-38.sb3-SBD by a Mutation Score of 9.35938 %
Random better than MIO in project 342110358_17-12-2021_23-36-50.sb3-AOR by a Mutation Score of 9.33333 %
Random better than MIO in project 118590469_18-12-2021_04-59-20.sb3-SDM by a Mutation Score of 9.31373 %
Random better than MIO in project 118590469_18-12-2021_04-59-20.sb3-LOR by a Mutation Score of 9.31373 %
Random better than MIO in project 118590469_18-12-2021_04-59-20.sb3-KRM by a Mutation Score of 9.31373 %
Random better than MIO in project 118590469_18-12-2021_04-59-20.sb3-NCM by a Mutation Score of 9.31373 %
Random better than MIO in project 118590469_18-12-2021_04-59-20.sb3-ROR by a Mutation Score of 9.31373 %
Random better than MIO in project 118590469_18-12-2021_04-59-20.sb3-VRM by a Mutation Score of 9.31373 %
Random better than MIO in project 118590469_18-12-2021_04-59-20.sb3-SBD by a Mutation Score of 9.31373 %
Random better than MIO in project 118590469_18-12-2021_04-59-20.sb3-AOR by a Mutation Score of 9.31373 %
Random better than MIO in project 135170508_16-12-2021_20-14-50.sb3-KRM by a Mutation Score of 9.25926 %
Random better than MIO in project 239337886_18-12-2021_07-59-04.sb3-SDM by a Mutation Score of 9.1954 %
Random better than MIO in project 313916295_17-12-2021_22-23-06.sb3-ROR by a Mutation Score of 9.19403 %
Random better than MIO in project 226357204_17-12-2021_22-01-45.sb3-VRM by a Mutation Score of 9.09091 %
Random better than MIO in project 174934840_17-12-2021_21-56-11.sb3-VRM by a Mutation Score of 9.03448 %
Random better than MIO in project 499054660_18-12-2021_03-45-38.sb3-ROR by a Mutation Score of 9.03065 %
Random better than MIO in project 57781430_17-12-2021_21-10-12.sb3-SBD by a Mutation Score of 8.97963 %
Random better than MIO in project 25034853_18-12-2021_04-20-26.sb3-AOR by a Mutation Score of 8.9636 %
Random better than MIO in project 18284398_17-12-2021_22-20-38.sb3-Original by a Mutation Score of 8.94737 %
Random better than MIO in project 437395881_18-12-2021_00-35-25.sb3-ROR by a Mutation Score of 8.94309 %
Random better than MIO in project 395023591_18-12-2021_01-08-54.sb3-ROR by a Mutation Score of 8.87218 %
Random better than MIO in project 103706011_18-12-2021_05-44-19.sb3-NCM by a Mutation Score of 8.87014 %
Random better than MIO in project 499054660_18-12-2021_03-45-38.sb3-AOR by a Mutation Score of 8.65036 %
Random better than MIO in project 431041540_18-12-2021_02-30-53.sb3-NCM by a Mutation Score of 8.62893 %
Random better than MIO in project 57781430_17-12-2021_21-10-12.sb3-NCM by a Mutation Score of 8.60136 %
Random better than MIO in project 189659114_18-12-2021_02-50-47.sb3-KRM by a Mutation Score of 8.5 %
Random better than MIO in project 468982572_18-12-2021_01-59-00.sb3-NCM by a Mutation Score of 8.2002 %
Random better than MIO in project 186687335_18-12-2021_05-07-17.sb3-Original by a Mutation Score of 8.18713 %
Random better than MIO in project 484831890_18-12-2021_03-55-12.sb3-NCM by a Mutation Score of 8.15851 %
Random better than MIO in project 491359026_18-12-2021_02-09-34.sb3-SBD by a Mutation Score of 8.01655 %
Random better than MIO in project 117836320_18-12-2021_00-37-13.sb3-SBD by a Mutation Score of 8.01189 %
Random better than MIO in project 57781430_17-12-2021_21-10-12.sb3-ROR by a Mutation Score of 8.00106 %
Random better than MIO in project 107668577_18-12-2021_05-47-06.sb3-SBD by a Mutation Score of 7.93605 %
Random better than MIO in project 34732242_18-12-2021_01-56-08.sb3-VRM by a Mutation Score of 7.91667 %
Random better than MIO in project 370222161_18-12-2021_04-22-42.sb3-VRM by a Mutation Score of 7.87199 %
Random better than MIO in project 312283715_18-12-2021_05-29-54.sb3-NCM by a Mutation Score of 7.74686 %
Random better than MIO in project 330686692_18-12-2021_05-26-43.sb3-LOR by a Mutation Score of 7.72329 %
Random better than MIO in project 479118600_16-07-2021_03-38-46.sb3-VRM by a Mutation Score of 7.70833 %
Random better than MIO in project 107668577_18-12-2021_05-47-06.sb3-SDM by a Mutation Score of 7.67196 %
Random better than MIO in project 445824887_17-12-2021_22-04-28.sb3-AOR by a Mutation Score of 7.60518 %
Random better than MIO in project 103706011_18-12-2021_05-44-19.sb3-SBD by a Mutation Score of 7.53132 %
Random better than MIO in project 57781430_17-12-2021_21-10-12.sb3-SDM by a Mutation Score of 7.5093 %
Random better than MIO in project 510191754_17-12-2021_22-48-30.sb3-SDM by a Mutation Score of 7.32125 %
Random better than MIO in project 484831890_18-12-2021_03-55-12.sb3-VRM by a Mutation Score of 7.27273 %
Random better than MIO in project 73119182_18-12-2021_01-51-25.sb3-VRM by a Mutation Score of 7.24373 %
Random better than MIO in project 587645473_18-12-2021_05-06-03.sb3-Original by a Mutation Score of 7.14286 %
Random better than MIO in project 130737193_18-12-2021_00-54-19.sb3-AOR by a Mutation Score of 7.14286 %
Random better than MIO in project 169815972_18-12-2021_05-43-22.sb3-SBD by a Mutation Score of 7.0927 %
Random better than MIO in project 34732242_18-12-2021_01-56-08.sb3-SBD by a Mutation Score of 7.02434 %
Random better than MIO in project 73119182_18-12-2021_01-51-25.sb3-SDM by a Mutation Score of 7.01754 %
Random better than MIO in project 117836320_18-12-2021_00-37-13.sb3-ROR by a Mutation Score of 6.99686 %
Random better than MIO in project 601168390_17-12-2021_23-14-28.sb3-ROR by a Mutation Score of 6.98022 %
Random better than MIO in project 468547907_16-12-2021_21-35-39.sb3-ROR by a Mutation Score of 6.92562 %
Random better than MIO in project 286438787_18-12-2021_00-56-46.sb3-SBD by a Mutation Score of 6.85046 %
Random better than MIO in project 385773650_18-12-2021_01-08-03.sb3-KRM by a Mutation Score of 6.81818 %
Random better than MIO in project 174934840_17-12-2021_21-56-11.sb3-SDM by a Mutation Score of 6.81511 %
Random better than MIO in project 73119182_18-12-2021_01-51-25.sb3-KRM by a Mutation Score of 6.77656 %
Random better than MIO in project 42669374_18-12-2021_01-16-27.sb3-AOR by a Mutation Score of 6.74813 %
Random better than MIO in project 213383034_17-12-2021_21-50-08.sb3-LOR by a Mutation Score of 6.66667 %
Random better than MIO in project 468982572_18-12-2021_01-59-00.sb3-AOR by a Mutation Score of 6.66667 %
Random better than MIO in project 398282190_18-12-2021_05-29-08.sb3-LOR by a Mutation Score of 6.64918 %
Random better than MIO in project 216369673_18-12-2021_02-17-01.sb3-NCM by a Mutation Score of 6.64247 %
Random better than MIO in project 284516654_18-12-2021_00-22-54.sb3-AOR by a Mutation Score of 6.62404 %
Random better than MIO in project 330686692_18-12-2021_05-26-43.sb3-ROR by a Mutation Score of 6.59108 %
Random better than MIO in project 446665483_17-12-2021_22-08-00.sb3-LOR by a Mutation Score of 6.58818 %
Random better than MIO in project 42669374_18-12-2021_01-16-27.sb3-SBD by a Mutation Score of 6.39101 %
Random better than MIO in project 42669374_18-12-2021_01-16-27.sb3-LOR by a Mutation Score of 6.39019 %
Random better than MIO in project 391068383_18-12-2021_00-40-57.sb3-SBD by a Mutation Score of 6.38298 %
Random better than MIO in project 203392290_18-12-2021_00-18-11.sb3-LOR by a Mutation Score of 6.34921 %
Random better than MIO in project 10097875_18-12-2021_01-07-50.sb3-LOR by a Mutation Score of 6.33484 %
Random better than MIO in project 157365125_18-12-2021_01-41-16.sb3-SDM by a Mutation Score of 6.30252 %
Random better than MIO in project 390272486_18-12-2021_06-04-05.sb3-ROR by a Mutation Score of 6.21053 %
Random better than MIO in project 468547907_16-12-2021_21-35-39.sb3-LOR by a Mutation Score of 6.16706 %
Random better than MIO in project 49905542_16-12-2021_21-11-01.sb3-SBD by a Mutation Score of 6.16461 %
Random better than MIO in project 189659114_18-12-2021_02-50-47.sb3-NCM by a Mutation Score of 6.14564 %
Random better than MIO in project 134430880_16-12-2021_20-07-38.sb3-ROR by a Mutation Score of 6.04449 %
Random better than MIO in project 286438787_18-12-2021_00-56-46.sb3-ROR by a Mutation Score of 6.01504 %
Random better than MIO in project 284032104_18-12-2021_01-49-41.sb3-LOR by a Mutation Score of 5.90909 %
Random better than MIO in project 121424480_18-12-2021_03-49-34.sb3-Original by a Mutation Score of 5.88235 %
Random better than MIO in project 396716007_17-12-2021_23-03-37.sb3-AOR by a Mutation Score of 5.88235 %
Random better than MIO in project 390272486_18-12-2021_06-04-05.sb3-VRM by a Mutation Score of 5.86842 %
Random better than MIO in project 468982572_18-12-2021_01-59-00.sb3-SDM by a Mutation Score of 5.8605 %
Random better than MIO in project 216369673_18-12-2021_02-17-01.sb3-AOR by a Mutation Score of 5.82843 %
Random better than MIO in project 181364872_18-12-2021_03-49-37.sb3-NCM by a Mutation Score of 5.75 %
Random better than MIO in project 460534710_17-12-2021_22-14-40.sb3-SDM by a Mutation Score of 5.70571 %
Random better than MIO in project 468547907_16-12-2021_21-35-39.sb3-VRM by a Mutation Score of 5.70096 %
Random better than MIO in project 31113926_18-12-2021_02-53-30.sb3-LOR by a Mutation Score of 5.66308 %
Random better than MIO in project 357588556_18-12-2021_00-10-11.sb3-Original by a Mutation Score of 5.55556 %
Random better than MIO in project 10097875_18-12-2021_01-07-50.sb3-ROR by a Mutation Score of 5.54896 %
Random better than MIO in project 468982572_18-12-2021_01-59-00.sb3-VRM by a Mutation Score of 5.5335 %
Random better than MIO in project 49905542_16-12-2021_21-11-01.sb3-AOR by a Mutation Score of 5.50725 %
Random better than MIO in project 398282190_18-12-2021_05-29-08.sb3-VRM by a Mutation Score of 5.45455 %
Random better than MIO in project 177334143_18-12-2021_01-59-18.sb3-NCM by a Mutation Score of 5.44402 %
Random better than MIO in project 431041540_18-12-2021_02-30-53.sb3-SDM by a Mutation Score of 5.4386 %
Random better than MIO in project 418924306_16-12-2021_21-06-56.sb3-ROR by a Mutation Score of 5.39811 %
Random better than MIO in project 395023591_18-12-2021_01-08-54.sb3-AOR by a Mutation Score of 5.35088 %
Random better than MIO in project 313916295_17-12-2021_22-23-06.sb3-VRM by a Mutation Score of 5.27547 %
Random better than MIO in project 10016238_18-12-2021_00-08-39.sb3-Original by a Mutation Score of 5.26316 %
Random better than MIO in project 394122755_17-12-2021_22-21-34.sb3-AOR by a Mutation Score of 5.20231 %
Random better than MIO in project 276239027_18-12-2021_04-19-10.sb3-NCM by a Mutation Score of 5.15779 %
Random better than MIO in project 22361955_18-12-2021_01-50-05.sb3-AOR by a Mutation Score of 5.13523 %
Random better than MIO in project 115737646_18-12-2021_04-59-34.sb3-NCM by a Mutation Score of 5.06073 %
Random better than MIO in project 16206367_18-12-2021_04-00-10.sb3-ROR by a Mutation Score of 5.0 %
Random better than MIO in project 130428143_18-12-2021_04-18-57.sb3-LOR by a Mutation Score of 5.0 %
Random better than MIO in project 443516706_18-12-2021_06-13-43.sb3-LOR by a Mutation Score of 5.0 %
Random better than MIO in project 313916295_17-12-2021_22-23-06.sb3-AOR by a Mutation Score of 4.99558 %
Random better than MIO in project 435500984_24-06-2021_09-07-16.sb3-VRM by a Mutation Score of 4.98366 %
Random better than MIO in project 10097875_18-12-2021_01-07-50.sb3-VRM by a Mutation Score of 4.96454 %
Random better than MIO in project 469540467_18-12-2021_02-11-36.sb3-AOR by a Mutation Score of 4.89964 %
Random better than MIO in project 306407568_18-12-2021_05-31-26.sb3-NCM by a Mutation Score of 4.8623 %
Random better than MIO in project 435500984_24-06-2021_09-07-16.sb3-SBD by a Mutation Score of 4.8595 %
Random better than MIO in project 76484930_18-12-2021_01-54-03.sb3-AOR by a Mutation Score of 4.83353 %
Random better than MIO in project 394122755_17-12-2021_22-21-34.sb3-NCM by a Mutation Score of 4.81283 %
Random better than MIO in project 306407568_18-12-2021_05-31-26.sb3-SDM by a Mutation Score of 4.80226 %
Random better than MIO in project 22361955_18-12-2021_01-50-05.sb3-SBD by a Mutation Score of 4.782 %
Random better than MIO in project 297834910_18-12-2021_03-59-40.sb3-LOR by a Mutation Score of 4.72222 %
Random better than MIO in project 284516654_18-12-2021_00-22-54.sb3-VRM by a Mutation Score of 4.65478 %
Random better than MIO in project 42669374_18-12-2021_01-16-27.sb3-VRM by a Mutation Score of 4.59816 %
Random better than MIO in project 76484930_18-12-2021_01-54-03.sb3-SDM by a Mutation Score of 4.56569 %
Random better than MIO in project 394122755_17-12-2021_22-21-34.sb3-KRM by a Mutation Score of 4.54545 %
Random better than MIO in project 469540467_18-12-2021_02-11-36.sb3-VRM by a Mutation Score of 4.50503 %
Random better than MIO in project 177260519_17-12-2021_23-49-29.sb3-Original by a Mutation Score of 4.44444 %
Random better than MIO in project 34732242_18-12-2021_01-56-08.sb3-SDM by a Mutation Score of 4.42708 %
Random better than MIO in project 174934840_17-12-2021_21-56-11.sb3-NCM by a Mutation Score of 4.40678 %
Random better than MIO in project 510191754_17-12-2021_22-48-30.sb3-NCM by a Mutation Score of 4.37788 %
Random better than MIO in project 398282190_18-12-2021_05-29-08.sb3-NCM by a Mutation Score of 4.35623 %
Random better than MIO in project 469540467_18-12-2021_02-11-36.sb3-SBD by a Mutation Score of 4.23449 %
Random better than MIO in project 76484930_18-12-2021_01-54-03.sb3-KRM by a Mutation Score of 4.22727 %
Random better than MIO in project 22361955_18-12-2021_01-50-05.sb3-ROR by a Mutation Score of 4.20322 %
Random better than MIO in project 124785135_18-12-2021_04-21-23.sb3-SBD by a Mutation Score of 4.147 %
Random better than MIO in project 312954155_18-12-2021_02-17-56.sb3-ROR by a Mutation Score of 4.13105 %
Random better than MIO in project 494072759_17-12-2021_23-14-15.sb3-Original by a Mutation Score of 4.11765 %
Random better than MIO in project 89414202_17-12-2021_22-46-32.sb3-SBD by a Mutation Score of 4.04858 %
Random better than MIO in project 173918262_16-12-2021_21-08-27.sb3-AOR by a Mutation Score of 4.04412 %
Random better than MIO in project 418924306_16-12-2021_21-06-56.sb3-VRM by a Mutation Score of 3.99306 %
Random better than MIO in project 357390177_17-12-2021_22-38-30.sb3-VRM by a Mutation Score of 3.97727 %
Random better than MIO in project 297834910_18-12-2021_03-59-40.sb3-ROR by a Mutation Score of 3.97283 %
Random better than MIO in project 76484930_18-12-2021_01-54-03.sb3-SBD by a Mutation Score of 3.90747 %
Random better than MIO in project 468547907_16-12-2021_21-35-39.sb3-SBD by a Mutation Score of 3.88879 %
Random better than MIO in project 443516706_18-12-2021_06-13-43.sb3-NCM by a Mutation Score of 3.87097 %
Random better than MIO in project 313916295_17-12-2021_22-23-06.sb3-SBD by a Mutation Score of 3.77236 %
Random better than MIO in project 169815972_18-12-2021_05-43-22.sb3-VRM by a Mutation Score of 3.76812 %
Random better than MIO in project 130428143_18-12-2021_04-18-57.sb3-KRM by a Mutation Score of 3.71711 %
Random better than MIO in project 135170508_16-12-2021_20-14-50.sb3-AOR by a Mutation Score of 3.64083 %
Random better than MIO in project 73119182_18-12-2021_01-51-25.sb3-SBD by a Mutation Score of 3.61612 %
Random better than MIO in project 456142131_18-12-2021_01-57-00.sb3-SDM by a Mutation Score of 3.50402 %
Random better than MIO in project 394122755_17-12-2021_22-21-34.sb3-SBD by a Mutation Score of 3.4904 %
Random better than MIO in project 435500984_24-06-2021_09-07-16.sb3-NCM by a Mutation Score of 3.4897 %
Random better than MIO in project 42669374_18-12-2021_01-16-27.sb3-NCM by a Mutation Score of 3.36446 %
Random better than MIO in project 124785135_18-12-2021_04-21-23.sb3-SDM by a Mutation Score of 3.35551 %
Random better than MIO in project 228638632_18-12-2021_01-40-15.sb3-Original by a Mutation Score of 3.33333 %
Random better than MIO in project 216369673_18-12-2021_02-17-01.sb3-ROR by a Mutation Score of 3.26158 %
Random better than MIO in project 531663489_13-08-2021_19-54-00.sb3-VRM by a Mutation Score of 3.25 %
Random better than MIO in project 135170508_16-12-2021_20-14-50.sb3-VRM by a Mutation Score of 3.24399 %
Random better than MIO in project 390272486_18-12-2021_06-04-05.sb3-SDM by a Mutation Score of 3.23887 %
Random better than MIO in project 22361955_18-12-2021_01-50-05.sb3-NCM by a Mutation Score of 3.21637 %
Random better than MIO in project 228638632_18-12-2021_01-40-15.sb3-AOR by a Mutation Score of 3.21475 %
Random better than MIO in project 531663489_13-08-2021_19-54-00.sb3-SDM by a Mutation Score of 3.18182 %
Random better than MIO in project 457919850_18-12-2021_02-23-38.sb3-NCM by a Mutation Score of 3.15789 %
Random better than MIO in project 457919850_18-12-2021_02-23-38.sb3-VRM by a Mutation Score of 3.15789 %
Random better than MIO in project 446665483_17-12-2021_22-08-00.sb3-VRM by a Mutation Score of 3.14848 %
Random better than MIO in project 531663489_13-08-2021_19-54-00.sb3-AOR by a Mutation Score of 3.14815 %
Random better than MIO in project 31113926_18-12-2021_02-53-30.sb3-VRM by a Mutation Score of 3.10606 %
Random better than MIO in project 312954155_18-12-2021_02-17-56.sb3-NCM by a Mutation Score of 3.06841 %
Random better than MIO in project 446665483_17-12-2021_22-08-00.sb3-SDM by a Mutation Score of 3.06276 %
Random better than MIO in project 418924306_16-12-2021_21-06-56.sb3-SBD by a Mutation Score of 3.05556 %
Random better than MIO in project 276239027_18-12-2021_04-19-10.sb3-VRM by a Mutation Score of 3.04751 %
Random better than MIO in project 479118600_16-07-2021_03-38-46.sb3-ROR by a Mutation Score of 3.01003 %
Random better than MIO in project 468982572_18-12-2021_01-59-00.sb3-ROR by a Mutation Score of 2.99145 %
Random better than MIO in project 395023591_18-12-2021_01-08-54.sb3-NCM by a Mutation Score of 2.96164 %
Random better than MIO in project 110512863_18-12-2021_02-18-49.sb3-SDM by a Mutation Score of 2.91663 %
Random better than MIO in project 312954155_18-12-2021_02-17-56.sb3-SBD by a Mutation Score of 2.89252 %
Random better than MIO in project 134430880_16-12-2021_20-07-38.sb3-SBD by a Mutation Score of 2.88704 %
Random better than MIO in project 463347380_18-12-2021_01-20-22.sb3-SDM by a Mutation Score of 2.86184 %
Random better than MIO in project 437395881_18-12-2021_00-35-25.sb3-LOR by a Mutation Score of 2.77778 %
Random better than MIO in project 385773650_18-12-2021_01-08-03.sb3-LOR by a Mutation Score of 2.77778 %
Random better than MIO in project 479118600_16-07-2021_03-38-46.sb3-SDM by a Mutation Score of 2.77778 %
Random better than MIO in project 121555506_16-12-2021_20-05-10.sb3-ROR by a Mutation Score of 2.7668 %
Random better than MIO in project 531663489_13-08-2021_19-54-00.sb3-NCM by a Mutation Score of 2.75 %
Random better than MIO in project 457919850_18-12-2021_02-23-38.sb3-SDM by a Mutation Score of 2.74854 %
Random better than MIO in project 203392290_18-12-2021_00-18-11.sb3-SBD by a Mutation Score of 2.74548 %
Random better than MIO in project 531663489_13-08-2021_19-54-00.sb3-SBD by a Mutation Score of 2.72436 %
Random better than MIO in project 177260519_17-12-2021_23-49-29.sb3-VRM by a Mutation Score of 2.70646 %
Random better than MIO in project 487226156_07-09-2021_20-59-35.sb3-ROR by a Mutation Score of 2.65252 %
Random better than MIO in project 22361955_18-12-2021_01-50-05.sb3-VRM by a Mutation Score of 2.65107 %
Random better than MIO in project 115737646_18-12-2021_04-59-34.sb3-SDM by a Mutation Score of 2.64715 %
Random better than MIO in project 66146572_16-12-2021_20-09-49.sb3-AOR by a Mutation Score of 2.63889 %
Random better than MIO in project 276239027_18-12-2021_04-19-10.sb3-KRM by a Mutation Score of 2.63335 %
Random better than MIO in project 154426128_18-12-2021_00-23-57.sb3-ROR by a Mutation Score of 2.63158 %
Random better than MIO in project 157365125_18-12-2021_01-41-16.sb3-AOR by a Mutation Score of 2.59269 %
Random better than MIO in project 434877139_17-12-2021_21-50-17.sb3-NCM by a Mutation Score of 2.58502 %
Random better than MIO in project 396758533_18-12-2021_00-22-12.sb3-ROR by a Mutation Score of 2.57994 %
Random better than MIO in project 67575180_18-12-2021_00-34-47.sb3-NCM by a Mutation Score of 2.5641 %
Random better than MIO in project 10097875_18-12-2021_01-07-50.sb3-NCM by a Mutation Score of 2.52758 %
Random better than MIO in project 395023591_18-12-2021_01-08-54.sb3-LOR by a Mutation Score of 2.52632 %
Random better than MIO in project 394122755_17-12-2021_22-21-34.sb3-VRM by a Mutation Score of 2.50696 %
Random better than MIO in project 457919850_18-12-2021_02-23-38.sb3-SBD by a Mutation Score of 2.50376 %
Random better than MIO in project 357390177_17-12-2021_22-38-30.sb3-Original by a Mutation Score of 2.5 %
Random better than MIO in project 193308922_18-12-2021_05-18-59.sb3-NCM by a Mutation Score of 2.5 %
Random better than MIO in project 364348591_17-12-2021_23-09-32.sb3-AOR by a Mutation Score of 2.5 %
Random better than MIO in project 284516654_18-12-2021_00-22-54.sb3-NCM by a Mutation Score of 2.4846 %
Random better than MIO in project 390272486_18-12-2021_06-04-05.sb3-SBD by a Mutation Score of 2.48194 %
Random better than MIO in project 29956280_18-12-2021_02-23-45.sb3-SDM by a Mutation Score of 2.43943 %
Random better than MIO in project 497243475_18-12-2021_01-10-22.sb3-LOR by a Mutation Score of 2.42424 %
Random better than MIO in project 460534710_17-12-2021_22-14-40.sb3-SBD by a Mutation Score of 2.391 %
Random better than MIO in project 382723730_18-12-2021_01-26-06.sb3-AOR by a Mutation Score of 2.38095 %
Random better than MIO in project 135170508_16-12-2021_20-14-50.sb3-NCM by a Mutation Score of 2.36397 %
Random better than MIO in project 398282190_18-12-2021_05-29-08.sb3-KRM by a Mutation Score of 2.34327 %
Random better than MIO in project 107668577_18-12-2021_05-47-06.sb3-KRM by a Mutation Score of 2.33918 %
Random better than MIO in project 29956280_18-12-2021_02-23-45.sb3-NCM by a Mutation Score of 2.33563 %
Random better than MIO in project 2718643_18-12-2021_06-04-00.sb3-SDM by a Mutation Score of 2.33254 %
Random better than MIO in project 395023591_18-12-2021_01-08-54.sb3-VRM by a Mutation Score of 2.32794 %
Random better than MIO in project 398282190_18-12-2021_05-29-08.sb3-SBD by a Mutation Score of 2.30695 %
Random better than MIO in project 357390177_17-12-2021_22-38-30.sb3-NCM by a Mutation Score of 2.29202 %
Random better than MIO in project 76484930_18-12-2021_01-54-03.sb3-VRM by a Mutation Score of 2.26897 %
Random better than MIO in project 468547907_16-12-2021_21-35-39.sb3-SDM by a Mutation Score of 2.25023 %
Random better than MIO in project 110512863_18-12-2021_02-18-49.sb3-SBD by a Mutation Score of 2.18831 %
Random better than MIO in project 73119182_18-12-2021_01-51-25.sb3-ROR by a Mutation Score of 2.15412 %
Random better than MIO in project 189659114_18-12-2021_02-50-47.sb3-SBD by a Mutation Score of 2.15097 %
Random better than MIO in project 203469758_17-12-2021_23-51-59.sb3-KRM by a Mutation Score of 2.14425 %
Random better than MIO in project 437395881_18-12-2021_00-35-25.sb3-SBD by a Mutation Score of 2.129 %
Random better than MIO in project 34732242_18-12-2021_01-56-08.sb3-ROR by a Mutation Score of 2.08333 %
Random better than MIO in project 34732242_18-12-2021_01-56-08.sb3-KRM by a Mutation Score of 2.08333 %
Random better than MIO in project 10097875_18-12-2021_01-07-50.sb3-SBD by a Mutation Score of 2.04331 %
Random better than MIO in project 446665483_17-12-2021_22-08-00.sb3-NCM by a Mutation Score of 2.03318 %
Random better than MIO in project 482735260_14-08-2021_18-26-38.sb3-VRM by a Mutation Score of 2.0202 %
Random better than MIO in project 306407568_18-12-2021_05-31-26.sb3-VRM by a Mutation Score of 2.01388 %
Random better than MIO in project 231181527_18-12-2021_01-48-58.sb3-ROR by a Mutation Score of 1.94444 %
Random better than MIO in project 445824887_17-12-2021_22-04-28.sb3-SDM by a Mutation Score of 1.92407 %
Random better than MIO in project 103746364_16-12-2021_21-26-02.sb3-KRM by a Mutation Score of 1.92308 %
Random better than MIO in project 135170508_16-12-2021_20-14-50.sb3-SBD by a Mutation Score of 1.89795 %
Random better than MIO in project 446665483_17-12-2021_22-08-00.sb3-ROR by a Mutation Score of 1.89745 %
Random better than MIO in project 326210738_17-12-2021_22-04-19.sb3-NCM by a Mutation Score of 1.87654 %
Random better than MIO in project 394122755_17-12-2021_22-21-34.sb3-LOR by a Mutation Score of 1.85185 %
Random better than MIO in project 394122755_17-12-2021_22-21-34.sb3-ROR by a Mutation Score of 1.85185 %
Random better than MIO in project 130428143_18-12-2021_04-18-57.sb3-NCM by a Mutation Score of 1.84211 %
Random better than MIO in project 601168390_17-12-2021_23-14-28.sb3-KRM by a Mutation Score of 1.81818 %
Random better than MIO in project 186687335_18-12-2021_05-07-17.sb3-VRM by a Mutation Score of 1.81598 %
Random better than MIO in project 456142131_18-12-2021_01-57-00.sb3-SBD by a Mutation Score of 1.73576 %
Random better than MIO in project 76484930_18-12-2021_01-54-03.sb3-NCM by a Mutation Score of 1.73044 %
Random better than MIO in project 130428143_18-12-2021_04-18-57.sb3-ROR by a Mutation Score of 1.71053 %
Random better than MIO in project 115737646_18-12-2021_04-59-34.sb3-SBD by a Mutation Score of 1.70368 %
Random better than MIO in project 395023591_18-12-2021_01-08-54.sb3-SBD by a Mutation Score of 1.67464 %
Random better than MIO in project 239337886_18-12-2021_07-59-04.sb3-SBD by a Mutation Score of 1.66886 %
Random better than MIO in project 22361955_18-12-2021_01-50-05.sb3-SDM by a Mutation Score of 1.66667 %
Random better than MIO in project 500421058_18-12-2021_02-20-55.sb3-LOR by a Mutation Score of 1.66667 %
Random better than MIO in project 500421058_18-12-2021_02-20-55.sb3-KRM by a Mutation Score of 1.66667 %
Random better than MIO in project 474641026_18-12-2021_01-19-00.sb3-KRM by a Mutation Score of 1.6441 %
Random better than MIO in project 177334143_18-12-2021_01-59-18.sb3-SBD by a Mutation Score of 1.63897 %
Random better than MIO in project 463347380_18-12-2021_01-20-22.sb3-SBD by a Mutation Score of 1.61654 %
Random better than MIO in project 130428143_18-12-2021_04-18-57.sb3-SBD by a Mutation Score of 1.59959 %
Random better than MIO in project 181364872_18-12-2021_03-49-37.sb3-SDM by a Mutation Score of 1.56695 %
Random better than MIO in project 500421058_18-12-2021_02-20-55.sb3-ROR by a Mutation Score of 1.5 %
Random better than MIO in project 203469758_17-12-2021_23-51-59.sb3-AOR by a Mutation Score of 1.48749 %
Random better than MIO in project 330686692_18-12-2021_05-26-43.sb3-AOR by a Mutation Score of 1.46883 %
Random better than MIO in project 2718643_18-12-2021_06-04-00.sb3-LOR by a Mutation Score of 1.44799 %
Random better than MIO in project 49905542_16-12-2021_21-11-01.sb3-VRM by a Mutation Score of 1.44078 %
Random better than MIO in project 66146572_16-12-2021_20-09-49.sb3-SBD by a Mutation Score of 1.43939 %
Random better than MIO in project 509531164_17-12-2021_20-47-00.sb3-SDM by a Mutation Score of 1.43541 %
Random better than MIO in project 79374426_18-12-2021_02-31-54.sb3-ROR by a Mutation Score of 1.42887 %
Random better than MIO in project 531663489_13-08-2021_19-54-00.sb3-ROR by a Mutation Score of 1.42857 %
Random better than MIO in project 468982572_18-12-2021_01-59-00.sb3-SBD by a Mutation Score of 1.38037 %
Random better than MIO in project 276239027_18-12-2021_04-19-10.sb3-ROR by a Mutation Score of 1.32461 %
Random better than MIO in project 203392290_18-12-2021_00-18-11.sb3-NCM by a Mutation Score of 1.3169 %
Random better than MIO in project 390272486_18-12-2021_06-04-05.sb3-AOR by a Mutation Score of 1.31579 %
Random better than MIO in project 286438787_18-12-2021_00-56-46.sb3-VRM by a Mutation Score of 1.31579 %
Random better than MIO in project 468547907_16-12-2021_21-35-39.sb3-NCM by a Mutation Score of 1.29774 %
Random better than MIO in project 382723730_18-12-2021_01-26-06.sb3-NCM by a Mutation Score of 1.25604 %
Random better than MIO in project 156794984_18-12-2021_00-39-10.sb3-SBD by a Mutation Score of 1.25598 %
Random better than MIO in project 10015857_16-12-2021_21-34-01.sb3-SDM by a Mutation Score of 1.25 %
Random better than MIO in project 115737646_18-12-2021_04-59-34.sb3-ROR by a Mutation Score of 1.21457 %
Random better than MIO in project 121424480_18-12-2021_03-49-34.sb3-SBD by a Mutation Score of 1.19531 %
Random better than MIO in project 25026200_17-12-2021_23-51-47.sb3-NCM by a Mutation Score of 1.12191 %
Random better than MIO in project 484733869_18-12-2021_07-09-00.sb3-SBD by a Mutation Score of 1.11111 %
Random better than MIO in project 326210738_17-12-2021_22-04-19.sb3-SBD by a Mutation Score of 1.10328 %
Random better than MIO in project 117836320_18-12-2021_00-37-13.sb3-NCM by a Mutation Score of 1.10169 %
Random better than MIO in project 25026200_17-12-2021_23-51-47.sb3-SBD by a Mutation Score of 1.08774 %
Random better than MIO in project 174934840_17-12-2021_21-56-11.sb3-LOR by a Mutation Score of 1.07527 %
Random better than MIO in project 29956280_18-12-2021_02-23-45.sb3-ROR by a Mutation Score of 1.06014 %
Random better than MIO in project 133942259_16-12-2021_21-07-58.sb3-AOR by a Mutation Score of 1.05263 %
Random better than MIO in project 312283715_18-12-2021_05-29-54.sb3-ROR by a Mutation Score of 1.05263 %
Random better than MIO in project 34732242_18-12-2021_01-56-08.sb3-NCM by a Mutation Score of 1.0 %
Random better than MIO in project 79374426_18-12-2021_02-31-54.sb3-VRM by a Mutation Score of 0.98549 %
Random better than MIO in project 500421058_18-12-2021_02-20-55.sb3-NCM by a Mutation Score of 0.97826 %
Random better than MIO in project 497243475_18-12-2021_01-10-22.sb3-VRM by a Mutation Score of 0.9697 %
Random better than MIO in project 292708593_18-12-2021_01-35-21.sb3-KRM by a Mutation Score of 0.95759 %
Random better than MIO in project 330686692_18-12-2021_05-26-43.sb3-SBD by a Mutation Score of 0.94104 %
Random better than MIO in project 446665483_17-12-2021_22-08-00.sb3-SBD by a Mutation Score of 0.92439 %
Random better than MIO in project 330686692_18-12-2021_05-26-43.sb3-VRM by a Mutation Score of 0.91257 %
Random better than MIO in project 479118600_16-07-2021_03-38-46.sb3-LOR by a Mutation Score of 0.90498 %
Random better than MIO in project 164575804_18-12-2021_02-04-25.sb3-SBD by a Mutation Score of 0.89652 %
Random better than MIO in project 446665483_17-12-2021_22-08-00.sb3-AOR by a Mutation Score of 0.88497 %
Random better than MIO in project 124785135_18-12-2021_04-21-23.sb3-KRM by a Mutation Score of 0.88477 %
Random better than MIO in project 73119182_18-12-2021_01-51-25.sb3-NCM by a Mutation Score of 0.87667 %
Random better than MIO in project 396758533_18-12-2021_00-22-12.sb3-NCM by a Mutation Score of 0.86375 %
Random better than MIO in project 42669374_18-12-2021_01-16-27.sb3-SDM by a Mutation Score of 0.82256 %
Random better than MIO in project 364560732_18-12-2021_01-33-31.sb3-AOR by a Mutation Score of 0.81136 %
Random better than MIO in project 305635421_18-12-2021_01-40-24.sb3-ROR by a Mutation Score of 0.76653 %
Random better than MIO in project 445824887_17-12-2021_22-04-28.sb3-ROR by a Mutation Score of 0.76063 %
Random better than MIO in project 216369673_18-12-2021_02-17-01.sb3-VRM by a Mutation Score of 0.75188 %
Random better than MIO in project 278072605_18-12-2021_08-11-54.sb3-SDM by a Mutation Score of 0.71429 %
Random better than MIO in project 443516706_18-12-2021_06-13-43.sb3-SDM by a Mutation Score of 0.71429 %
Random better than MIO in project 510460438_18-12-2021_01-16-16.sb3-Original by a Mutation Score of 0.69444 %
Random better than MIO in project 121424480_18-12-2021_03-49-34.sb3-VRM by a Mutation Score of 0.6746 %
Random better than MIO in project 398282190_18-12-2021_05-29-08.sb3-SDM by a Mutation Score of 0.65586 %
Random better than MIO in project 276239027_18-12-2021_04-19-10.sb3-SBD by a Mutation Score of 0.62171 %
Random better than MIO in project 25026200_17-12-2021_23-51-47.sb3-ROR by a Mutation Score of 0.60702 %
Random better than MIO in project 118805754_18-12-2021_00-26-18.sb3-VRM by a Mutation Score of 0.6044 %
Random better than MIO in project 306407568_18-12-2021_05-31-26.sb3-ROR by a Mutation Score of 0.60131 %
Random better than MIO in project 306407568_18-12-2021_05-31-26.sb3-AOR by a Mutation Score of 0.57862 %
Random better than MIO in project 497243475_18-12-2021_01-10-22.sb3-SBD by a Mutation Score of 0.56696 %
Random better than MIO in project 435500984_24-06-2021_09-07-16.sb3-ROR by a Mutation Score of 0.55072 %
Random better than MIO in project 487226156_07-09-2021_20-59-35.sb3-NCM by a Mutation Score of 0.54106 %
Random better than MIO in project 103746364_16-12-2021_21-26-02.sb3-ROR by a Mutation Score of 0.53702 %
Random better than MIO in project 245744567_18-12-2021_03-36-02.sb3-SBD by a Mutation Score of 0.52532 %
Random better than MIO in project 11806234_18-12-2021_03-21-51.sb3-SDM by a Mutation Score of 0.5117 %
Random better than MIO in project 209798686_17-12-2021_23-49-45.sb3-ROR by a Mutation Score of 0.4902 %
Random better than MIO in project 67575180_18-12-2021_00-34-47.sb3-AOR by a Mutation Score of 0.48077 %
Random better than MIO in project 196224635_18-12-2021_04-58-48.sb3-SBD by a Mutation Score of 0.44087 %
Random better than MIO in project 156794984_18-12-2021_00-39-10.sb3-NCM by a Mutation Score of 0.43016 %
Random better than MIO in project 156794984_18-12-2021_00-39-10.sb3-KRM by a Mutation Score of 0.42105 %
Random better than MIO in project 445824887_17-12-2021_22-04-28.sb3-VRM by a Mutation Score of 0.42078 %
Random better than MIO in project 2718643_18-12-2021_06-04-00.sb3-SBD by a Mutation Score of 0.38984 %
Random better than MIO in project 66146572_16-12-2021_20-09-49.sb3-NCM by a Mutation Score of 0.38936 %
Random better than MIO in project 305635421_18-12-2021_01-40-24.sb3-VRM by a Mutation Score of 0.37782 %
Random better than MIO in project 76484930_18-12-2021_01-54-03.sb3-ROR by a Mutation Score of 0.37408 %
Random better than MIO in project 469540467_18-12-2021_02-11-36.sb3-NCM by a Mutation Score of 0.3614 %
Random better than MIO in project 79374426_18-12-2021_02-31-54.sb3-NCM by a Mutation Score of 0.35204 %
Random better than MIO in project 103746364_16-12-2021_21-26-02.sb3-NCM by a Mutation Score of 0.3432 %
Random better than MIO in project 29956280_18-12-2021_02-23-45.sb3-SBD by a Mutation Score of 0.33368 %
Random better than MIO in project 586339502_18-12-2021_05-43-55.sb3-AOR by a Mutation Score of 0.32895 %
Random better than MIO in project 390272486_18-12-2021_06-04-05.sb3-KRM by a Mutation Score of 0.31579 %
Random better than MIO in project 209798686_17-12-2021_23-49-45.sb3-VRM by a Mutation Score of 0.30303 %
Random better than MIO in project 460534710_17-12-2021_22-14-40.sb3-NCM by a Mutation Score of 0.27778 %
Random better than MIO in project 29956280_18-12-2021_02-23-45.sb3-VRM by a Mutation Score of 0.26316 %
Random better than MIO in project 562846199_18-12-2021_02-09-40.sb3-NCM by a Mutation Score of 0.25019 %
Random better than MIO in project 418924306_16-12-2021_21-06-56.sb3-NCM by a Mutation Score of 0.23548 %
Random better than MIO in project 479118600_16-07-2021_03-38-46.sb3-SBD by a Mutation Score of 0.22736 %
Random better than MIO in project 509531164_17-12-2021_20-47-00.sb3-SBD by a Mutation Score of 0.22315 %
Random better than MIO in project 443516706_18-12-2021_06-13-43.sb3-SBD by a Mutation Score of 0.21978 %
Random better than MIO in project 73908946_18-12-2021_02-52-45.sb3-SBD by a Mutation Score of 0.1634 %
Random better than MIO in project 22361955_18-12-2021_01-50-05.sb3-LOR by a Mutation Score of 0.12531 %
Random better than MIO in project 586339502_18-12-2021_05-43-55.sb3-SDM by a Mutation Score of 0.10234 %
Random better than MIO in project 305635421_18-12-2021_01-40-24.sb3-SBD by a Mutation Score of 0.09586 %
Random better than MIO in project 177260519_17-12-2021_23-49-29.sb3-NCM by a Mutation Score of 0.08801 %
Random better than MIO in project 73908946_18-12-2021_02-52-45.sb3-SDM by a Mutation Score of 0.0817 %
Random better than MIO in project 510191754_17-12-2021_22-48-30.sb3-ROR by a Mutation Score of 0.07559 %
Random better than MIO in project 370222161_18-12-2021_04-22-42.sb3-SDM by a Mutation Score of 0.06144 %
Random better than MIO in project 103746364_16-12-2021_21-26-02.sb3-AOR by a Mutation Score of 0.05741 %
Random better than MIO in project 487226156_07-09-2021_20-59-35.sb3-SBD by a Mutation Score of 0.04302 %
Random better than MIO in project 231181527_18-12-2021_01-48-58.sb3-SDM by a Mutation Score of 0.04274 %
Random better than MIO in project 116798967_17-12-2021_23-03-27.sb3-SBD by a Mutation Score of 0.04122 %
Random better than MIO in project 297834910_18-12-2021_03-59-40.sb3-AOR by a Mutation Score of 0.04049 %
Random better than MIO in project 116798967_17-12-2021_23-03-27.sb3-AOR by a Mutation Score of 0.02924 %
Random better than MIO in project 116798967_17-12-2021_23-03-27.sb3-NCM by a Mutation Score of 0.00877 %
Random better than MIO in project 209798686_17-12-2021_23-49-45.sb3-SBD by a Mutation Score of 0.00712 %
Random better than MOSA in project 10097875_18-12-2021_01-07-50.sb3-KRM by a Mutation Score of 100.0 %
Random better than MOSA in project 506378682_16-12-2021_21-10-15.sb3-Original by a Mutation Score of 100.0 %
Random better than MOSA in project 92319532_17-12-2021_22-50-30.sb3-ROR by a Mutation Score of 100.0 %
Random better than MOSA in project 204766912_18-12-2021_01-41-23.sb3-NCM by a Mutation Score of 100.0 %
Random better than MOSA in project 204766912_18-12-2021_01-41-23.sb3-SDM by a Mutation Score of 100.0 %
Random better than MOSA in project 242559721_17-12-2021_21-45-32.sb3-Original by a Mutation Score of 100.0 %
Random better than MOSA in project 137828232_18-12-2021_03-37-52.sb3-Original by a Mutation Score of 100.0 %
Random better than MOSA in project 287318453_18-12-2021_06-09-33.sb3-Original by a Mutation Score of 100.0 %
Random better than MOSA in project 419713638_23-07-2021_00-36-41.sb3-LOR by a Mutation Score of 100.0 %
Random better than MOSA in project 204766912_18-12-2021_01-41-23.sb3-SBD by a Mutation Score of 100.0 %
Random better than MOSA in project 154264862_16-12-2021_21-42-44.sb3-Original by a Mutation Score of 100.0 %
Random better than MOSA in project 419713638_23-07-2021_00-36-41.sb3-VRM by a Mutation Score of 100.0 %
Random better than MOSA in project 134430880_16-12-2021_20-07-38.sb3-KRM by a Mutation Score of 100.0 %
Random better than MOSA in project 344536121_18-12-2021_01-08-38.sb3-Original by a Mutation Score of 100.0 %
Random better than MOSA in project 189057541_17-12-2021_21-58-03.sb3-Original by a Mutation Score of 100.0 %
Random better than MOSA in project 154426128_18-12-2021_00-23-57.sb3-LOR by a Mutation Score of 100.0 %
Random better than MOSA in project 432201844_18-12-2021_00-55-38.sb3-Original by a Mutation Score of 100.0 %
Random better than MOSA in project 410406096_17-12-2021_23-42-06.sb3-Original by a Mutation Score of 100.0 %
Random better than MOSA in project 203392290_18-12-2021_00-18-11.sb3-AOR by a Mutation Score of 100.0 %
Random better than MOSA in project 396758533_18-12-2021_00-22-12.sb3-LOR by a Mutation Score of 100.0 %
Random better than MOSA in project 204766912_18-12-2021_01-41-23.sb3-AOR by a Mutation Score of 100.0 %
Random better than MOSA in project 392811906_16-12-2021_21-09-44.sb3-Original by a Mutation Score of 100.0 %
Random better than MOSA in project 364560732_18-12-2021_01-33-31.sb3-LOR by a Mutation Score of 100.0 %
Random better than MOSA in project 173918262_16-12-2021_21-08-27.sb3-KRM by a Mutation Score of 100.0 %
Random better than MOSA in project 596102353_18-12-2021_00-54-01.sb3-Original by a Mutation Score of 100.0 %
Random better than MOSA in project 204766912_18-12-2021_01-41-23.sb3-ROR by a Mutation Score of 100.0 %
Random better than MOSA in project 431041540_18-12-2021_02-30-53.sb3-KRM by a Mutation Score of 100.0 %
Random better than MOSA in project 396758533_18-12-2021_00-22-12.sb3-NCM by a Mutation Score of 86.44068 %
Random better than MOSA in project 472598865_17-12-2021_20-50-28.sb3-VRM by a Mutation Score of 85.71429 %
Random better than MOSA in project 157365125_18-12-2021_01-41-16.sb3-SDM by a Mutation Score of 85.71429 %
Random better than MOSA in project 438797673_18-12-2021_01-45-37.sb3-KRM by a Mutation Score of 83.33333 %
Random better than MOSA in project 472598865_17-12-2021_20-50-28.sb3-SDM by a Mutation Score of 80.0 %
Random better than MOSA in project 472598865_17-12-2021_20-50-28.sb3-NCM by a Mutation Score of 75.0 %
Random better than MOSA in project 121555506_16-12-2021_20-05-10.sb3-KRM by a Mutation Score of 75.0 %
Random better than MOSA in project 396758533_18-12-2021_00-22-12.sb3-VRM by a Mutation Score of 73.23944 %
Random better than MOSA in project 203392290_18-12-2021_00-18-11.sb3-NCM by a Mutation Score of 71.08434 %
Random better than MOSA in project 396758533_18-12-2021_00-22-12.sb3-ROR by a Mutation Score of 69.76744 %
Random better than MOSA in project 299068862_18-12-2021_03-12-55.sb3-SDM by a Mutation Score of 69.23077 %
Random better than MOSA in project 434877139_17-12-2021_21-50-17.sb3-SDM by a Mutation Score of 68.75 %
Random better than MOSA in project 26999060_18-12-2021_00-36-48.sb3-LOR by a Mutation Score of 68.42105 %
Random better than MOSA in project 381332631_18-12-2021_00-31-32.sb3-SBD by a Mutation Score of 68.13725 %
Random better than MOSA in project 26999060_18-12-2021_00-36-48.sb3-NCM by a Mutation Score of 67.09677 %
Random better than MOSA in project 299068862_18-12-2021_03-12-55.sb3-AOR by a Mutation Score of 67.01754 %
Random better than MOSA in project 26999060_18-12-2021_00-36-48.sb3-VRM by a Mutation Score of 67.00337 %
Random better than MOSA in project 130737193_18-12-2021_00-54-19.sb3-NCM by a Mutation Score of 66.66667 %
Random better than MOSA in project 130737193_18-12-2021_00-54-19.sb3-ROR by a Mutation Score of 66.66667 %
Random better than MOSA in project 26999060_18-12-2021_00-36-48.sb3-SDM by a Mutation Score of 66.66667 %
Random better than MOSA in project 284081932_17-12-2021_22-41-59.sb3-NCM by a Mutation Score of 66.66667 %
Random better than MOSA in project 377987323_18-12-2021_02-11-42.sb3-AOR by a Mutation Score of 66.66667 %
Random better than MOSA in project 169815972_18-12-2021_05-43-22.sb3-SDM by a Mutation Score of 66.66667 %
Random better than MOSA in project 381332631_18-12-2021_00-31-32.sb3-SDM by a Mutation Score of 65.83333 %
Random better than MOSA in project 26999060_18-12-2021_00-36-48.sb3-SBD by a Mutation Score of 64.72149 %
Random better than MOSA in project 203392290_18-12-2021_00-18-11.sb3-SDM by a Mutation Score of 64.40678 %
Random better than MOSA in project 472598865_17-12-2021_20-50-28.sb3-SBD by a Mutation Score of 64.28571 %
Random better than MOSA in project 26999060_18-12-2021_00-36-48.sb3-ROR by a Mutation Score of 64.13043 %
Random better than MOSA in project 26999060_18-12-2021_00-36-48.sb3-AOR by a Mutation Score of 62.73585 %
Random better than MOSA in project 434877139_17-12-2021_21-50-17.sb3-LOR by a Mutation Score of 62.5 %
Random better than MOSA in project 434877139_17-12-2021_21-50-17.sb3-NCM by a Mutation Score of 61.44578 %
Random better than MOSA in project 434877139_17-12-2021_21-50-17.sb3-KRM by a Mutation Score of 60.0 %
Random better than MOSA in project 157365125_18-12-2021_01-41-16.sb3-ROR by a Mutation Score of 60.0 %
Random better than MOSA in project 472598865_17-12-2021_20-50-28.sb3-ROR by a Mutation Score of 60.0 %
Random better than MOSA in project 299068862_18-12-2021_03-12-55.sb3-VRM by a Mutation Score of 58.85167 %
Random better than MOSA in project 203392290_18-12-2021_00-18-11.sb3-VRM by a Mutation Score of 58.82353 %
Random better than MOSA in project 434877139_17-12-2021_21-50-17.sb3-AOR by a Mutation Score of 58.49057 %
Random better than MOSA in project 404095237_18-12-2021_02-36-41.sb3-SDM by a Mutation Score of 58.33333 %
Random better than MOSA in project 130737193_18-12-2021_00-54-19.sb3-AOR by a Mutation Score of 57.14286 %
Random better than MOSA in project 121555506_16-12-2021_20-05-10.sb3-SDM by a Mutation Score of 55.76923 %
Random better than MOSA in project 376245953_18-12-2021_02-00-57.sb3-VRM by a Mutation Score of 53.65854 %
Random better than MOSA in project 26999060_18-12-2021_00-36-48.sb3-KRM by a Mutation Score of 53.57143 %
Random better than MOSA in project 193308922_18-12-2021_05-18-59.sb3-SDM by a Mutation Score of 53.33333 %
Random better than MOSA in project 396758533_18-12-2021_00-22-12.sb3-SBD by a Mutation Score of 52.72727 %
Random better than MOSA in project 284081932_17-12-2021_22-41-59.sb3-SDM by a Mutation Score of 50.0 %
Random better than MOSA in project 121555506_16-12-2021_20-05-10.sb3-NCM by a Mutation Score of 50.0 %
Random better than MOSA in project 169815972_18-12-2021_05-43-22.sb3-AOR by a Mutation Score of 50.0 %
Random better than MOSA in project 121555506_16-12-2021_20-05-10.sb3-VRM by a Mutation Score of 50.0 %
Random better than MOSA in project 312283715_18-12-2021_05-29-54.sb3-KRM by a Mutation Score of 50.0 %
Random better than MOSA in project 169815972_18-12-2021_05-43-22.sb3-KRM by a Mutation Score of 50.0 %
Random better than MOSA in project 130737193_18-12-2021_00-54-19.sb3-LOR by a Mutation Score of 50.0 %
Random better than MOSA in project 173918262_16-12-2021_21-08-27.sb3-LOR by a Mutation Score of 50.0 %
Random better than MOSA in project 121555506_16-12-2021_20-05-10.sb3-Original by a Mutation Score of 50.0 %
Random better than MOSA in project 106645017_17-12-2021_22-27-56.sb3-Original by a Mutation Score of 50.0 %
Random better than MOSA in project 396758533_18-12-2021_00-22-12.sb3-AOR by a Mutation Score of 50.0 %
Random better than MOSA in project 121555506_16-12-2021_20-05-10.sb3-SBD by a Mutation Score of 47.82609 %
Random better than MOSA in project 492378103_17-12-2021_22-30-19.sb3-Original by a Mutation Score of 47.63158 %
Random better than MOSA in project 434877139_17-12-2021_21-50-17.sb3-VRM by a Mutation Score of 47.42268 %
Random better than MOSA in project 299068862_18-12-2021_03-12-55.sb3-SBD by a Mutation Score of 46.14927 %
Random better than MOSA in project 103706011_18-12-2021_05-44-19.sb3-SDM by a Mutation Score of 46.05263 %
Random better than MOSA in project 130737193_18-12-2021_00-54-19.sb3-VRM by a Mutation Score of 45.45455 %
Random better than MOSA in project 169815972_18-12-2021_05-43-22.sb3-NCM by a Mutation Score of 44.44444 %
Random better than MOSA in project 103706011_18-12-2021_05-44-19.sb3-AOR by a Mutation Score of 44.23077 %
Random better than MOSA in project 203392290_18-12-2021_00-18-11.sb3-SBD by a Mutation Score of 44.0678 %
Random better than MOSA in project 419713638_23-07-2021_00-36-41.sb3-ROR by a Mutation Score of 42.85714 %
Random better than MOSA in project 483037759_18-12-2021_00-49-45.sb3-NCM by a Mutation Score of 42.66268 %
Random better than MOSA in project 130737193_18-12-2021_00-54-19.sb3-SBD by a Mutation Score of 42.5 %
Random better than MOSA in project 203392290_18-12-2021_00-18-11.sb3-ROR by a Mutation Score of 41.66667 %
Random better than MOSA in project 483037759_18-12-2021_00-49-45.sb3-VRM by a Mutation Score of 41.53439 %
Random better than MOSA in project 121555506_16-12-2021_20-05-10.sb3-AOR by a Mutation Score of 41.37931 %
Random better than MOSA in project 364348591_17-12-2021_23-09-32.sb3-SDM by a Mutation Score of 40.95238 %
Random better than MOSA in project 483037759_18-12-2021_00-49-45.sb3-ROR by a Mutation Score of 40.71408 %
Random better than MOSA in project 157365125_18-12-2021_01-41-16.sb3-NCM by a Mutation Score of 40.35088 %
Random better than MOSA in project 437395881_18-12-2021_00-35-25.sb3-SDM by a Mutation Score of 40.0 %
Random better than MOSA in project 350898298_18-12-2021_02-35-57.sb3-NCM by a Mutation Score of 40.0 %
Random better than MOSA in project 121555506_16-12-2021_20-05-10.sb3-LOR by a Mutation Score of 40.0 %
Random better than MOSA in project 357390177_17-12-2021_22-38-30.sb3-SDM by a Mutation Score of 40.0 %
Random better than MOSA in project 121555506_16-12-2021_20-05-10.sb3-ROR by a Mutation Score of 39.13043 %
Random better than MOSA in project 25034853_18-12-2021_04-20-26.sb3-SDM by a Mutation Score of 38.88889 %
Random better than MOSA in project 357587400_16-12-2021_20-11-33.sb3-SDM by a Mutation Score of 38.46154 %
Random better than MOSA in project 157365125_18-12-2021_01-41-16.sb3-AOR by a Mutation Score of 37.93103 %
Random better than MOSA in project 377987323_18-12-2021_02-11-42.sb3-LOR by a Mutation Score of 37.7992 %
Random better than MOSA in project 483037759_18-12-2021_00-49-45.sb3-SDM by a Mutation Score of 37.52631 %
Random better than MOSA in project 396758533_18-12-2021_00-22-12.sb3-SDM by a Mutation Score of 36.95652 %
Random better than MOSA in project 284081932_17-12-2021_22-41-59.sb3-SBD by a Mutation Score of 36.84211 %
Random better than MOSA in project 404095237_18-12-2021_02-36-41.sb3-SBD by a Mutation Score of 36.36364 %
Random better than MOSA in project 94880017_18-12-2021_05-13-28.sb3-ROR by a Mutation Score of 35.71429 %
Random better than MOSA in project 377987323_18-12-2021_02-11-42.sb3-ROR by a Mutation Score of 35.4102 %
Random better than MOSA in project 177334143_18-12-2021_01-59-18.sb3-LOR by a Mutation Score of 35.29412 %
Random better than MOSA in project 330964314_18-12-2021_00-17-55.sb3-NCM by a Mutation Score of 33.33333 %
Random better than MOSA in project 357390177_17-12-2021_22-38-30.sb3-AOR by a Mutation Score of 33.33333 %
Random better than MOSA in project 92319532_17-12-2021_22-50-30.sb3-SBD by a Mutation Score of 33.33333 %
Random better than MOSA in project 377987323_18-12-2021_02-11-42.sb3-NCM by a Mutation Score of 33.28844 %
Random better than MOSA in project 492290740_18-12-2021_02-57-22.sb3-Original by a Mutation Score of 32.35294 %
Random better than MOSA in project 377987323_18-12-2021_02-11-42.sb3-SBD by a Mutation Score of 31.758 %
Random better than MOSA in project 357390177_17-12-2021_22-38-30.sb3-VRM by a Mutation Score of 31.25 %
Random better than MOSA in project 377987323_18-12-2021_02-11-42.sb3-KRM by a Mutation Score of 31.16883 %
Random better than MOSA in project 434877139_17-12-2021_21-50-17.sb3-SBD by a Mutation Score of 30.86957 %
Random better than MOSA in project 169815972_18-12-2021_05-43-22.sb3-VRM by a Mutation Score of 30.43478 %
Random better than MOSA in project 284516654_18-12-2021_00-22-54.sb3-KRM by a Mutation Score of 30.28169 %
Random better than MOSA in project 299068862_18-12-2021_03-12-55.sb3-ROR by a Mutation Score of 30.19391 %
Random better than MOSA in project 174934840_17-12-2021_21-56-11.sb3-KRM by a Mutation Score of 30.0 %
Random better than MOSA in project 49905542_16-12-2021_21-11-01.sb3-SDM by a Mutation Score of 30.0 %
Random better than MOSA in project 396716007_17-12-2021_23-03-37.sb3-SDM by a Mutation Score of 30.0 %
Random better than MOSA in project 117836320_18-12-2021_00-37-13.sb3-LOR by a Mutation Score of 30.0 %
Random better than MOSA in project 357390177_17-12-2021_22-38-30.sb3-ROR by a Mutation Score of 29.7619 %
Random better than MOSA in project 396716007_17-12-2021_23-03-37.sb3-NCM by a Mutation Score of 29.41176 %
Random better than MOSA in project 438797673_18-12-2021_01-45-37.sb3-VRM by a Mutation Score of 29.16129 %
Random better than MOSA in project 483037759_18-12-2021_00-49-45.sb3-LOR by a Mutation Score of 28.92041 %
Random better than MOSA in project 174934840_17-12-2021_21-56-11.sb3-ROR by a Mutation Score of 28.7555 %
Random better than MOSA in project 299068862_18-12-2021_03-12-55.sb3-NCM by a Mutation Score of 28.68421 %
Random better than MOSA in project 404095237_18-12-2021_02-36-41.sb3-AOR by a Mutation Score of 28.57143 %
Random better than MOSA in project 203392290_18-12-2021_00-18-11.sb3-LOR by a Mutation Score of 28.57143 %
Random better than MOSA in project 587645473_18-12-2021_05-06-03.sb3-Original by a Mutation Score of 28.57143 %
Random better than MOSA in project 186687335_18-12-2021_05-07-17.sb3-LOR by a Mutation Score of 27.99228 %
Random better than MOSA in project 438797673_18-12-2021_01-45-37.sb3-SBD by a Mutation Score of 27.71014 %
Random better than MOSA in project 438797673_18-12-2021_01-45-37.sb3-SDM by a Mutation Score of 27.38095 %
Random better than MOSA in project 330964314_18-12-2021_00-17-55.sb3-AOR by a Mutation Score of 27.27273 %
Random better than MOSA in project 377987323_18-12-2021_02-11-42.sb3-SDM by a Mutation Score of 27.24168 %
Random better than MOSA in project 483037759_18-12-2021_00-49-45.sb3-KRM by a Mutation Score of 27.01613 %
Random better than MOSA in project 330964314_18-12-2021_00-17-55.sb3-ROR by a Mutation Score of 26.66667 %
Random better than MOSA in project 385773650_18-12-2021_01-08-03.sb3-NCM by a Mutation Score of 26.37897 %
Random better than MOSA in project 124785135_18-12-2021_04-21-23.sb3-NCM by a Mutation Score of 26.28221 %
Random better than MOSA in project 357390177_17-12-2021_22-38-30.sb3-SBD by a Mutation Score of 26.1563 %
Random better than MOSA in project 483037759_18-12-2021_00-49-45.sb3-AOR by a Mutation Score of 25.89286 %
Random better than MOSA in project 169815972_18-12-2021_05-43-22.sb3-SBD by a Mutation Score of 25.8427 %
Random better than MOSA in project 174934840_17-12-2021_21-56-11.sb3-NCM by a Mutation Score of 25.84071 %
Random better than MOSA in project 37523030_17-12-2021_22-23-13.sb3-Original by a Mutation Score of 25.76923 %
Random better than MOSA in project 435500984_24-06-2021_09-07-16.sb3-LOR by a Mutation Score of 25.46296 %
Random better than MOSA in project 330964314_18-12-2021_00-17-55.sb3-SBD by a Mutation Score of 25.3012 %
Random better than MOSA in project 226357204_17-12-2021_22-01-45.sb3-ROR by a Mutation Score of 25.0 %
Random better than MOSA in project 330964314_18-12-2021_00-17-55.sb3-SDM by a Mutation Score of 25.0 %
Random better than MOSA in project 357390177_17-12-2021_22-38-30.sb3-LOR by a Mutation Score of 25.0 %
Random better than MOSA in project 49905542_16-12-2021_21-11-01.sb3-SBD by a Mutation Score of 24.84277 %
Random better than MOSA in project 339374129_18-12-2021_00-59-06.sb3-KRM by a Mutation Score of 24.7619 %
Random better than MOSA in project 174934840_17-12-2021_21-56-11.sb3-SBD by a Mutation Score of 24.49389 %
Random better than MOSA in project 377987323_18-12-2021_02-11-42.sb3-VRM by a Mutation Score of 24.45479 %
Random better than MOSA in project 376245953_18-12-2021_02-00-57.sb3-NCM by a Mutation Score of 24.38596 %
Random better than MOSA in project 339374129_18-12-2021_00-59-06.sb3-SDM by a Mutation Score of 23.93247 %
Random better than MOSA in project 103706011_18-12-2021_05-44-19.sb3-VRM by a Mutation Score of 23.43434 %
Random better than MOSA in project 154426128_18-12-2021_00-23-57.sb3-NCM by a Mutation Score of 23.40426 %
Random better than MOSA in project 226357204_17-12-2021_22-01-45.sb3-SBD by a Mutation Score of 23.33333 %
Random better than MOSA in project 364348591_17-12-2021_23-09-32.sb3-NCM by a Mutation Score of 23.22581 %
Random better than MOSA in project 174934840_17-12-2021_21-56-11.sb3-SDM by a Mutation Score of 23.12281 %
Random better than MOSA in project 438797673_18-12-2021_01-45-37.sb3-LOR by a Mutation Score of 22.72727 %
Random better than MOSA in project 376245953_18-12-2021_02-00-57.sb3-SBD by a Mutation Score of 22.69022 %
Random better than MOSA in project 174934840_17-12-2021_21-56-11.sb3-AOR by a Mutation Score of 22.57991 %
Random better than MOSA in project 385773650_18-12-2021_01-08-03.sb3-ROR by a Mutation Score of 22.57603 %
Random better than MOSA in project 483037759_18-12-2021_00-49-45.sb3-SBD by a Mutation Score of 22.48757 %
Random better than MOSA in project 117836320_18-12-2021_00-37-13.sb3-SDM by a Mutation Score of 22.22222 %
Random better than MOSA in project 186687335_18-12-2021_05-07-17.sb3-KRM by a Mutation Score of 21.71717 %
Random better than MOSA in project 497243475_18-12-2021_01-10-22.sb3-KRM by a Mutation Score of 21.52778 %
Random better than MOSA in project 510191754_17-12-2021_22-48-30.sb3-SDM by a Mutation Score of 21.50901 %
Random better than MOSA in project 376245953_18-12-2021_02-00-57.sb3-ROR by a Mutation Score of 21.42857 %
Random better than MOSA in project 385773650_18-12-2021_01-08-03.sb3-VRM by a Mutation Score of 21.37041 %
Random better than MOSA in project 216369673_18-12-2021_02-17-01.sb3-LOR by a Mutation Score of 21.21212 %
Random better than MOSA in project 434877139_17-12-2021_21-50-17.sb3-ROR by a Mutation Score of 21.05263 %
Random better than MOSA in project 174934840_17-12-2021_21-56-11.sb3-VRM by a Mutation Score of 21.01788 %
Random better than MOSA in project 216369673_18-12-2021_02-17-01.sb3-SDM by a Mutation Score of 20.83333 %
Random better than MOSA in project 193308922_18-12-2021_05-18-59.sb3-SBD by a Mutation Score of 20.36613 %
Random better than MOSA in project 313916295_17-12-2021_22-23-06.sb3-SDM by a Mutation Score of 20.28571 %
Random better than MOSA in project 385773650_18-12-2021_01-08-03.sb3-SBD by a Mutation Score of 20.12527 %
Random better than MOSA in project 226357204_17-12-2021_22-01-45.sb3-NCM by a Mutation Score of 20.0 %
Random better than MOSA in project 169815972_18-12-2021_05-43-22.sb3-ROR by a Mutation Score of 20.0 %
Random better than MOSA in project 419713638_23-07-2021_00-36-41.sb3-SDM by a Mutation Score of 20.0 %
Random better than MOSA in project 364348591_17-12-2021_23-09-32.sb3-KRM by a Mutation Score of 20.0 %
Random better than MOSA in project 213383034_17-12-2021_21-50-08.sb3-Original by a Mutation Score of 20.0 %
Random better than MOSA in project 472598865_17-12-2021_20-50-28.sb3-KRM by a Mutation Score of 20.0 %
Random better than MOSA in project 351753610_17-12-2021_22-08-33.sb3-VRM by a Mutation Score of 20.0 %
Random better than MOSA in project 342110358_17-12-2021_23-36-50.sb3-KRM by a Mutation Score of 20.0 %
Random better than MOSA in project 284032104_18-12-2021_01-49-41.sb3-SDM by a Mutation Score of 19.77778 %
Random better than MOSA in project 89414202_17-12-2021_22-46-32.sb3-ROR by a Mutation Score of 19.44444 %
Random better than MOSA in project 421362459_18-12-2021_06-35-15.sb3-AOR by a Mutation Score of 19.29825 %
Random better than MOSA in project 157365125_18-12-2021_01-41-16.sb3-SBD by a Mutation Score of 19.14894 %
Random better than MOSA in project 326593029_18-12-2021_01-08-47.sb3-Original by a Mutation Score of 19.11765 %
Random better than MOSA in project 174934840_17-12-2021_21-56-11.sb3-LOR by a Mutation Score of 19.04762 %
Random better than MOSA in project 438797673_18-12-2021_01-45-37.sb3-NCM by a Mutation Score of 18.88889 %
Random better than MOSA in project 357390177_17-12-2021_22-38-30.sb3-NCM by a Mutation Score of 18.42105 %
Random better than MOSA in project 330964314_18-12-2021_00-17-55.sb3-VRM by a Mutation Score of 18.36735 %
Random better than MOSA in project 500421058_18-12-2021_02-20-55.sb3-NCM by a Mutation Score of 18.33524 %
Random better than MOSA in project 482735260_14-08-2021_18-26-38.sb3-SBD by a Mutation Score of 18.0 %
Random better than MOSA in project 500421058_18-12-2021_02-20-55.sb3-VRM by a Mutation Score of 17.97149 %
Random better than MOSA in project 284032104_18-12-2021_01-49-41.sb3-ROR by a Mutation Score of 17.8051 %
Random better than MOSA in project 500421058_18-12-2021_02-20-55.sb3-LOR by a Mutation Score of 17.7193 %
Random better than MOSA in project 284032104_18-12-2021_01-49-41.sb3-NCM by a Mutation Score of 17.51374 %
Random better than MOSA in project 135416710_18-12-2021_00-55-09.sb3-KRM by a Mutation Score of 17.5 %
Random better than MOSA in project 484831890_18-12-2021_03-55-12.sb3-LOR by a Mutation Score of 17.5 %
Random better than MOSA in project 18284398_17-12-2021_22-20-38.sb3-LOR by a Mutation Score of 17.47489 %
Random better than MOSA in project 385773650_18-12-2021_01-08-03.sb3-AOR by a Mutation Score of 17.17634 %
Random better than MOSA in project 312283715_18-12-2021_05-29-54.sb3-Original by a Mutation Score of 16.66667 %
Random better than MOSA in project 479118600_16-07-2021_03-38-46.sb3-KRM by a Mutation Score of 16.66667 %
Random better than MOSA in project 203392290_18-12-2021_00-18-11.sb3-KRM by a Mutation Score of 16.66667 %
Random better than MOSA in project 419713638_23-07-2021_00-36-41.sb3-NCM by a Mutation Score of 16.66667 %
Random better than MOSA in project 384119313_18-12-2021_05-13-57.sb3-LOR by a Mutation Score of 16.66667 %
Random better than MOSA in project 66146572_16-12-2021_20-09-49.sb3-LOR by a Mutation Score of 16.66667 %
Random better than MOSA in project 31113926_18-12-2021_02-53-30.sb3-Original by a Mutation Score of 16.48352 %
Random better than MOSA in project 330686692_18-12-2021_05-26-43.sb3-SDM by a Mutation Score of 16.34738 %
Random better than MOSA in project 500421058_18-12-2021_02-20-55.sb3-AOR by a Mutation Score of 16.28947 %
Random better than MOSA in project 157365125_18-12-2021_01-41-16.sb3-VRM by a Mutation Score of 16.21622 %
Random better than MOSA in project 419713638_23-07-2021_00-36-41.sb3-SBD by a Mutation Score of 15.90909 %
Random better than MOSA in project 454977510_18-12-2021_03-59-09.sb3-LOR by a Mutation Score of 15.78947 %
Random better than MOSA in project 421362459_18-12-2021_06-35-15.sb3-SDM by a Mutation Score of 15.78947 %
Random better than MOSA in project 18284398_17-12-2021_22-20-38.sb3-KRM by a Mutation Score of 15.65934 %
Random better than MOSA in project 474641026_18-12-2021_01-19-00.sb3-LOR by a Mutation Score of 15.28059 %
Random better than MOSA in project 351753610_17-12-2021_22-08-33.sb3-SDM by a Mutation Score of 15.15152 %
Random better than MOSA in project 500421058_18-12-2021_02-20-55.sb3-ROR by a Mutation Score of 15.02632 %
Random better than MOSA in project 385773650_18-12-2021_01-08-03.sb3-KRM by a Mutation Score of 15.0 %
Random better than MOSA in project 284032104_18-12-2021_01-49-41.sb3-LOR by a Mutation Score of 15.0 %
Random better than MOSA in project 364348591_17-12-2021_23-09-32.sb3-ROR by a Mutation Score of 14.95726 %
Random better than MOSA in project 154426128_18-12-2021_00-23-57.sb3-SBD by a Mutation Score of 14.87603 %
Random better than MOSA in project 67575180_18-12-2021_00-34-47.sb3-LOR by a Mutation Score of 14.70588 %
Random better than MOSA in project 500421058_18-12-2021_02-20-55.sb3-SDM by a Mutation Score of 14.69529 %
Random better than MOSA in project 103706011_18-12-2021_05-44-19.sb3-NCM by a Mutation Score of 14.58333 %
Random better than MOSA in project 67575180_18-12-2021_00-34-47.sb3-SDM by a Mutation Score of 14.54545 %
Random better than MOSA in project 395023591_18-12-2021_01-08-54.sb3-VRM by a Mutation Score of 14.31624 %
Random better than MOSA in project 339374129_18-12-2021_00-59-06.sb3-NCM by a Mutation Score of 14.31373 %
Random better than MOSA in project 160824427_18-12-2021_01-52-08.sb3-Original by a Mutation Score of 14.28571 %
Random better than MOSA in project 396716007_17-12-2021_23-03-37.sb3-LOR by a Mutation Score of 14.28571 %
Random better than MOSA in project 66146572_16-12-2021_20-09-49.sb3-SDM by a Mutation Score of 14.28571 %
Random better than MOSA in project 544350500_17-12-2021_23-13-08.sb3-AOR by a Mutation Score of 14.28571 %
Random better than MOSA in project 454977510_18-12-2021_03-59-09.sb3-SDM by a Mutation Score of 14.16667 %
Random better than MOSA in project 228638632_18-12-2021_01-40-15.sb3-Original by a Mutation Score of 14.11765 %
Random better than MOSA in project 351753610_17-12-2021_22-08-33.sb3-SBD by a Mutation Score of 14.07035 %
Random better than MOSA in project 156794984_18-12-2021_00-39-10.sb3-LOR by a Mutation Score of 14.03509 %
Random better than MOSA in project 156794984_18-12-2021_00-39-10.sb3-AOR by a Mutation Score of 13.88889 %
Random better than MOSA in project 454977510_18-12-2021_03-59-09.sb3-NCM by a Mutation Score of 13.81579 %
Random better than MOSA in project 364348591_17-12-2021_23-09-32.sb3-SBD by a Mutation Score of 13.75 %
Random better than MOSA in project 479118600_16-07-2021_03-38-46.sb3-LOR by a Mutation Score of 13.72549 %
Random better than MOSA in project 173918262_16-12-2021_21-08-27.sb3-NCM by a Mutation Score of 13.66667 %
Random better than MOSA in project 25034853_18-12-2021_04-20-26.sb3-ROR by a Mutation Score of 13.45122 %
Random better than MOSA in project 154426128_18-12-2021_00-23-57.sb3-VRM by a Mutation Score of 13.33333 %
Random better than MOSA in project 342110358_17-12-2021_23-36-50.sb3-AOR by a Mutation Score of 13.33333 %
Random better than MOSA in project 535869509_17-12-2021_23-26-31.sb3-Original by a Mutation Score of 13.33333 %
Random better than MOSA in project 49905542_16-12-2021_21-11-01.sb3-AOR by a Mutation Score of 13.33333 %
Random better than MOSA in project 437395881_18-12-2021_00-35-25.sb3-VRM by a Mutation Score of 13.33333 %
Random better than MOSA in project 154426128_18-12-2021_00-23-57.sb3-AOR by a Mutation Score of 13.15789 %
Random better than MOSA in project 396716007_17-12-2021_23-03-37.sb3-VRM by a Mutation Score of 13.15789 %
Random better than MOSA in project 107668577_18-12-2021_05-47-06.sb3-AOR by a Mutation Score of 13.15789 %
Random better than MOSA in project 364348591_17-12-2021_23-09-32.sb3-VRM by a Mutation Score of 13.13131 %
Random better than MOSA in project 384119313_18-12-2021_05-13-57.sb3-VRM by a Mutation Score of 13.0017 %
Random better than MOSA in project 510191754_17-12-2021_22-48-30.sb3-AOR by a Mutation Score of 12.95238 %
Random better than MOSA in project 500421058_18-12-2021_02-20-55.sb3-SBD by a Mutation Score of 12.85714 %
Random better than MOSA in project 89414202_17-12-2021_22-46-32.sb3-SBD by a Mutation Score of 12.82051 %
Random better than MOSA in project 10097875_18-12-2021_01-07-50.sb3-ROR by a Mutation Score of 12.75691 %
Random better than MOSA in project 181364872_18-12-2021_03-49-37.sb3-ROR by a Mutation Score of 12.45791 %
Random better than MOSA in project 186687335_18-12-2021_05-07-17.sb3-NCM by a Mutation Score of 12.42849 %
Random better than MOSA in project 437395881_18-12-2021_00-35-25.sb3-ROR by a Mutation Score of 12.41135 %
Random better than MOSA in project 499054660_18-12-2021_03-45-38.sb3-ROR by a Mutation Score of 12.39216 %
Random better than MOSA in project 373884927_18-12-2021_05-17-07.sb3-Original by a Mutation Score of 12.2549 %
Random better than MOSA in project 364560732_18-12-2021_01-33-31.sb3-ROR by a Mutation Score of 12.12121 %
Random better than MOSA in project 586339502_18-12-2021_05-43-55.sb3-KRM by a Mutation Score of 12.03947 %
Random better than MOSA in project 454977510_18-12-2021_03-59-09.sb3-ROR by a Mutation Score of 12.03008 %
Random better than MOSA in project 390272486_18-12-2021_06-04-05.sb3-KRM by a Mutation Score of 12.0 %
Random better than MOSA in project 284032104_18-12-2021_01-49-41.sb3-VRM by a Mutation Score of 11.99476 %
Random better than MOSA in project 509508042_17-12-2021_22-57-04.sb3-KRM by a Mutation Score of 11.90476 %
Random better than MOSA in project 454977510_18-12-2021_03-59-09.sb3-SBD by a Mutation Score of 11.89106 %
Random better than MOSA in project 499054660_18-12-2021_03-45-38.sb3-SBD by a Mutation Score of 11.87121 %
Random better than MOSA in project 500421058_18-12-2021_02-20-55.sb3-KRM by a Mutation Score of 11.72515 %
Random better than MOSA in project 103829519_18-12-2021_04-58-29.sb3-AOR by a Mutation Score of 11.67777 %
Random better than MOSA in project 216369673_18-12-2021_02-17-01.sb3-ROR by a Mutation Score of 11.6144 %
Random better than MOSA in project 395023591_18-12-2021_01-08-54.sb3-ROR by a Mutation Score of 11.5873 %
Random better than MOSA in project 326593029_18-12-2021_01-08-47.sb3-LOR by a Mutation Score of 11.47059 %
Random better than MOSA in project 510191754_17-12-2021_22-48-30.sb3-ROR by a Mutation Score of 11.43317 %
Random better than MOSA in project 456142131_18-12-2021_01-57-00.sb3-SDM by a Mutation Score of 11.40056 %
Random better than MOSA in project 94880017_18-12-2021_05-13-28.sb3-SDM by a Mutation Score of 11.11111 %
Random better than MOSA in project 357587400_16-12-2021_20-11-33.sb3-ROR by a Mutation Score of 10.98901 %
Random better than MOSA in project 497243475_18-12-2021_01-10-22.sb3-LOR by a Mutation Score of 10.83333 %
Random better than MOSA in project 474641026_18-12-2021_01-19-00.sb3-Original by a Mutation Score of 10.78431 %
Random better than MOSA in project 454977510_18-12-2021_03-59-09.sb3-VRM by a Mutation Score of 10.77068 %
Random better than MOSA in project 216369673_18-12-2021_02-17-01.sb3-AOR by a Mutation Score of 10.57706 %
Random better than MOSA in project 544350500_17-12-2021_23-13-08.sb3-KRM by a Mutation Score of 10.52632 %
Random better than MOSA in project 421362459_18-12-2021_06-35-15.sb3-SBD by a Mutation Score of 10.52632 %
Random better than MOSA in project 103706011_18-12-2021_05-44-19.sb3-SBD by a Mutation Score of 10.4661 %
Random better than MOSA in project 124785135_18-12-2021_04-21-23.sb3-SBD by a Mutation Score of 10.38577 %
Random better than MOSA in project 213383034_17-12-2021_21-50-08.sb3-SBD by a Mutation Score of 10.25806 %
Random better than MOSA in project 364560732_18-12-2021_01-33-31.sb3-VRM by a Mutation Score of 10.0 %
Random better than MOSA in project 134430880_16-12-2021_20-07-38.sb3-LOR by a Mutation Score of 10.0 %
Random better than MOSA in project 10015060_18-12-2021_00-09-41.sb3-SDM by a Mutation Score of 10.0 %
Random better than MOSA in project 10015060_18-12-2021_00-09-41.sb3-SBD by a Mutation Score of 10.0 %
Random better than MOSA in project 284032104_18-12-2021_01-49-41.sb3-AOR by a Mutation Score of 9.97537 %
Random better than MOSA in project 49905542_16-12-2021_21-11-01.sb3-VRM by a Mutation Score of 9.89899 %
Random better than MOSA in project 181364872_18-12-2021_03-49-37.sb3-NCM by a Mutation Score of 9.82143 %
Random better than MOSA in project 435500984_24-06-2021_09-07-16.sb3-AOR by a Mutation Score of 9.7561 %
Random better than MOSA in project 284032104_18-12-2021_01-49-41.sb3-SBD by a Mutation Score of 9.72475 %
Random better than MOSA in project 438797673_18-12-2021_01-45-37.sb3-AOR by a Mutation Score of 9.61538 %
Random better than MOSA in project 339374129_18-12-2021_00-59-06.sb3-LOR by a Mutation Score of 9.52381 %
Random better than MOSA in project 390272486_18-12-2021_06-04-05.sb3-ROR by a Mutation Score of 9.5 %
Random better than MOSA in project 339374129_18-12-2021_00-59-06.sb3-ROR by a Mutation Score of 9.48115 %
Random better than MOSA in project 510191754_17-12-2021_22-48-30.sb3-VRM by a Mutation Score of 9.46915 %
Random better than MOSA in project 395023591_18-12-2021_01-08-54.sb3-AOR by a Mutation Score of 9.44444 %
Random better than MOSA in project 468982572_18-12-2021_01-59-00.sb3-AOR by a Mutation Score of 9.44444 %
Random better than MOSA in project 376245953_18-12-2021_02-00-57.sb3-SDM by a Mutation Score of 9.375 %
Random better than MOSA in project 313916295_17-12-2021_22-23-06.sb3-KRM by a Mutation Score of 9.23077 %
Random better than MOSA in project 385773650_18-12-2021_01-08-03.sb3-LOR by a Mutation Score of 9.21053 %
Random better than MOSA in project 103829519_18-12-2021_04-58-29.sb3-NCM by a Mutation Score of 9.10495 %
Random better than MOSA in project 226357204_17-12-2021_22-01-45.sb3-VRM by a Mutation Score of 9.09091 %
Random better than MOSA in project 66146572_16-12-2021_20-09-49.sb3-SBD by a Mutation Score of 9.05844 %
Random better than MOSA in project 435500984_24-06-2021_09-07-16.sb3-NCM by a Mutation Score of 9.0081 %
Random better than MOSA in project 130428143_18-12-2021_04-18-57.sb3-AOR by a Mutation Score of 8.88889 %
Random better than MOSA in project 479118600_16-07-2021_03-38-46.sb3-SBD by a Mutation Score of 8.84805 %
Random better than MOSA in project 292708593_18-12-2021_01-35-21.sb3-SDM by a Mutation Score of 8.83618 %
Random better than MOSA in project 10097875_18-12-2021_01-07-50.sb3-AOR by a Mutation Score of 8.82353 %
Random better than MOSA in project 189659114_18-12-2021_02-50-47.sb3-KRM by a Mutation Score of 8.7963 %
Random better than MOSA in project 391068383_18-12-2021_00-40-57.sb3-SDM by a Mutation Score of 8.78788 %
Random better than MOSA in project 186687335_18-12-2021_05-07-17.sb3-VRM by a Mutation Score of 8.78462 %
Random better than MOSA in project 173918262_16-12-2021_21-08-27.sb3-VRM by a Mutation Score of 8.69565 %
Random better than MOSA in project 18284398_17-12-2021_22-20-38.sb3-AOR by a Mutation Score of 8.63419 %
Random better than MOSA in project 216369673_18-12-2021_02-17-01.sb3-SBD by a Mutation Score of 8.61056 %
Random better than MOSA in project 181364872_18-12-2021_03-49-37.sb3-AOR by a Mutation Score of 8.60806 %
Random better than MOSA in project 544350500_17-12-2021_23-13-08.sb3-SBD by a Mutation Score of 8.46682 %
Random better than MOSA in project 186687335_18-12-2021_05-07-17.sb3-SDM by a Mutation Score of 8.46474 %
Random better than MOSA in project 601168390_17-12-2021_23-14-28.sb3-VRM by a Mutation Score of 8.41032 %
Random better than MOSA in project 435500984_24-06-2021_09-07-16.sb3-VRM by a Mutation Score of 8.40965 %
Random better than MOSA in project 156794984_18-12-2021_00-39-10.sb3-VRM by a Mutation Score of 8.34662 %
Random better than MOSA in project 499054660_18-12-2021_03-45-38.sb3-SDM by a Mutation Score of 8.33333 %
Random better than MOSA in project 484831890_18-12-2021_03-55-12.sb3-KRM by a Mutation Score of 8.33333 %
Random better than MOSA in project 468982572_18-12-2021_01-59-00.sb3-NCM by a Mutation Score of 8.29227 %
Random better than MOSA in project 479118600_16-07-2021_03-38-46.sb3-VRM by a Mutation Score of 8.28804 %
Random better than MOSA in project 435500984_24-06-2021_09-07-16.sb3-SBD by a Mutation Score of 8.28318 %
Random better than MOSA in project 49905542_16-12-2021_21-11-01.sb3-NCM by a Mutation Score of 8.27586 %
Random better than MOSA in project 292708593_18-12-2021_01-35-21.sb3-KRM by a Mutation Score of 8.18798 %
Random better than MOSA in project 484831890_18-12-2021_03-55-12.sb3-ROR by a Mutation Score of 8.10972 %
Random better than MOSA in project 189659114_18-12-2021_02-50-47.sb3-SDM by a Mutation Score of 7.98319 %
Random better than MOSA in project 103829519_18-12-2021_04-58-29.sb3-LOR by a Mutation Score of 7.96703 %
Random better than MOSA in project 276239027_18-12-2021_04-19-10.sb3-NCM by a Mutation Score of 7.95743 %
Random better than MOSA in project 398282190_18-12-2021_05-29-08.sb3-LOR by a Mutation Score of 7.87709 %
Random better than MOSA in project 186687335_18-12-2021_05-07-17.sb3-ROR by a Mutation Score of 7.86222 %
Random better than MOSA in project 297834910_18-12-2021_03-59-40.sb3-LOR by a Mutation Score of 7.84722 %
Random better than MOSA in project 395023591_18-12-2021_01-08-54.sb3-LOR by a Mutation Score of 7.83333 %
Random better than MOSA in project 586339502_18-12-2021_05-43-55.sb3-AOR by a Mutation Score of 7.82895 %
Random better than MOSA in project 177260519_17-12-2021_23-49-29.sb3-KRM by a Mutation Score of 7.80614 %
Random better than MOSA in project 342110358_17-12-2021_23-36-50.sb3-NCM by a Mutation Score of 7.77778 %
Random better than MOSA in project 509508042_17-12-2021_22-57-04.sb3-LOR by a Mutation Score of 7.76515 %
Random better than MOSA in project 103829519_18-12-2021_04-58-29.sb3-ROR by a Mutation Score of 7.75485 %
Random better than MOSA in project 276239027_18-12-2021_04-19-10.sb3-ROR by a Mutation Score of 7.74091 %
Random better than MOSA in project 312283715_18-12-2021_05-29-54.sb3-AOR by a Mutation Score of 7.69231 %
Random better than MOSA in project 103829519_18-12-2021_04-58-29.sb3-SBD by a Mutation Score of 7.6315 %
Random better than MOSA in project 437395881_18-12-2021_00-35-25.sb3-KRM by a Mutation Score of 7.61905 %
Random better than MOSA in project 213383034_17-12-2021_21-50-08.sb3-VRM by a Mutation Score of 7.57576 %
Random better than MOSA in project 56399438_18-12-2021_05-00-12.sb3-ROR by a Mutation Score of 7.53289 %
Random better than MOSA in project 437395881_18-12-2021_00-35-25.sb3-SBD by a Mutation Score of 7.4836 %
Random better than MOSA in project 73119182_18-12-2021_01-51-25.sb3-AOR by a Mutation Score of 7.45098 %
Random better than MOSA in project 487226156_07-09-2021_20-59-35.sb3-ROR by a Mutation Score of 7.40365 %
Random better than MOSA in project 395023591_18-12-2021_01-08-54.sb3-NCM by a Mutation Score of 7.3823 %
Random better than MOSA in project 66146572_16-12-2021_20-09-49.sb3-NCM by a Mutation Score of 7.37223 %
Random better than MOSA in project 431041540_18-12-2021_02-30-53.sb3-NCM by a Mutation Score of 7.30556 %
Random better than MOSA in project 117836320_18-12-2021_00-37-13.sb3-SBD by a Mutation Score of 7.3039 %
Random better than MOSA in project 173918262_16-12-2021_21-08-27.sb3-SBD by a Mutation Score of 7.19937 %
Random better than MOSA in project 454977510_18-12-2021_03-59-09.sb3-AOR by a Mutation Score of 7.19298 %
Random better than MOSA in project 134430880_16-12-2021_20-07-38.sb3-ROR by a Mutation Score of 7.18085 %
Random better than MOSA in project 89414202_17-12-2021_22-46-32.sb3-LOR by a Mutation Score of 7.14286 %
Random better than MOSA in project 398282190_18-12-2021_05-29-08.sb3-AOR by a Mutation Score of 7.14286 %
Random better than MOSA in project 54935582_18-12-2021_01-39-57.sb3-KRM by a Mutation Score of 7.14286 %
Random better than MOSA in project 395023591_18-12-2021_01-08-54.sb3-SBD by a Mutation Score of 7.07071 %
Random better than MOSA in project 118590469_18-12-2021_04-59-20.sb3-SDM by a Mutation Score of 7.05128 %
Random better than MOSA in project 118590469_18-12-2021_04-59-20.sb3-LOR by a Mutation Score of 7.05128 %
Random better than MOSA in project 118590469_18-12-2021_04-59-20.sb3-KRM by a Mutation Score of 7.05128 %
Random better than MOSA in project 118590469_18-12-2021_04-59-20.sb3-NCM by a Mutation Score of 7.05128 %
Random better than MOSA in project 118590469_18-12-2021_04-59-20.sb3-ROR by a Mutation Score of 7.05128 %
Random better than MOSA in project 118590469_18-12-2021_04-59-20.sb3-VRM by a Mutation Score of 7.05128 %
Random better than MOSA in project 118590469_18-12-2021_04-59-20.sb3-SBD by a Mutation Score of 7.05128 %
Random better than MOSA in project 118590469_18-12-2021_04-59-20.sb3-AOR by a Mutation Score of 7.05128 %
Random better than MOSA in project 487226156_07-09-2021_20-59-35.sb3-NCM by a Mutation Score of 7.03215 %
Random better than MOSA in project 479118600_16-07-2021_03-38-46.sb3-SDM by a Mutation Score of 6.94444 %
Random better than MOSA in project 330686692_18-12-2021_05-26-43.sb3-LOR by a Mutation Score of 6.92964 %
Random better than MOSA in project 117836320_18-12-2021_00-37-13.sb3-VRM by a Mutation Score of 6.91489 %
Random better than MOSA in project 509508042_17-12-2021_22-57-04.sb3-SDM by a Mutation Score of 6.90691 %
Random better than MOSA in project 484831890_18-12-2021_03-55-12.sb3-NCM by a Mutation Score of 6.79487 %
Random better than MOSA in project 216369673_18-12-2021_02-17-01.sb3-NCM by a Mutation Score of 6.76393 %
Random better than MOSA in project 313916295_17-12-2021_22-23-06.sb3-Original by a Mutation Score of 6.66667 %
Random better than MOSA in project 189659114_18-12-2021_02-50-47.sb3-AOR by a Mutation Score of 6.64336 %
Random better than MOSA in project 456142131_18-12-2021_01-57-00.sb3-AOR by a Mutation Score of 6.53846 %
Random better than MOSA in project 284516654_18-12-2021_00-22-54.sb3-LOR by a Mutation Score of 6.52174 %
Random better than MOSA in project 544350500_17-12-2021_23-13-08.sb3-SDM by a Mutation Score of 6.50155 %
Random better than MOSA in project 50104114_18-12-2021_03-02-03.sb3-VRM by a Mutation Score of 6.49304 %
Random better than MOSA in project 10097875_18-12-2021_01-07-50.sb3-VRM by a Mutation Score of 6.47969 %
Random better than MOSA in project 50104114_18-12-2021_03-02-03.sb3-ROR by a Mutation Score of 6.43137 %
Random better than MOSA in project 103829519_18-12-2021_04-58-29.sb3-VRM by a Mutation Score of 6.41941 %
Random better than MOSA in project 130428143_18-12-2021_04-18-57.sb3-ROR by a Mutation Score of 6.38889 %
Random better than MOSA in project 50104114_18-12-2021_03-02-03.sb3-NCM by a Mutation Score of 6.34271 %
Random better than MOSA in project 50104114_18-12-2021_03-02-03.sb3-SBD by a Mutation Score of 6.33178 %
Random better than MOSA in project 306407568_18-12-2021_05-31-26.sb3-SDM by a Mutation Score of 6.31741 %
Random better than MOSA in project 586339502_18-12-2021_05-43-55.sb3-VRM by a Mutation Score of 6.28289 %
Random better than MOSA in project 73119182_18-12-2021_01-51-25.sb3-VRM by a Mutation Score of 6.27623 %
Random better than MOSA in project 124785135_18-12-2021_04-21-23.sb3-SDM by a Mutation Score of 6.27338 %
Random better than MOSA in project 50104114_18-12-2021_03-02-03.sb3-AOR by a Mutation Score of 6.23886 %
Random better than MOSA in project 50104114_18-12-2021_03-02-03.sb3-SDM by a Mutation Score of 6.13718 %
Random better than MOSA in project 418924306_16-12-2021_21-06-56.sb3-ROR by a Mutation Score of 5.98086 %
Random better than MOSA in project 50104114_18-12-2021_03-02-03.sb3-LOR by a Mutation Score of 5.91549 %
Random better than MOSA in project 50104114_18-12-2021_03-02-03.sb3-KRM by a Mutation Score of 5.90909 %
Random better than MOSA in project 357588556_18-12-2021_00-10-11.sb3-Original by a Mutation Score of 5.88235 %
Random better than MOSA in project 339374129_18-12-2021_00-59-06.sb3-SBD by a Mutation Score of 5.84021 %
Random better than MOSA in project 18284398_17-12-2021_22-20-38.sb3-VRM by a Mutation Score of 5.77128 %
Random better than MOSA in project 390272486_18-12-2021_06-04-05.sb3-SDM by a Mutation Score of 5.76923 %
Random better than MOSA in project 110512863_18-12-2021_02-18-49.sb3-SDM by a Mutation Score of 5.70001 %
Random better than MOSA in project 2718643_18-12-2021_06-04-00.sb3-SDM by a Mutation Score of 5.63544 %
Random better than MOSA in project 456142131_18-12-2021_01-57-00.sb3-SBD by a Mutation Score of 5.63014 %
Random better than MOSA in project 22361955_18-12-2021_01-50-05.sb3-KRM by a Mutation Score of 5.55556 %
Random better than MOSA in project 482735260_14-08-2021_18-26-38.sb3-ROR by a Mutation Score of 5.55556 %
Random better than MOSA in project 468547907_16-12-2021_21-35-39.sb3-Original by a Mutation Score of 5.55556 %
Random better than MOSA in project 418924306_16-12-2021_21-06-56.sb3-VRM by a Mutation Score of 5.55556 %
Random better than MOSA in project 499054660_18-12-2021_03-45-38.sb3-AOR by a Mutation Score of 5.52885 %
Random better than MOSA in project 390272486_18-12-2021_06-04-05.sb3-SBD by a Mutation Score of 5.4902 %
Random better than MOSA in project 276239027_18-12-2021_04-19-10.sb3-VRM by a Mutation Score of 5.48581 %
Random better than MOSA in project 509531164_17-12-2021_20-47-00.sb3-SDM by a Mutation Score of 5.45455 %
Random better than MOSA in project 460534710_17-12-2021_22-14-40.sb3-VRM by a Mutation Score of 5.41311 %
Random better than MOSA in project 468982572_18-12-2021_01-59-00.sb3-LOR by a Mutation Score of 5.38302 %
Random better than MOSA in project 509531164_17-12-2021_20-47-00.sb3-VRM by a Mutation Score of 5.37037 %
Random better than MOSA in project 330686692_18-12-2021_05-26-43.sb3-ROR by a Mutation Score of 5.32949 %
Random better than MOSA in project 284516654_18-12-2021_00-22-54.sb3-NCM by a Mutation Score of 5.31947 %
Random better than MOSA in project 364560732_18-12-2021_01-33-31.sb3-AOR by a Mutation Score of 5.29412 %
Random better than MOSA in project 398282190_18-12-2021_05-29-08.sb3-NCM by a Mutation Score of 5.21588 %
Random better than MOSA in project 31113926_18-12-2021_02-53-30.sb3-LOR by a Mutation Score of 5.18519 %
Random better than MOSA in project 156794984_18-12-2021_00-39-10.sb3-SBD by a Mutation Score of 5.17012 %
Random better than MOSA in project 370222161_18-12-2021_04-22-42.sb3-VRM by a Mutation Score of 5.15797 %
Random better than MOSA in project 443516706_18-12-2021_06-13-43.sb3-NCM by a Mutation Score of 5.10187 %
Random better than MOSA in project 189659114_18-12-2021_02-50-47.sb3-SBD by a Mutation Score of 5.06376 %
Random better than MOSA in project 220993449_18-12-2021_00-42-28.sb3-NCM by a Mutation Score of 5.0 %
Random better than MOSA in project 390272486_18-12-2021_06-04-05.sb3-LOR by a Mutation Score of 5.0 %
Random better than MOSA in project 220993449_18-12-2021_00-42-28.sb3-SBD by a Mutation Score of 5.0 %
Random better than MOSA in project 220993449_18-12-2021_00-42-28.sb3-SDM by a Mutation Score of 5.0 %
Random better than MOSA in project 220993449_18-12-2021_00-42-28.sb3-ROR by a Mutation Score of 5.0 %
Random better than MOSA in project 220993449_18-12-2021_00-42-28.sb3-AOR by a Mutation Score of 5.0 %
Random better than MOSA in project 484831890_18-12-2021_03-55-12.sb3-AOR by a Mutation Score of 5.0 %
Random better than MOSA in project 179977323_18-12-2021_04-34-19.sb3-KRM by a Mutation Score of 5.0 %
Random better than MOSA in project 179977323_18-12-2021_04-34-19.sb3-ROR by a Mutation Score of 5.0 %
Random better than MOSA in project 179977323_18-12-2021_04-34-19.sb3-SDM by a Mutation Score of 5.0 %
Random better than MOSA in project 179977323_18-12-2021_04-34-19.sb3-SBD by a Mutation Score of 5.0 %
Random better than MOSA in project 179977323_18-12-2021_04-34-19.sb3-NCM by a Mutation Score of 5.0 %
Random better than MOSA in project 179977323_18-12-2021_04-34-19.sb3-AOR by a Mutation Score of 5.0 %
Random better than MOSA in project 418924306_16-12-2021_21-06-56.sb3-AOR by a Mutation Score of 4.93827 %
Random better than MOSA in project 284516654_18-12-2021_00-22-54.sb3-SDM by a Mutation Score of 4.88372 %
Random better than MOSA in project 10097875_18-12-2021_01-07-50.sb3-SBD by a Mutation Score of 4.88354 %
Random better than MOSA in project 484831890_18-12-2021_03-55-12.sb3-SDM by a Mutation Score of 4.7619 %
Random better than MOSA in project 437395881_18-12-2021_00-35-25.sb3-LOR by a Mutation Score of 4.7619 %
Random better than MOSA in project 177260519_17-12-2021_23-49-29.sb3-Original by a Mutation Score of 4.73684 %
Random better than MOSA in project 177260519_17-12-2021_23-49-29.sb3-AOR by a Mutation Score of 4.69565 %
Random better than MOSA in project 56399438_18-12-2021_05-00-12.sb3-NCM by a Mutation Score of 4.64912 %
Random better than MOSA in project 396716007_17-12-2021_23-03-37.sb3-SBD by a Mutation Score of 4.63075 %
Random better than MOSA in project 330686692_18-12-2021_05-26-43.sb3-AOR by a Mutation Score of 4.63063 %
Random better than MOSA in project 94880017_18-12-2021_05-13-28.sb3-NCM by a Mutation Score of 4.61538 %
Random better than MOSA in project 22361955_18-12-2021_01-50-05.sb3-AOR by a Mutation Score of 4.6144 %
Random better than MOSA in project 186687335_18-12-2021_05-07-17.sb3-SBD by a Mutation Score of 4.52782 %
Random better than MOSA in project 25034853_18-12-2021_04-20-26.sb3-NCM by a Mutation Score of 4.4995 %
Random better than MOSA in project 25034853_18-12-2021_04-20-26.sb3-VRM by a Mutation Score of 4.484 %
Random better than MOSA in project 110512863_18-12-2021_02-18-49.sb3-SBD by a Mutation Score of 4.45686 %
Random better than MOSA in project 57781430_17-12-2021_21-10-12.sb3-VRM by a Mutation Score of 4.44444 %
Random better than MOSA in project 10097875_18-12-2021_01-07-50.sb3-LOR by a Mutation Score of 4.41176 %
Random better than MOSA in project 398282190_18-12-2021_05-29-08.sb3-VRM by a Mutation Score of 4.1847 %
Random better than MOSA in project 292708593_18-12-2021_01-35-21.sb3-LOR by a Mutation Score of 4.17902 %
Random better than MOSA in project 418924306_16-12-2021_21-06-56.sb3-SDM by a Mutation Score of 4.16667 %
Random better than MOSA in project 460534710_17-12-2021_22-14-40.sb3-AOR by a Mutation Score of 4.13105 %
Random better than MOSA in project 418924306_16-12-2021_21-06-56.sb3-NCM by a Mutation Score of 4.08163 %
Random better than MOSA in project 313916295_17-12-2021_22-23-06.sb3-VRM by a Mutation Score of 4.07344 %
Random better than MOSA in project 181364872_18-12-2021_03-49-37.sb3-SBD by a Mutation Score of 4.0678 %
Random better than MOSA in project 22361955_18-12-2021_01-50-05.sb3-SBD by a Mutation Score of 4.00844 %
Random better than MOSA in project 390272486_18-12-2021_06-04-05.sb3-VRM by a Mutation Score of 4.0 %
Random better than MOSA in project 463347380_18-12-2021_01-20-22.sb3-NCM by a Mutation Score of 3.98148 %
Random better than MOSA in project 57781430_17-12-2021_21-10-12.sb3-AOR by a Mutation Score of 3.96825 %
Random better than MOSA in project 107668577_18-12-2021_05-47-06.sb3-ROR by a Mutation Score of 3.94737 %
Random better than MOSA in project 103137194_16-12-2021_21-06-16.sb3-Original by a Mutation Score of 3.8961 %
Random better than MOSA in project 76484930_18-12-2021_01-54-03.sb3-KRM by a Mutation Score of 3.89011 %
Random better than MOSA in project 306407568_18-12-2021_05-31-26.sb3-ROR by a Mutation Score of 3.88095 %
Random better than MOSA in project 22361955_18-12-2021_01-50-05.sb3-ROR by a Mutation Score of 3.85599 %
Random better than MOSA in project 468982572_18-12-2021_01-59-00.sb3-ROR by a Mutation Score of 3.79747 %
Random better than MOSA in project 586339502_18-12-2021_05-43-55.sb3-ROR by a Mutation Score of 3.78947 %
Random better than MOSA in project 156794984_18-12-2021_00-39-10.sb3-SDM by a Mutation Score of 3.74269 %
Random better than MOSA in project 66146572_16-12-2021_20-09-49.sb3-VRM by a Mutation Score of 3.66071 %
Random better than MOSA in project 364348591_17-12-2021_23-09-32.sb3-LOR by a Mutation Score of 3.63636 %
Random better than MOSA in project 435500984_24-06-2021_09-07-16.sb3-KRM by a Mutation Score of 3.63636 %
Random better than MOSA in project 351018410_17-12-2021_22-28-18.sb3-VRM by a Mutation Score of 3.60941 %
Random better than MOSA in project 510191754_17-12-2021_22-48-30.sb3-NCM by a Mutation Score of 3.57143 %
Random better than MOSA in project 34732242_18-12-2021_01-56-08.sb3-VRM by a Mutation Score of 3.56481 %
Random better than MOSA in project 456142131_18-12-2021_01-57-00.sb3-VRM by a Mutation Score of 3.54709 %
Random better than MOSA in project 156794984_18-12-2021_00-39-10.sb3-ROR by a Mutation Score of 3.53535 %
Random better than MOSA in project 107668577_18-12-2021_05-47-06.sb3-VRM by a Mutation Score of 3.50877 %
Random better than MOSA in project 312954155_18-12-2021_02-17-56.sb3-ROR by a Mutation Score of 3.46216 %
Random better than MOSA in project 297834910_18-12-2021_03-59-40.sb3-ROR by a Mutation Score of 3.45116 %
Random better than MOSA in project 446665483_17-12-2021_22-08-00.sb3-LOR by a Mutation Score of 3.44353 %
Random better than MOSA in project 18284398_17-12-2021_22-20-38.sb3-ROR by a Mutation Score of 3.43475 %
Random better than MOSA in project 56399438_18-12-2021_05-00-12.sb3-KRM by a Mutation Score of 3.42105 %
Random better than MOSA in project 509508042_17-12-2021_22-57-04.sb3-SBD by a Mutation Score of 3.417 %
Random better than MOSA in project 456142131_18-12-2021_01-57-00.sb3-KRM by a Mutation Score of 3.40909 %
Random better than MOSA in project 10016238_18-12-2021_00-08-39.sb3-LOR by a Mutation Score of 3.40283 %
Random better than MOSA in project 384119313_18-12-2021_05-13-57.sb3-SBD by a Mutation Score of 3.38624 %
Random better than MOSA in project 456142131_18-12-2021_01-57-00.sb3-NCM by a Mutation Score of 3.35456 %
Random better than MOSA in project 34732242_18-12-2021_01-56-08.sb3-SBD by a Mutation Score of 3.34931 %
Random better than MOSA in project 18284398_17-12-2021_22-20-38.sb3-SBD by a Mutation Score of 3.34327 %
Random better than MOSA in project 482735260_14-08-2021_18-26-38.sb3-AOR by a Mutation Score of 3.33333 %
Random better than MOSA in project 146120846_18-12-2021_00-48-54.sb3-Original by a Mutation Score of 3.33333 %
Random better than MOSA in project 468982572_18-12-2021_01-59-00.sb3-VRM by a Mutation Score of 3.32026 %
Random better than MOSA in project 130428143_18-12-2021_04-18-57.sb3-NCM by a Mutation Score of 3.31418 %
Random better than MOSA in project 284516654_18-12-2021_00-22-54.sb3-VRM by a Mutation Score of 3.27589 %
Random better than MOSA in project 531663489_13-08-2021_19-54-00.sb3-VRM by a Mutation Score of 3.25 %
Random better than MOSA in project 330686692_18-12-2021_05-26-43.sb3-VRM by a Mutation Score of 3.20801 %
Random better than MOSA in project 531663489_13-08-2021_19-54-00.sb3-SDM by a Mutation Score of 3.18182 %
Random better than MOSA in project 373884927_18-12-2021_05-17-07.sb3-SDM by a Mutation Score of 3.1746 %
Random better than MOSA in project 531663489_13-08-2021_19-54-00.sb3-AOR by a Mutation Score of 3.14815 %
Random better than MOSA in project 286438787_18-12-2021_00-56-46.sb3-SDM by a Mutation Score of 3.13397 %
Random better than MOSA in project 18284398_17-12-2021_22-20-38.sb3-NCM by a Mutation Score of 3.0989 %
Random better than MOSA in project 56399438_18-12-2021_05-00-12.sb3-SDM by a Mutation Score of 3.08271 %
Random better than MOSA in project 10016238_18-12-2021_00-08-39.sb3-SBD by a Mutation Score of 3.07953 %
Random better than MOSA in project 10016238_18-12-2021_00-08-39.sb3-SDM by a Mutation Score of 3.06168 %
Random better than MOSA in project 57781430_17-12-2021_21-10-12.sb3-ROR by a Mutation Score of 3.0303 %
Random better than MOSA in project 460534710_17-12-2021_22-14-40.sb3-SDM by a Mutation Score of 3.0261 %
Random better than MOSA in project 66146572_16-12-2021_20-09-49.sb3-AOR by a Mutation Score of 3.00654 %
Random better than MOSA in project 330686692_18-12-2021_05-26-43.sb3-SBD by a Mutation Score of 2.99914 %
Random better than MOSA in project 130428143_18-12-2021_04-18-57.sb3-KRM by a Mutation Score of 2.98611 %
Random better than MOSA in project 34732242_18-12-2021_01-56-08.sb3-AOR by a Mutation Score of 2.95139 %
Random better than MOSA in project 460534710_17-12-2021_22-14-40.sb3-NCM by a Mutation Score of 2.90598 %
Random better than MOSA in project 312954155_18-12-2021_02-17-56.sb3-SBD by a Mutation Score of 2.89673 %
Random better than MOSA in project 135170508_16-12-2021_20-14-50.sb3-LOR by a Mutation Score of 2.88462 %
Random better than MOSA in project 25034853_18-12-2021_04-20-26.sb3-SBD by a Mutation Score of 2.87653 %
Random better than MOSA in project 398282190_18-12-2021_05-29-08.sb3-ROR by a Mutation Score of 2.86738 %
Random better than MOSA in project 2718643_18-12-2021_06-04-00.sb3-SBD by a Mutation Score of 2.86668 %
Random better than MOSA in project 435500984_24-06-2021_09-07-16.sb3-ROR by a Mutation Score of 2.84746 %
Random better than MOSA in project 130428143_18-12-2021_04-18-57.sb3-SBD by a Mutation Score of 2.83224 %
Random better than MOSA in project 103829519_18-12-2021_04-58-29.sb3-SDM by a Mutation Score of 2.81909 %
Random better than MOSA in project 385773650_18-12-2021_01-08-03.sb3-SDM by a Mutation Score of 2.77778 %
Random better than MOSA in project 418924306_16-12-2021_21-06-56.sb3-Original by a Mutation Score of 2.77778 %
Random better than MOSA in project 56399438_18-12-2021_05-00-12.sb3-LOR by a Mutation Score of 2.76316 %
Random better than MOSA in project 531663489_13-08-2021_19-54-00.sb3-NCM by a Mutation Score of 2.75 %
Random better than MOSA in project 398282190_18-12-2021_05-29-08.sb3-SBD by a Mutation Score of 2.74988 %
Random better than MOSA in project 25026200_17-12-2021_23-51-47.sb3-SDM by a Mutation Score of 2.72543 %
Random better than MOSA in project 531663489_13-08-2021_19-54-00.sb3-SBD by a Mutation Score of 2.72436 %
Random better than MOSA in project 351018410_17-12-2021_22-28-18.sb3-NCM by a Mutation Score of 2.70816 %
Random better than MOSA in project 351018410_17-12-2021_22-28-18.sb3-ROR by a Mutation Score of 2.68476 %
Random better than MOSA in project 586339502_18-12-2021_05-43-55.sb3-SBD by a Mutation Score of 2.67402 %
Random better than MOSA in project 67575180_18-12-2021_00-34-47.sb3-NCM by a Mutation Score of 2.66667 %
Random better than MOSA in project 468982572_18-12-2021_01-59-00.sb3-SDM by a Mutation Score of 2.64051 %
Random better than MOSA in project 154426128_18-12-2021_00-23-57.sb3-ROR by a Mutation Score of 2.63158 %
Random better than MOSA in project 133942259_16-12-2021_21-07-58.sb3-AOR by a Mutation Score of 2.63158 %
Random better than MOSA in project 156794984_18-12-2021_00-39-10.sb3-NCM by a Mutation Score of 2.62033 %
Random better than MOSA in project 306407568_18-12-2021_05-31-26.sb3-NCM by a Mutation Score of 2.59356 %
Random better than MOSA in project 460534710_17-12-2021_22-14-40.sb3-SBD by a Mutation Score of 2.54246 %
Random better than MOSA in project 276239027_18-12-2021_04-19-10.sb3-SBD by a Mutation Score of 2.53727 %
Random better than MOSA in project 10016238_18-12-2021_00-08-39.sb3-ROR by a Mutation Score of 2.52197 %
Random better than MOSA in project 34732242_18-12-2021_01-56-08.sb3-SDM by a Mutation Score of 2.51736 %
Random better than MOSA in project 73119182_18-12-2021_01-51-25.sb3-SDM by a Mutation Score of 2.49777 %
Random better than MOSA in project 418924306_16-12-2021_21-06-56.sb3-SBD by a Mutation Score of 2.40295 %
Random better than MOSA in project 586339502_18-12-2021_05-43-55.sb3-NCM by a Mutation Score of 2.38722 %
Random better than MOSA in project 42669374_18-12-2021_01-16-27.sb3-Original by a Mutation Score of 2.38095 %
Random better than MOSA in project 57781430_17-12-2021_21-10-12.sb3-SBD by a Mutation Score of 2.33716 %
Random better than MOSA in project 181364872_18-12-2021_03-49-37.sb3-SDM by a Mutation Score of 2.30769 %
Random better than MOSA in project 491359026_18-12-2021_02-09-34.sb3-ROR by a Mutation Score of 2.30769 %
Random better than MOSA in project 509508042_17-12-2021_22-57-04.sb3-AOR by a Mutation Score of 2.30277 %
Random better than MOSA in project 177260519_17-12-2021_23-49-29.sb3-VRM by a Mutation Score of 2.30002 %
Random better than MOSA in project 492290740_18-12-2021_02-57-22.sb3-AOR by a Mutation Score of 2.28454 %
Random better than MOSA in project 357587400_16-12-2021_20-11-33.sb3-SBD by a Mutation Score of 2.24868 %
Random better than MOSA in project 25026200_17-12-2021_23-51-47.sb3-ROR by a Mutation Score of 2.23801 %
Random better than MOSA in project 231181527_18-12-2021_01-48-58.sb3-ROR by a Mutation Score of 2.23684 %
Random better than MOSA in project 10016238_18-12-2021_00-08-39.sb3-VRM by a Mutation Score of 2.21218 %
Random better than MOSA in project 18284398_17-12-2021_22-20-38.sb3-SDM by a Mutation Score of 2.21122 %
Random better than MOSA in project 10016238_18-12-2021_00-08-39.sb3-AOR by a Mutation Score of 2.2053 %
Random better than MOSA in project 510460438_18-12-2021_01-16-16.sb3-SDM by a Mutation Score of 2.15633 %
Random better than MOSA in project 509508042_17-12-2021_22-57-04.sb3-VRM by a Mutation Score of 2.15305 %
Random better than MOSA in project 25034853_18-12-2021_04-20-26.sb3-AOR by a Mutation Score of 2.14891 %
Random better than MOSA in project 431041540_18-12-2021_02-30-53.sb3-SDM by a Mutation Score of 2.10526 %
Random better than MOSA in project 79374426_18-12-2021_02-31-54.sb3-SDM by a Mutation Score of 2.08086 %
Random better than MOSA in project 398282190_18-12-2021_05-29-08.sb3-KRM by a Mutation Score of 2.07373 %
Random better than MOSA in project 10016238_18-12-2021_00-08-39.sb3-NCM by a Mutation Score of 2.07332 %
Random better than MOSA in project 156794984_18-12-2021_00-39-10.sb3-KRM by a Mutation Score of 2.07185 %
Random better than MOSA in project 586339502_18-12-2021_05-43-55.sb3-SDM by a Mutation Score of 2.04678 %
Random better than MOSA in project 177260519_17-12-2021_23-49-29.sb3-NCM by a Mutation Score of 2.00901 %
Random better than MOSA in project 22361955_18-12-2021_01-50-05.sb3-NCM by a Mutation Score of 2.00864 %
Random better than MOSA in project 79374426_18-12-2021_02-31-54.sb3-ROR by a Mutation Score of 1.98648 %
Random better than MOSA in project 286438787_18-12-2021_00-56-46.sb3-NCM by a Mutation Score of 1.86842 %
Random better than MOSA in project 29956280_18-12-2021_02-23-45.sb3-VRM by a Mutation Score of 1.81818 %
Random better than MOSA in project 351018410_17-12-2021_22-28-18.sb3-SBD by a Mutation Score of 1.81361 %
Random better than MOSA in project 67575180_18-12-2021_00-34-47.sb3-SBD by a Mutation Score of 1.7977 %
Random better than MOSA in project 330686692_18-12-2021_05-26-43.sb3-NCM by a Mutation Score of 1.78265 %
Random better than MOSA in project 445824887_17-12-2021_22-04-28.sb3-LOR by a Mutation Score of 1.75214 %
Random better than MOSA in project 79374426_18-12-2021_02-31-54.sb3-SBD by a Mutation Score of 1.73401 %
Random better than MOSA in project 22361955_18-12-2021_01-50-05.sb3-LOR by a Mutation Score of 1.71261 %
Random better than MOSA in project 463347380_18-12-2021_01-20-22.sb3-AOR by a Mutation Score of 1.70635 %
Random better than MOSA in project 297834910_18-12-2021_03-59-40.sb3-AOR by a Mutation Score of 1.69389 %
Random better than MOSA in project 446665483_17-12-2021_22-08-00.sb3-VRM by a Mutation Score of 1.6893 %
Random better than MOSA in project 25026200_17-12-2021_23-51-47.sb3-KRM by a Mutation Score of 1.66842 %
Random better than MOSA in project 22361955_18-12-2021_01-50-05.sb3-SDM by a Mutation Score of 1.66667 %
Random better than MOSA in project 351018410_17-12-2021_22-28-18.sb3-AOR by a Mutation Score of 1.64799 %
Random better than MOSA in project 474641026_18-12-2021_01-19-00.sb3-KRM by a Mutation Score of 1.6441 %
Random better than MOSA in project 56399438_18-12-2021_05-00-12.sb3-SBD by a Mutation Score of 1.60819 %
Random better than MOSA in project 497243475_18-12-2021_01-10-22.sb3-VRM by a Mutation Score of 1.5 %
Random better than MOSA in project 396716007_17-12-2021_23-03-37.sb3-ROR by a Mutation Score of 1.47059 %
Random better than MOSA in project 326210738_17-12-2021_22-04-19.sb3-SDM by a Mutation Score of 1.46965 %
Random better than MOSA in project 153158801_17-12-2021_22-11-48.sb3-ROR by a Mutation Score of 1.46556 %
Random better than MOSA in project 497243475_18-12-2021_01-10-22.sb3-SBD by a Mutation Score of 1.46505 %
Random better than MOSA in project 531663489_13-08-2021_19-54-00.sb3-ROR by a Mutation Score of 1.42857 %
Random better than MOSA in project 276239027_18-12-2021_04-19-10.sb3-AOR by a Mutation Score of 1.41792 %
Random better than MOSA in project 382723730_18-12-2021_01-26-06.sb3-NCM by a Mutation Score of 1.41477 %
Random better than MOSA in project 10016238_18-12-2021_00-08-39.sb3-KRM by a Mutation Score of 1.40351 %
Random better than MOSA in project 11806234_18-12-2021_03-21-51.sb3-SDM by a Mutation Score of 1.38889 %
Random better than MOSA in project 118805754_18-12-2021_00-26-18.sb3-SDM by a Mutation Score of 1.37019 %
Random better than MOSA in project 390272486_18-12-2021_06-04-05.sb3-NCM by a Mutation Score of 1.36364 %
Random better than MOSA in project 351018410_17-12-2021_22-28-18.sb3-SDM by a Mutation Score of 1.35246 %
Random better than MOSA in project 509508042_17-12-2021_22-57-04.sb3-ROR by a Mutation Score of 1.34298 %
Random better than MOSA in project 135170508_16-12-2021_20-14-50.sb3-ROR by a Mutation Score of 1.33313 %
Random better than MOSA in project 509508042_17-12-2021_22-57-04.sb3-NCM by a Mutation Score of 1.32344 %
Random better than MOSA in project 107668577_18-12-2021_05-47-06.sb3-SBD by a Mutation Score of 1.31579 %
Random better than MOSA in project 153158801_17-12-2021_22-11-48.sb3-KRM by a Mutation Score of 1.2987 %
Random better than MOSA in project 177334143_18-12-2021_01-59-18.sb3-NCM by a Mutation Score of 1.29568 %
Random better than MOSA in project 25026200_17-12-2021_23-51-47.sb3-NCM by a Mutation Score of 1.27826 %
Random better than MOSA in project 135170508_16-12-2021_20-14-50.sb3-SBD by a Mutation Score of 1.25703 %
Random better than MOSA in project 446665483_17-12-2021_22-08-00.sb3-NCM by a Mutation Score of 1.23309 %
Random better than MOSA in project 115737646_18-12-2021_04-59-34.sb3-NCM by a Mutation Score of 1.21457 %
Random better than MOSA in project 326210738_17-12-2021_22-04-19.sb3-NCM by a Mutation Score of 1.21053 %
Random better than MOSA in project 124785135_18-12-2021_04-21-23.sb3-KRM by a Mutation Score of 1.20291 %
Random better than MOSA in project 189659114_18-12-2021_02-50-47.sb3-ROR by a Mutation Score of 1.19048 %
Random better than MOSA in project 446665483_17-12-2021_22-08-00.sb3-KRM by a Mutation Score of 1.17047 %
Random better than MOSA in project 22361955_18-12-2021_01-50-05.sb3-VRM by a Mutation Score of 1.16959 %
Random better than MOSA in project 115737646_18-12-2021_04-59-34.sb3-SDM by a Mutation Score of 1.16786 %
Random better than MOSA in project 189659114_18-12-2021_02-50-47.sb3-VRM by a Mutation Score of 1.1655 %
Random better than MOSA in project 326210738_17-12-2021_22-04-19.sb3-SBD by a Mutation Score of 1.16301 %
Random better than MOSA in project 79374426_18-12-2021_02-31-54.sb3-VRM by a Mutation Score of 1.16042 %
Random better than MOSA in project 509531164_17-12-2021_20-47-00.sb3-SBD by a Mutation Score of 1.14766 %
Random better than MOSA in project 153158801_17-12-2021_22-11-48.sb3-VRM by a Mutation Score of 1.09557 %
Random better than MOSA in project 479118600_16-07-2021_03-38-46.sb3-ROR by a Mutation Score of 1.08696 %
Random better than MOSA in project 16206367_18-12-2021_04-00-10.sb3-ROR by a Mutation Score of 1.05263 %
Random better than MOSA in project 509531164_17-12-2021_20-47-00.sb3-AOR by a Mutation Score of 1.03704 %
Random better than MOSA in project 135170508_16-12-2021_20-14-50.sb3-AOR by a Mutation Score of 1.03667 %
Random better than MOSA in project 57781430_17-12-2021_21-10-12.sb3-SDM by a Mutation Score of 1.0101 %
Random better than MOSA in project 56399438_18-12-2021_05-00-12.sb3-VRM by a Mutation Score of 1.00478 %
Random better than MOSA in project 601168390_17-12-2021_23-14-28.sb3-ROR by a Mutation Score of 1.00251 %
Random better than MOSA in project 286438787_18-12-2021_00-56-46.sb3-ROR by a Mutation Score of 0.97744 %
Random better than MOSA in project 118805754_18-12-2021_00-26-18.sb3-VRM by a Mutation Score of 0.96154 %
Random better than MOSA in project 305635421_18-12-2021_01-40-24.sb3-NCM by a Mutation Score of 0.86125 %
Random better than MOSA in project 103746364_16-12-2021_21-26-02.sb3-ROR by a Mutation Score of 0.81898 %
Random better than MOSA in project 29956280_18-12-2021_02-23-45.sb3-SDM by a Mutation Score of 0.79431 %
Random better than MOSA in project 135170508_16-12-2021_20-14-50.sb3-SDM by a Mutation Score of 0.75758 %
Random better than MOSA in project 398282190_18-12-2021_05-29-08.sb3-SDM by a Mutation Score of 0.74405 %
Random better than MOSA in project 487226156_07-09-2021_20-59-35.sb3-VRM by a Mutation Score of 0.73984 %
Random better than MOSA in project 312954155_18-12-2021_02-17-56.sb3-NCM by a Mutation Score of 0.73386 %
Random better than MOSA in project 135170508_16-12-2021_20-14-50.sb3-VRM by a Mutation Score of 0.72092 %
Random better than MOSA in project 160006766_17-12-2021_21-57-49.sb3-AOR by a Mutation Score of 0.71429 %
Random better than MOSA in project 562846199_18-12-2021_02-09-40.sb3-SDM by a Mutation Score of 0.69471 %
Random better than MOSA in project 25026200_17-12-2021_23-51-47.sb3-SBD by a Mutation Score of 0.68976 %
Random better than MOSA in project 457919850_18-12-2021_02-23-38.sb3-VRM by a Mutation Score of 0.65789 %
Random better than MOSA in project 103746364_16-12-2021_21-26-02.sb3-NCM by a Mutation Score of 0.65416 %
Random better than MOSA in project 484733869_18-12-2021_07-09-00.sb3-SBD by a Mutation Score of 0.65058 %
Random better than MOSA in project 491359026_18-12-2021_02-09-34.sb3-SBD by a Mutation Score of 0.62612 %
Random better than MOSA in project 103746364_16-12-2021_21-26-02.sb3-AOR by a Mutation Score of 0.62243 %
Random better than MOSA in project 118805754_18-12-2021_00-26-18.sb3-NCM by a Mutation Score of 0.61994 %
Random better than MOSA in project 396716007_17-12-2021_23-03-37.sb3-AOR by a Mutation Score of 0.6192 %
Random better than MOSA in project 107668577_18-12-2021_05-47-06.sb3-NCM by a Mutation Score of 0.6192 %
Random better than MOSA in project 468982572_18-12-2021_01-59-00.sb3-SBD by a Mutation Score of 0.61614 %
Random better than MOSA in project 177260519_17-12-2021_23-49-29.sb3-SBD by a Mutation Score of 0.59851 %
Random better than MOSA in project 94868644_17-12-2021_22-46-12.sb3-ROR by a Mutation Score of 0.58357 %
Random better than MOSA in project 446665483_17-12-2021_22-08-00.sb3-AOR by a Mutation Score of 0.58225 %
Random better than MOSA in project 445824887_17-12-2021_22-04-28.sb3-ROR by a Mutation Score of 0.55695 %
Random better than MOSA in project 373884927_18-12-2021_05-17-07.sb3-VRM by a Mutation Score of 0.55145 %
Random better than MOSA in project 115737646_18-12-2021_04-59-34.sb3-SBD by a Mutation Score of 0.54761 %
Random better than MOSA in project 276239027_18-12-2021_04-19-10.sb3-KRM by a Mutation Score of 0.53751 %
Random better than MOSA in project 286438787_18-12-2021_00-56-46.sb3-SBD by a Mutation Score of 0.48454 %
Random better than MOSA in project 34732242_18-12-2021_01-56-08.sb3-ROR by a Mutation Score of 0.46296 %
Random better than MOSA in project 103137194_16-12-2021_21-06-16.sb3-ROR by a Mutation Score of 0.46207 %
Random better than MOSA in project 491359026_18-12-2021_02-09-34.sb3-SDM by a Mutation Score of 0.45249 %
Random better than MOSA in project 276660763_18-12-2021_05-36-22.sb3-SBD by a Mutation Score of 0.45113 %
Random better than MOSA in project 370222161_18-12-2021_04-22-42.sb3-NCM by a Mutation Score of 0.43039 %
Random better than MOSA in project 446665483_17-12-2021_22-08-00.sb3-ROR by a Mutation Score of 0.40867 %
Random better than MOSA in project 146120846_18-12-2021_00-48-54.sb3-VRM by a Mutation Score of 0.39011 %
Random better than MOSA in project 305635421_18-12-2021_01-40-24.sb3-ROR by a Mutation Score of 0.38845 %
Random better than MOSA in project 305635421_18-12-2021_01-40-24.sb3-SBD by a Mutation Score of 0.38604 %
Random better than MOSA in project 56399438_18-12-2021_05-00-12.sb3-AOR by a Mutation Score of 0.36842 %
Random better than MOSA in project 382723730_18-12-2021_01-26-06.sb3-AOR by a Mutation Score of 0.34843 %
Random better than MOSA in project 116798967_17-12-2021_23-03-27.sb3-SDM by a Mutation Score of 0.34722 %
Random better than MOSA in project 118805754_18-12-2021_00-26-18.sb3-SBD by a Mutation Score of 0.33017 %
Random better than MOSA in project 94868644_17-12-2021_22-46-12.sb3-VRM by a Mutation Score of 0.30637 %
Random better than MOSA in project 284516654_18-12-2021_00-22-54.sb3-AOR by a Mutation Score of 0.26974 %
Random better than MOSA in project 286438787_18-12-2021_00-56-46.sb3-Original by a Mutation Score of 0.26316 %
Random better than MOSA in project 10128515_16-12-2021_21-35-29.sb3-SBD by a Mutation Score of 0.26144 %
Random better than MOSA in project 445824887_17-12-2021_22-04-28.sb3-VRM by a Mutation Score of 0.2391 %
Random better than MOSA in project 103137194_16-12-2021_21-06-16.sb3-SDM by a Mutation Score of 0.22556 %
Random better than MOSA in project 305635421_18-12-2021_01-40-24.sb3-VRM by a Mutation Score of 0.2062 %
Random better than MOSA in project 306407568_18-12-2021_05-31-26.sb3-SBD by a Mutation Score of 0.20537 %
Random better than MOSA in project 209798686_17-12-2021_23-49-45.sb3-NCM by a Mutation Score of 0.2 %
Random better than MOSA in project 445824887_17-12-2021_22-04-28.sb3-SBD by a Mutation Score of 0.19955 %
Random better than MOSA in project 196224635_18-12-2021_04-58-48.sb3-SDM by a Mutation Score of 0.19841 %
Random better than MOSA in project 562846199_18-12-2021_02-09-40.sb3-ROR by a Mutation Score of 0.18603 %
Random better than MOSA in project 67575180_18-12-2021_00-34-47.sb3-VRM by a Mutation Score of 0.17316 %
Random better than MOSA in project 203469758_17-12-2021_23-51-59.sb3-AOR by a Mutation Score of 0.16959 %
Random better than MOSA in project 94868644_17-12-2021_22-46-12.sb3-SBD by a Mutation Score of 0.1666 %
Random better than MOSA in project 11656680_18-12-2021_04-22-59.sb3-SDM by a Mutation Score of 0.15977 %
Random better than MOSA in project 73119182_18-12-2021_01-51-25.sb3-ROR by a Mutation Score of 0.14739 %
Random better than MOSA in project 34732242_18-12-2021_01-56-08.sb3-NCM by a Mutation Score of 0.13889 %
Random better than MOSA in project 469540467_18-12-2021_02-11-36.sb3-SDM by a Mutation Score of 0.13889 %
Random better than MOSA in project 116798967_17-12-2021_23-03-27.sb3-SBD by a Mutation Score of 0.12048 %
Random better than MOSA in project 160006766_17-12-2021_21-57-49.sb3-SBD by a Mutation Score of 0.09615 %
Random better than MOSA in project 306407568_18-12-2021_05-31-26.sb3-AOR by a Mutation Score of 0.08422 %
Random better than MOSA in project 103137194_16-12-2021_21-06-16.sb3-NCM by a Mutation Score of 0.0817 %
Random better than MOSA in project 11656680_18-12-2021_04-22-59.sb3-SBD by a Mutation Score of 0.07988 %
Random better than MOSA in project 94868644_17-12-2021_22-46-12.sb3-SDM by a Mutation Score of 0.07689 %
Random better than MOSA in project 116798967_17-12-2021_23-03-27.sb3-AOR by a Mutation Score of 0.06173 %
Random better than MOSA in project 446665483_17-12-2021_22-08-00.sb3-SBD by a Mutation Score of 0.06011 %
Random better than MOSA in project 370222161_18-12-2021_04-22-42.sb3-SDM by a Mutation Score of 0.04915 %
Random better than MOSA in project 103137194_16-12-2021_21-06-16.sb3-SBD by a Mutation Score of 0.04738 %
Random better than MOSA in project 118805754_18-12-2021_00-26-18.sb3-ROR by a Mutation Score of 0.04181 %
Random better than MOSA in project 153158801_17-12-2021_22-11-48.sb3-SBD by a Mutation Score of 0.01906 %
Random better than MOSA in project 116798967_17-12-2021_23-03-27.sb3-NCM by a Mutation Score of 0.01852 %
Random better than MOSA in project 29956280_18-12-2021_02-23-45.sb3-SBD by a Mutation Score of 0.01742 %
Random better than MOSA in project 231181527_18-12-2021_01-48-58.sb3-SBD by a Mutation Score of 0.01518 %
Random better than MOSA in project 245744567_18-12-2021_03-36-02.sb3-SBD by a Mutation Score of 0.00601 %


Results for which Random performs better; Coverage: 

Random better than MIO in project 141694680_10-08-2021_09-38-22.sb3-Original by 21.0 %
Random better than MIO in project 117836320_18-12-2021_00-37-13.sb3-Original by 16.77105 %
Random better than MIO in project 376245953_18-12-2021_02-00-57.sb3-Original by 15.94444 %
Random better than MIO in project 384119313_18-12-2021_05-13-57.sb3-Original by 15.75 %
Random better than MIO in project 284032104_18-12-2021_01-49-41.sb3-Original by 10.5 %
Random better than MIO in project 482735260_14-08-2021_18-26-38.sb3-Original by 9.0 %
Random better than MIO in project 89414202_17-12-2021_22-46-32.sb3-Original by 9.0 %
Random better than MIO in project 330686692_18-12-2021_05-26-43.sb3-Original by 7.47368 %
Random better than MIO in project 121424480_18-12-2021_03-49-34.sb3-Original by 5.63333 %
Random better than MIO in project 103706011_18-12-2021_05-44-19.sb3-Original by 5.10526 %
Random better than MIO in project 364560732_18-12-2021_01-33-31.sb3-Original by 5.0 %
Random better than MIO in project 216369673_18-12-2021_02-17-01.sb3-Original by 4.75 %
Random better than MIO in project 193308922_18-12-2021_05-18-59.sb3-Original by 4.5 %
Random better than MIO in project 31113926_18-12-2021_02-53-30.sb3-Original by 4.25 %
Random better than MIO in project 373884927_18-12-2021_05-17-07.sb3-Original by 4.1 %
Random better than MIO in project 130737193_18-12-2021_00-54-19.sb3-Original by 3.0 %
Random better than MIO in project 25034853_18-12-2021_04-20-26.sb3-Original by 2.91346 %
Random better than MIO in project 313916295_17-12-2021_22-23-06.sb3-Original by 2.88889 %
Random better than MIO in project 177260519_17-12-2021_23-49-29.sb3-Original by 2.85621 %
Random better than MIO in project 173918262_16-12-2021_21-08-27.sb3-Original by 2.80952 %
Random better than MIO in project 468982572_18-12-2021_01-59-00.sb3-Original by 2.51905 %
Random better than MIO in project 398282190_18-12-2021_05-29-08.sb3-Original by 2.47619 %
Random better than MIO in project 157365125_18-12-2021_01-41-16.sb3-Original by 2.33333 %
Random better than MIO in project 395023591_18-12-2021_01-08-54.sb3-Original by 2.25263 %
Random better than MIO in project 49905542_16-12-2021_21-11-01.sb3-Original by 2.25 %
Random better than MIO in project 10097875_18-12-2021_01-07-50.sb3-Original by 2.25 %
Random better than MIO in project 326593029_18-12-2021_01-08-47.sb3-Original by 2.17544 %
Random better than MIO in project 479118600_16-07-2021_03-38-46.sb3-Original by 2.0 %
Random better than MIO in project 55037694_17-12-2021_23-09-41.sb3-Original by 1.8 %
Random better than MIO in project 189659114_18-12-2021_02-50-47.sb3-Original by 1.8 %
Random better than MIO in project 499054660_18-12-2021_03-45-38.sb3-Original by 1.61905 %
Random better than MIO in project 342110358_17-12-2021_23-36-50.sb3-Original by 1.51429 %
Random better than MIO in project 276239027_18-12-2021_04-19-10.sb3-Original by 1.5 %
Random better than MIO in project 330964314_18-12-2021_00-17-55.sb3-Original by 1.5 %
Random better than MIO in project 135170508_16-12-2021_20-14-50.sb3-Original by 1.45833 %
Random better than MIO in project 156794984_18-12-2021_00-39-10.sb3-Original by 1.07105 %
Random better than MIO in project 228638632_18-12-2021_01-40-15.sb3-Original by 1.01667 %
Random better than MIO in project 76484930_18-12-2021_01-54-03.sb3-Original by 1.0 %
Random better than MIO in project 330168754_17-12-2021_22-52-28.sb3-Original by 1.0 %
Random better than MIO in project 364348591_17-12-2021_23-09-32.sb3-Original by 1.0 %
Random better than MIO in project 92319532_17-12-2021_22-50-30.sb3-Original by 1.0 %
Random better than MIO in project 396716007_17-12-2021_23-03-37.sb3-Original by 1.0 %
Random better than MIO in project 124785135_18-12-2021_04-21-23.sb3-Original by 0.91053 %
Random better than MIO in project 390272486_18-12-2021_06-04-05.sb3-Original by 0.78947 %
Random better than MIO in project 385773650_18-12-2021_01-08-03.sb3-Original by 0.73333 %
Random better than MIO in project 487226156_07-09-2021_20-59-35.sb3-Original by 0.72222 %
Random better than MIO in project 305062819_16-12-2021_21-29-51.sb3-Original by 0.66667 %
Random better than MIO in project 42669374_18-12-2021_01-16-27.sb3-Original by 0.55556 %
Random better than MIO in project 492290740_18-12-2021_02-57-22.sb3-Original by 0.52381 %
Random better than MIO in project 79374426_18-12-2021_02-31-54.sb3-Original by 0.5 %
Random better than MIO in project 535869509_17-12-2021_23-26-31.sb3-Original by 0.45714 %
Random better than MIO in project 37523030_17-12-2021_22-23-13.sb3-Original by 0.44444 %
Random better than MIO in project 586339502_18-12-2021_05-43-55.sb3-Original by 0.39211 %
Random better than MIO in project 103746364_16-12-2021_21-26-02.sb3-Original by 0.36275 %
Random better than MIO in project 357390177_17-12-2021_22-38-30.sb3-Original by 0.33333 %
Random better than MIO in project 110512863_18-12-2021_02-18-49.sb3-Original by 0.26667 %
Random better than MIO in project 107668577_18-12-2021_05-47-06.sb3-Original by 0.25987 %
Random better than MIO in project 134430880_16-12-2021_20-07-38.sb3-Original by 0.23099 %
Random better than MIO in project 73119182_18-12-2021_01-51-25.sb3-Original by 0.17647 %
Random better than MIO in project 25026200_17-12-2021_23-51-47.sb3-Original by 0.15526 %
Random better than MIO in project 2718643_18-12-2021_06-04-00.sb3-Original by 0.15 %
Random better than MIO in project 446665483_17-12-2021_22-08-00.sb3-Original by 0.11111 %
Random better than MOSA in project 376245953_18-12-2021_02-00-57.sb3-Original by 14.86364 %
Random better than MOSA in project 117836320_18-12-2021_00-37-13.sb3-Original by 14.07222 %
Random better than MOSA in project 330686692_18-12-2021_05-26-43.sb3-Original by 9.89766 %
Random better than MOSA in project 216369673_18-12-2021_02-17-01.sb3-Original by 8.8 %
Random better than MOSA in project 103706011_18-12-2021_05-44-19.sb3-Original by 8.28571 %
Random better than MOSA in project 395023591_18-12-2021_01-08-54.sb3-Original by 7.86667 %
Random better than MOSA in project 156794984_18-12-2021_00-39-10.sb3-Original by 7.42105 %
Random better than MOSA in project 103829519_18-12-2021_04-58-29.sb3-Original by 7.01579 %
Random better than MOSA in project 49905542_16-12-2021_21-11-01.sb3-Original by 5.5 %
Random better than MOSA in project 89414202_17-12-2021_22-46-32.sb3-Original by 5.5 %
Random better than MOSA in project 276239027_18-12-2021_04-19-10.sb3-Original by 4.99737 %
Random better than MOSA in project 124785135_18-12-2021_04-21-23.sb3-Original by 4.41053 %
Random better than MOSA in project 110512863_18-12-2021_02-18-49.sb3-Original by 4.4 %
Random better than MOSA in project 492378103_17-12-2021_22-30-19.sb3-Original by 4.19883 %
Random better than MOSA in project 25034853_18-12-2021_04-20-26.sb3-Original by 3.52885 %
Random better than MOSA in project 121424480_18-12-2021_03-49-34.sb3-Original by 3.2 %
Random better than MOSA in project 92319532_17-12-2021_22-50-30.sb3-Original by 3.0 %
Random better than MOSA in project 141694680_10-08-2021_09-38-22.sb3-Original by 3.0 %
Random better than MOSA in project 55037694_17-12-2021_23-09-41.sb3-Original by 3.0 %
Random better than MOSA in project 177260519_17-12-2021_23-49-29.sb3-Original by 2.83333 %
Random better than MOSA in project 73119182_18-12-2021_01-51-25.sb3-Original by 2.82353 %
Random better than MOSA in project 313916295_17-12-2021_22-23-06.sb3-Original by 2.55556 %
Random better than MOSA in project 228638632_18-12-2021_01-40-15.sb3-Original by 2.47917 %
Random better than MOSA in project 213383034_17-12-2021_21-50-08.sb3-Original by 2.25 %
Random better than MOSA in project 479118600_16-07-2021_03-38-46.sb3-Original by 2.25 %
Random better than MOSA in project 390272486_18-12-2021_06-04-05.sb3-Original by 2.25 %
Random better than MOSA in project 492290740_18-12-2021_02-57-22.sb3-Original by 2.2381 %
Random better than MOSA in project 398282190_18-12-2021_05-29-08.sb3-Original by 2.14286 %
Random better than MOSA in project 364348591_17-12-2021_23-09-32.sb3-Original by 2.0 %
Random better than MOSA in project 10097875_18-12-2021_01-07-50.sb3-Original by 2.0 %
Random better than MOSA in project 373884927_18-12-2021_05-17-07.sb3-Original by 1.8 %
Random better than MOSA in project 487226156_07-09-2021_20-59-35.sb3-Original by 1.625 %
Random better than MOSA in project 535869509_17-12-2021_23-26-31.sb3-Original by 1.6 %
Random better than MOSA in project 326593029_18-12-2021_01-08-47.sb3-Original by 1.52083 %
Random better than MOSA in project 510191754_17-12-2021_22-48-30.sb3-Original by 1.5 %
Random better than MOSA in project 305062819_16-12-2021_21-29-51.sb3-Original by 1.33333 %
Random better than MOSA in project 76484930_18-12-2021_01-54-03.sb3-Original by 1.18431 %
Random better than MOSA in project 173918262_16-12-2021_21-08-27.sb3-Original by 1.16667 %
Random better than MOSA in project 435500984_24-06-2021_09-07-16.sb3-Original by 1.15385 %
Random better than MOSA in project 94868644_17-12-2021_22-46-12.sb3-Original by 1.09804 %
Random better than MOSA in project 391068383_18-12-2021_00-40-57.sb3-Original by 1.00556 %
Random better than MOSA in project 330168754_17-12-2021_22-52-28.sb3-Original by 1.0 %
Random better than MOSA in project 193308922_18-12-2021_05-18-59.sb3-Original by 1.0 %
Random better than MOSA in project 468982572_18-12-2021_01-59-00.sb3-Original by 0.95556 %
Random better than MOSA in project 385773650_18-12-2021_01-08-03.sb3-Original by 0.9 %
Random better than MOSA in project 79374426_18-12-2021_02-31-54.sb3-Original by 0.9 %
Random better than MOSA in project 460534710_17-12-2021_22-14-40.sb3-Original by 0.86325 %
Random better than MOSA in project 586339502_18-12-2021_05-43-55.sb3-Original by 0.84211 %
Random better than MOSA in project 10015060_18-12-2021_00-09-41.sb3-Original by 0.8 %
Random better than MOSA in project 342110358_17-12-2021_23-36-50.sb3-Original by 0.63333 %
Random better than MOSA in project 2718643_18-12-2021_06-04-00.sb3-Original by 0.59615 %
Random better than MOSA in project 189659114_18-12-2021_02-50-47.sb3-Original by 0.57143 %
Random better than MOSA in project 130428143_18-12-2021_04-18-57.sb3-Original by 0.55556 %
Random better than MOSA in project 204382550_18-12-2021_02-50-26.sb3-Original by 0.5 %
Random better than MOSA in project 396716007_17-12-2021_23-03-37.sb3-Original by 0.5 %
Random better than MOSA in project 103746364_16-12-2021_21-26-02.sb3-Original by 0.47059 %
Random better than MOSA in project 153158801_17-12-2021_22-11-48.sb3-Original by 0.40351 %
Random better than MOSA in project 37523030_17-12-2021_22-23-13.sb3-Original by 0.39181 %
Random better than MOSA in project 326210738_17-12-2021_22-04-19.sb3-Original by 0.38462 %
Random better than MOSA in project 562846199_18-12-2021_02-09-40.sb3-Original by 0.31061 %
Random better than MOSA in project 474641026_18-12-2021_01-19-00.sb3-Original by 0.3 %
Random better than MOSA in project 469292411_18-12-2021_00-19-23.sb3-Original by 0.29167 %
Random better than MOSA in project 42669374_18-12-2021_01-16-27.sb3-Original by 0.25556 %
Random better than MOSA in project 292708593_18-12-2021_01-35-21.sb3-Original by 0.24545 %
Random better than MOSA in project 107668577_18-12-2021_05-47-06.sb3-Original by 0.21053 %
Random better than MOSA in project 312954155_18-12-2021_02-17-56.sb3-Original by 0.16316 %
Random better than MOSA in project 25026200_17-12-2021_23-51-47.sb3-Original by 0.10526 %
Random better than MOSA in project 509531164_17-12-2021_20-47-00.sb3-Original by 0.06667 %
Random better than MOSA in project 141014633_18-12-2021_03-35-57.sb3-Original by 0.05556 %
Random better than MOSA in project 456142131_18-12-2021_01-57-00.sb3-Original by 0.0381 %
Random better than MOSA in project 446665483_17-12-2021_22-08-00.sb3-Original by 0.03333 %


Average Assertion Count on Originals: 

Random: 10335.629434492448
MOSA: 14347.952672247264
MIO: 14642.17981888745


Average Coverage on Originals: 

Random: 81.00913242009132
MOSA: 80.29716677398584
MIO: 80.83958602846054

